Self-calibration-based Approach to Critical Motion Sequences of Rolling-shutter Structure from Motion

In this paper we consider critical motion sequences (CMSs) of rolling-shutter (RS) SfM. Employing an RS camera model with linearized pure rotation, we show that the RS distortion can be approximately expressed by two internal parameters of an "imaginary" camera plus one-parameter nonlinear transformation similar to lens distortion. We then reformulate the problem as self-calibration of the imaginary camera, in which its skew and aspect ratio are unknown and varying in the image sequence. In the formulation, we derive a general representation of CMSs. We also show that our method can explain the CMS that was recently reported in the literature, and then present a new remedy to deal with the degeneracy. Our theoretical results agree well with experimental results; it explains degeneracies observed when we employ naive bundle adjustment, and how they are resolved by our method.

==> 150818/data/iter_cost.txt <==
51	634383.389603	97340.875313	51	634383.389603	17432.917904	30	634383.389603	19379.670596	27	634383.389603	19941.582457
47	639277.159825	118242.205700	32	639277.159825	18991.623778	31	639277.159825	19134.973426	26	639277.159825	19387.823379
51	944939.759264	141975.318814	51	944939.759264	21379.604922	51	944939.759264	23815.700585	51	944939.759264	24608.912961
51	896623.897668	100940.711590	44	896623.897668	15830.082841	51	896623.897668	15879.780841	51	896623.897668	15900.577951
51	718013.207418	91106.433766	51	718013.207418	22487.577890	51	718013.207418	23342.971120	51	718013.207418	23600.829213
51	965157.413140	117991.387956	50	965157.413140	10910.082625	51	965157.413140	14257.360073	45	965157.413140	14310.151874
51	623949.484604	114112.487248	51	623949.484604	16313.724534	51	623949.484604	16378.057191	51	623949.484604	17301.044205
51	788779.970786	146649.453405	51	788779.970786	23199.880138	51	788779.970786	24367.614026	51	788779.970786	24618.413727
51	822037.687769	107908.073068	51	822037.687769	25630.760574	51	822037.687769	26229.928539	51	822037.687769	27065.587470
51	612884.026852	103868.138401	51	612884.026852	15106.203405	51	612884.026852	16127.625732	48	612884.026852	16181.675388
39	832406.515016	108389.593037	51	832406.515016	25681.397775	51	832406.515016	25840.191994	43	832406.515016	26560.632898
51	903449.969353	64502.633863	51	903449.969353	19667.253217	51	903449.969353	20455.616201	51	903449.969353	21307.443226
51	859282.924326	100355.465375	38	859282.924326	21463.224512	36	859282.924326	21885.611788	31	859282.924326	22097.559783
32	939663.000824	89751.309199	51	939663.000824	9260.017578	15	939663.000824	10128.125648	23	939663.000824	10521.473458
51	722503.920575	110716.292493	51	722503.920575	16570.247875	51	722503.920575	18249.621373	51	722503.920575	19273.527796
48	492600.041281	93577.701863	39	492600.041281	24091.159462	42	492600.041281	24100.805693	42	492600.041281	24126.222346
42	774974.818018	63358.908420	51	774974.818018	5373.361341	51	774974.818018	5617.444234	51	774974.818018	5690.402643
51	581791.309101	107452.515194	51	581791.309101	20516.104563	51	581791.309101	21203.072068	51	581791.309101	21472.685072
51	627084.344527	126145.928916	51	627084.344527	16461.544042	32	627084.344527	25325.909239	28	627084.344527	25506.046587
42	857203.274145	106832.031850	51	857203.274145	9791.386668	51	857203.274145	9793.198748	51	857203.274145	9864.760065
39	872608.443197	115242.385191	51	872608.443197	21210.343495	51	872608.443197	21292.563937	51	872608.443197	22882.090542
26	838857.822977	98497.584615	51	838857.822977	10884.270126	51	838857.822977	11093.326946	51	838857.822977	11166.385670
51	606608.970965	77538.896383	51	606608.970965	15695.028165	27	606608.970965	16077.322219	23	606608.970965	16236.896349
51	939171.763792	175816.295617	51	939171.763792	20420.232427	51	939171.763792	21741.381008	49	939171.763792	22227.640252
51	811937.626567	119012.480120	51	811937.626567	12920.983717	34	811937.626567	13139.646844	34	811937.626567	13291.423099
31	856398.795791	60544.437778	51	856398.795791	18868.774129	20	856398.795791	18970.168042	22	856398.795791	18990.289828
26	751943.967343	76386.222479	51	751943.967343	18518.869971	35	751943.967343	22482.666321	48	751943.967343	22779.111788
37	751398.384793	91195.180264	22	751398.384793	15734.659929	21	751398.384793	15787.765458	18	751398.384793	15887.252224
51	729233.825192	95318.087358	51	729233.825192	17132.772410	51	729233.825192	17546.027156	51	729233.825192	17606.106210
31	877609.033993	86285.563363	51	877609.033993	17654.215033	51	877609.033993	17655.040200	51	877609.033993	17757.719017
51	799661.209173	108700.512888	51	799661.209173	23890.874146	51	799661.209173	24861.573808	45	799661.209173	26319.480905
51	745754.935221	80077.479575	51	745754.935221	16536.790576	51	745754.935221	16832.603774	51	745754.935221	17120.186303
40	806245.709850	144722.051669	51	806245.709850	20659.742075	24	806245.709850	20937.483721	28	806245.709850	21316.833559
34	636851.379630	79090.069282	51	636851.379630	14693.960604	51	636851.379630	15245.831448	51	636851.379630	15316.474069
42	745773.148181	131224.852438	51	745773.148181	13246.223037	34	745773.148181	15816.721132	29	745773.148181	16087.069677
51	582857.952635	87818.938315	51	582857.952635	23560.678547	51	582857.952635	23594.941604	51	582857.952635	24789.040754
43	797681.753769	91837.203426	44	797681.753769	12926.568053	38	797681.753769	12980.752762	31	797681.753769	13847.152120
51	671142.700066	88892.898574	51	671142.700066	19068.096011	51	671142.700066	21189.241197	51	671142.700066	21390.584841
42	728303.082952	89402.211283	36	728303.082952	15802.369089	34	728303.082952	15804.635981	36	728303.082952	15873.772589
51	778654.077025	103467.628081	51	778654.077025	20434.220446	51	778654.077025	25850.907202	51	778654.077025	27024.010357
22	678462.729909	100335.507532	51	678462.729909	12126.604206	29	678462.729909	16047.029980	28	678462.729909	16106.508312
48	831588.105884	107160.360503	51	831588.105884	16849.012957	51	831588.105884	18422.500611	51	831588.105884	19366.031180
51	739994.868751	131401.346891	49	739994.868751	17685.138944	51	739994.868751	22793.829953	51	739994.868751	24748.826028
51	640196.682617	55089.721477	51	640196.682617	13231.568514	51	640196.682617	13234.624384	41	640196.682617	14061.839978
22	680546.297235	141974.717274	51	680546.297235	17553.951328	26	680546.297235	21291.791604	38	680546.297235	21500.221048
51	604222.879450	61597.921341	27	604222.879450	14492.613433	19	604222.879450	15054.898021	22	604222.879450	15985.382017
40	536273.798239	125849.216250	51	536273.798239	18325.215018	32	536273.798239	19466.257753	32	536273.798239	19764.568525
45	911281.335127	84396.639759	51	911281.335127	8572.393433	34	911281.335127	10056.602735	30	911281.335127	10131.462057
42	664251.376266	116350.656650	35	664251.376266	14527.993263	35	664251.376266	14684.163209	34	664251.376266	15933.228725
28	713462.161109	67563.085184	51	713462.161109	20357.877778	36	713462.161109	21463.317066	35	713462.161109	21488.902041
50	518803.973284	146375.330672	19	518803.973284	17148.165300	20	518803.973284	17176.365015	18	518803.973284	17224.860887
51	686730.052848	104364.776393	31	686730.052848	22453.727494	24	686730.052848	23937.734816	26	686730.052848	24644.290043
49	809293.821308	143466.143106	50	809293.821308	12570.018860	48	809293.821308	12740.847333	37	809293.821308	13129.487125
47	661119.759463	105230.517244	51	661119.759463	23493.287239	20	661119.759463	24045.092610	20	661119.759463	24196.615464
34	859541.365530	103080.443738	51	859541.365530	20168.760545	48	859541.365530	21700.786186	51	859541.365530	21706.586374
51	750355.049175	119244.273369	51	750355.049175	5914.786557	51	750355.049175	7375.592584	51	750355.049175	7993.818577
46	673634.984302	64422.416108	51	673634.984302	13974.263694	24	673634.984302	17718.599531	22	673634.984302	17739.335908
51	697169.265304	99301.686508	51	697169.265304	16374.682116	51	697169.265304	20603.551023	51	697169.265304	21370.992959
32	974536.463914	123242.384686	51	974536.463914	13945.568601	51	974536.463914	14397.036560	51	974536.463914	14838.948994
51	856501.757208	75699.432306	39	856501.757208	8400.828346	35	856501.757208	8590.863132	47	856501.757208	9197.975403
51	755788.922133	100476.208396	51	755788.922133	9863.558263	45	755788.922133	10126.884412	39	755788.922133	10466.967177
50	700424.015868	73022.781296	51	700424.015868	15096.510149	51	700424.015868	15129.594207	51	700424.015868	17355.438301
51	714691.774163	106144.539560	26	714691.774163	13595.693998	22	714691.774163	13844.419268	19	714691.774163	13955.014444
51	765730.002494	108717.506532	51	765730.002494	23387.712231	49	765730.002494	23847.502196	44	765730.002494	24020.979072
51	607373.344158	117796.944920	51	607373.344158	19705.328003	51	607373.344158	22535.060514	51	607373.344158	22630.764871
51	458645.623292	116433.906354	50	458645.623292	29316.641244	39	458645.623292	30114.939290	38	458645.623292	30184.384824
51	606308.463540	69834.579985	51	606308.463540	5044.199641	51	606308.463540	9224.833962	51	606308.463540	9366.467656
51	892101.988778	100396.393538	51	892101.988778	19234.392529	51	892101.988778	19384.815581	47	892101.988778	20608.171704
42	607006.721785	78729.165376	51	607006.721785	7960.073015	51	607006.721785	8263.318273	51	607006.721785	9024.659164
36	709966.718075	146334.095632	51	709966.718075	16610.825184	49	709966.718075	22752.280139	32	709966.718075	22830.627181
51	425123.352541	112457.052529	51	425123.352541	19891.682918	26	425123.352541	20635.170701	24	425123.352541	20647.825719
48	891096.863492	138299.718954	39	891096.863492	21286.145358	42	891096.863492	21655.864260	35	891096.863492	22192.074067
24	485566.332229	85894.094558	51	485566.332229	14188.709020	51	485566.332229	14672.985506	39	485566.332229	14917.622500
51	654541.802601	114446.704331	51	654541.802601	17892.076605	51	654541.802601	17921.037761	51	654541.802601	18419.264638
37	743034.204872	144543.482891	51	743034.204872	14311.391518	26	743034.204872	22991.390412	23	743034.204872	23101.307035
48	941104.172882	91669.638258	44	941104.172882	9584.939876	32	941104.172882	9895.768527	35	941104.172882	10079.137316
32	811185.706605	95448.131967	51	811185.706605	16204.989216	32	811185.706605	20765.130950	27	811185.706605	21041.140444
49	724665.357177	82678.767561	51	724665.357177	7527.244122	32	724665.357177	9915.445479	31	724665.357177	9932.238911
51	838311.089747	102964.664420	51	838311.089747	18786.852103	51	838311.089747	19129.318430	51	838311.089747	20923.879606
26	723472.706951	70886.169759	51	723472.706951	10526.674504	48	723472.706951	10731.774111	42	723472.706951	10899.110432
51	667747.996259	131768.806451	51	667747.996259	21967.187212	40	667747.996259	27119.563585	25	667747.996259	27358.505557
51	714334.395357	119258.794875	51	714334.395357	26912.371484	51	714334.395357	27333.383627	51	714334.395357	28047.023896
51	735376.735926	145159.460099	51	735376.735926	24655.826446	51	735376.735926	25632.971802	44	735376.735926	26191.105499
50	622678.923553	125380.820882	51	622678.923553	19935.142532	51	622678.923553	19938.780653	50	622678.923553	20817.713022
45	716120.245544	128949.859582	51	716120.245544	20850.200875	21	716120.245544	27703.939051	23	716120.245544	27792.238301
38	904262.760947	125059.313934	46	904262.760947	20484.831011	46	904262.760947	20730.857810	51	904262.760947	21542.543277
51	665599.659160	98295.981534	51	665599.659160	24107.522018	51	665599.659160	24384.912363	48	665599.659160	25480.173676
51	817077.993910	92959.765772	51	817077.993910	23810.450378	51	817077.993910	24279.625954	51	817077.993910	24579.537705
48	800940.939971	103746.981006	51	800940.939971	16678.587515	18	800940.939971	17757.115323	19	800940.939971	17892.600750
37	456516.613181	95893.028731	38	456516.613181	19089.320999	51	456516.613181	19267.196123	50	456516.613181	19813.822717
51	755549.762940	114129.359679	51	755549.762940	19749.687136	45	755549.762940	19757.158773	47	755549.762940	19886.636956
51	859327.760465	122084.416884	51	859327.760465	14478.767865	51	859327.760465	14539.432711	51	859327.760465	14943.200933
51	772363.698705	104822.114175	34	772363.698705	15250.051069	34	772363.698705	15734.928143	23	772363.698705	15844.536850
40	616611.311696	134545.751465	43	616611.311696	21084.597434	51	616611.311696	21853.085162	37	616611.311696	22927.478534
49	834137.003638	116202.091259	51	834137.003638	19193.477280	51	834137.003638	19264.591102	45	834137.003638	20535.075478
35	899017.809191	102649.748322	39	899017.809191	9616.346551	36	899017.809191	10219.594912	25	899017.809191	10526.827116
48	553963.518096	79956.967609	51	553963.518096	15762.619378	21	553963.518096	21295.331870	21	553963.518096	21318.237082
51	674302.888725	91920.614041	48	674302.888725	13762.314416	51	674302.888725	14824.589709	50	674302.888725	15173.435952
48	750401.440905	126171.121374	51	750401.440905	9919.084316	43	750401.440905	11625.393066	42	750401.440905	11839.883851
51	694205.701204	112254.663944	51	694205.701204	12865.315147	51	694205.701204	13684.102476	51	694205.701204	13736.214545
51	2457614.899679	112877.541244	51	2457614.899679	20591.437789	30	2457614.899679	23590.074898	27	2457614.899679	24227.282631
51	4002991.668704	136777.896350	39	4002991.668704	7463.303638	39	4002991.668704	8376.588407	41	4002991.668704	8511.367762
45	2435265.609967	134300.832104	44	2435265.609967	19644.409852	51	2435265.609967	22654.524230	51	2435265.609967	23522.646274
51	2116636.750976	122879.158161	51	2116636.750976	24278.229319	51	2116636.750976	24541.245888	51	2116636.750976	25361.201058
51	3964828.800766	134066.393431	50	3964828.800766	7502.874874	42	3964828.800766	9830.934116	31	3964828.800766	10095.595189
51	3796468.601075	140243.895209	44	3796468.601075	19279.140608	44	3796468.601075	19283.941511	39	3796468.601075	20408.108891
51	2923394.008300	113132.258401	51	2923394.008300	20031.576911	50	2923394.008300	20034.437760	50	2923394.008300	20455.710509
32	3539551.117604	118083.226956	40	3539551.117604	17415.890980	32	3539551.117604	18207.430755	32	3539551.117604	18499.267957
51	3148054.603241	118195.276787	51	3148054.603241	18754.160146	51	3148054.603241	25433.188871	51	3148054.603241	27167.193228
51	3461054.076374	97123.786517	51	3461054.076374	27638.513615	51	3461054.076374	28907.790183	51	3461054.076374	30174.471616
51	3352283.484101	105252.303983	51	3352283.484101	19569.636695	42	3352283.484101	20804.314360	29	3352283.484101	21169.117006
51	3347329.656370	116379.868102	51	3347329.656370	13152.484345	36	3347329.656370	15336.008321	38	3347329.656370	15406.414379
36	2681809.482775	112788.921026	51	2681809.482775	14854.600331	51	2681809.482775	16526.213073	48	2681809.482775	18232.577908
43	1743103.580026	95699.614176	51	1743103.580026	11131.250644	36	1743103.580026	12760.683652	51	1743103.580026	13655.183043
39	2223110.256091	142490.823080	51	2223110.256091	21920.823361	36	2223110.256091	32003.199025	39	2223110.256091	32198.096428
36	3140396.224115	102577.944346	51	3140396.224115	20923.042727	51	3140396.224115	21251.503721	51	3140396.224115	22132.023093
51	3485343.814112	95262.984286	28	3485343.814112	6788.854964	24	3485343.814112	6990.923598	24	3485343.814112	7434.291276
51	3463621.643696	65486.330694	48	3463621.643696	19255.565919	47	3463621.643696	19294.897961	50	3463621.643696	19432.161602
23	2728191.322595	67922.741112	51	2728191.322595	8830.752704	42	2728191.322595	9639.420436	34	2728191.322595	9864.065376
51	3717228.797482	104867.476812	51	3717228.797482	22341.686826	51	3717228.797482	22342.646560	51	3717228.797482	22728.596859
51	2925582.946372	93368.494185	51	2925582.946372	20194.125198	51	2925582.946372	20221.246554	51	2925582.946372	20808.400468
51	2057938.444202	105996.308193	51	2057938.444202	15120.602102	51	2057938.444202	16738.582020	51	2057938.444202	16855.746347
51	2358718.999637	100681.382430	51	2358718.999637	20073.651053	32	2358718.999637	25098.748400	25	2358718.999637	25145.977197
33	3854543.542630	90263.116219	45	3854543.542630	19267.586954	47	3854543.542630	20090.377386	48	3854543.542630	20547.639365
51	2102166.285558	113856.967661	51	2102166.285558	18832.747593	51	2102166.285558	19201.397298	51	2102166.285558	19927.571286
50	3370661.092337	153965.775063	51	3370661.092337	22879.049404	51	3370661.092337	23011.347819	51	3370661.092337	23110.785796
51	3081237.208871	121713.241120	51	3081237.208871	18017.825725	51	3081237.208871	18049.338401	44	3081237.208871	19130.438701
51	2299796.314809	137197.921713	51	2299796.314809	18310.463411	51	2299796.314809	27045.120954	51	2299796.314809	27856.205008
51	3659866.183313	115702.908205	51	3659866.183313	16691.628293	31	3659866.183313	19797.888952	28	3659866.183313	20206.283200
51	2798331.363002	118456.182394	51	2798331.363002	17785.487565	37	2798331.363002	17822.546997	37	2798331.363002	17836.451341
47	2989135.796837	98406.550578	30	2989135.796837	8452.177318	30	2989135.796837	8452.309881	33	2989135.796837	9090.461089
30	2572946.555785	115542.351054	44	2572946.555785	27000.642546	20	2572946.555785	27011.568656	21	2572946.555785	27433.320989
51	3459482.791431	131683.981455	51	3459482.791431	13135.617669	51	3459482.791431	17656.878260	51	3459482.791431	18272.254545
51	3603136.945413	100753.946352	51	3603136.945413	17031.934439	48	3603136.945413	19053.508785	41	3603136.945413	19748.994263
37	2480602.503192	126463.851478	51	2480602.503192	20158.661798	35	2480602.503192	20741.785707	28	2480602.503192	22199.273613
41	1646577.611997	76367.075623	41	1646577.611997	16680.927057	23	1646577.611997	16942.467853	24	1646577.611997	17185.883024
37	3185441.328419	114118.257621	51	3185441.328419	22266.501107	42	3185441.328419	25932.169510	30	3185441.328419	26109.524038
51	2884314.721991	150844.405558	51	2884314.721991	29037.216269	51	2884314.721991	29200.824145	51	2884314.721991	31495.738544
51	2841271.656865	174295.336054	51	2841271.656865	16166.007327	51	2841271.656865	16806.100127	38	2841271.656865	17054.146062
35	2562585.030210	108589.245498	51	2562585.030210	16203.373827	51	2562585.030210	17848.107196	51	2562585.030210	18029.060721
38	1757997.247350	84565.089887	51	1757997.247350	14535.655378	51	1757997.247350	17632.591808	51	1757997.247350	17744.583962
51	1953243.267583	112814.687206	51	1953243.267583	12609.446062	51	1953243.267583	17788.469869	51	1953243.267583	18300.349400
51	2247290.973090	108156.328220	37	2247290.973090	17108.894090	36	2247290.973090	17109.038876	28	2247290.973090	17376.512294
33	3021575.071750	80205.600338	51	3021575.071750	12939.442114	51	3021575.071750	14066.420711	51	3021575.071750	14634.578011
39	2539026.125875	102520.009138	46	2539026.125875	24064.896990	48	2539026.125875	24080.905872	51	2539026.125875	24732.846859
27	3427759.809194	152322.383881	51	3427759.809194	18631.388425	51	3427759.809194	23289.682810	49	3427759.809194	23740.893777
43	3774960.219570	120266.060321	51	3774960.219570	13766.190810	28	3774960.219570	15511.268411	31	3774960.219570	15991.480694
51	2775449.674509	137649.076742	51	2775449.674509	18264.915017	34	2775449.674509	20201.045812	34	2775449.674509	20262.788661
51	2971828.299441	146980.034720	51	2971828.299441	16127.270898	51	2971828.299441	17213.493822	51	2971828.299441	17769.558843
51	2699457.808052	71213.678260	51	2699457.808052	21439.854180	51	2699457.808052	25384.083102	51	2699457.808052	26013.459986
51	1940786.035049	99753.048992	51	1940786.035049	9665.092265	32	1940786.035049	10881.083276	29	1940786.035049	11196.121511
51	3043033.289639	83870.922681	51	3043033.289639	20073.420154	51	3043033.289639	22425.928301	51	3043033.289639	23387.771054
44	2884418.087747	50265.755828	51	2884418.087747	15333.351443	51	2884418.087747	15356.814746	51	2884418.087747	15611.775346
45	3029502.593987	62430.767652	51	3029502.593987	18025.908607	51	3029502.593987	22222.270428	51	3029502.593987	22786.689303
36	3209738.833178	134957.699253	51	3209738.833178	20118.547159	51	3209738.833178	21772.324140	51	3209738.833178	21910.572461
51	3956463.168531	134176.435429	51	3956463.168531	11024.332566	42	3956463.168531	13947.155570	22	3956463.168531	14331.250345
51	2757208.890742	110454.623302	51	2757208.890742	15009.566500	21	2757208.890742	19189.019602	32	2757208.890742	19393.254411
51	3017344.128050	93325.234159	51	3017344.128050	18599.481984	51	3017344.128050	18815.770048	45	3017344.128050	19221.847511
34	2510201.589761	135697.828751	51	2510201.589761	21594.673886	26	2510201.589761	22487.671228	30	2510201.589761	23771.180268
51	3247523.374210	112965.156083	51	3247523.374210	11376.557725	34	3247523.374210	13843.264210	29	3247523.374210	14023.272953
51	1852483.305212	123371.086395	51	1852483.305212	17455.222694	51	1852483.305212	19866.482113	51	1852483.305212	20231.785011
45	2468094.879470	81481.671959	51	2468094.879470	17550.423308	51	2468094.879470	20273.722355	51	2468094.879470	20283.089871
51	3334203.028102	55367.860677	45	3334203.028102	6273.137330	39	3334203.028102	6479.170965	34	3334203.028102	6699.153883
47	2930032.401209	117791.564654	51	2930032.401209	22061.523487	51	2930032.401209	22414.494883	51	2930032.401209	22415.112275
51	2775431.551861	106196.676007	51	2775431.551861	15858.163186	51	2775431.551861	16017.855048	51	2775431.551861	16153.341987
38	2461671.542925	84449.659231	51	2461671.542925	18984.021913	51	2461671.542925	18993.574607	51	2461671.542925	19020.692320
38	3442389.564716	80523.648928	47	3442389.564716	12832.781552	44	3442389.564716	14039.261944	42	3442389.564716	14382.349406
51	2355774.223204	140530.101546	51	2355774.223204	8687.507653	51	2355774.223204	10330.424596	43	2355774.223204	11261.262729
51	2534462.387587	133153.411468	50	2534462.387587	19926.025431	38	2534462.387587	21969.138198	41	2534462.387587	22779.599353
39	2293511.640764	91893.445152	51	2293511.640764	16997.539439	51	2293511.640764	17045.518051	51	2293511.640764	17705.408299
31	2654813.732590	134973.294405	51	2654813.732590	15265.594009	32	2654813.732590	15665.332472	35	2654813.732590	16351.898634
32	3872048.104081	103904.882246	51	3872048.104081	17135.805493	51	3872048.104081	16508.722275	51	3872048.104081	18857.780086
51	2751946.848700	76477.901142	51	2751946.848700	9950.421396	51	2751946.848700	10699.369722	51	2751946.848700	10940.048677
32	2341136.742271	82224.824947	51	2341136.742271	20570.592986	24	2341136.742271	22624.302328	25	2341136.742271	22657.644827
50	2691442.054163	186718.891061	51	2691442.054163	21773.090231	44	2691442.054163	22419.910727	43	2691442.054163	23805.285004
43	3220352.770264	147794.802777	51	3220352.770264	23865.473938	51	3220352.770264	31459.862411	51	3220352.770264	31685.494424
44	3709742.950015	80803.598152	51	3709742.950015	13311.879553	47	3709742.950015	14195.101703	45	3709742.950015	15568.401487
44	2158682.500008	126096.897857	41	2158682.500008	16707.075653	51	2158682.500008	19549.793505	51	2158682.500008	20675.259800
37	2632938.139596	74460.590203	51	2632938.139596	15351.590883	51	2632938.139596	16077.425556	42	2632938.139596	16694.132492
51	3195189.508620	107596.363773	51	3195189.508620	22190.446501	26	3195189.508620	26366.432055	21	3195189.508620	26449.001473
51	2605455.253727	88970.904206	51	2605455.253727	11945.446095	51	2605455.253727	11949.084804	51	2605455.253727	12038.677351
51	2737311.251286	96229.272558	46	2737311.251286	13710.591957	51	2737311.251286	13732.970712	51	2737311.251286	14119.828683
51	3691144.121550	105444.963526	51	3691144.121550	12155.544444	28	3691144.121550	13261.614467	36	3691144.121550	13574.693722
44	2951854.624044	126432.040685	34	2951854.624044	17910.191047	26	2951854.624044	18842.397320	26	2951854.624044	18870.178453
51	2817063.479712	80180.567199	51	2817063.479712	15364.603722	28	2817063.479712	16092.696894	32	2817063.479712	16461.099563
34	2707551.386045	80520.001091	42	2707551.386045	22610.578082	24	2707551.386045	22641.057048	26	2707551.386045	22712.454744
51	3019918.263028	114577.844674	27	3019918.263028	7969.238264	25	3019918.263028	7989.415081	28	3019918.263028	8343.969237
48	2222718.167598	130465.796447	51	2222718.167598	24719.160253	26	2222718.167598	27637.625755	24	2222718.167598	27697.983948
51	2197138.525451	75649.357682	51	2197138.525451	10792.439845	51	2197138.525451	12735.619786	51	2197138.525451	12785.702949
49	2777654.082983	82491.224202	51	2777654.082983	17383.991680	51	2777654.082983	18497.042166	51	2777654.082983	19080.063412
51	3440025.009180	117241.671324	51	3440025.009180	21274.675019	51	3440025.009180	23550.828257	51	3440025.009180	24625.232489
51	2704994.463009	114108.318973	42	2704994.463009	13991.485491	44	2704994.463009	14216.568385	39	2704994.463009	15641.563434
36	2638990.047325	69789.292572	51	2638990.047325	18020.921002	51	2638990.047325	21614.401594	51	2638990.047325	21795.307387
37	1996668.571239	79431.687853	51	1996668.571239	15768.148444	19	1996668.571239	17304.751485	18	1996668.571239	17459.682494
32	2920536.728146	80708.892470	33	2920536.728146	9494.423410	51	2920536.728146	9651.176063	51	2920536.728146	10009.922869
33	2394156.932548	71080.111333	51	2394156.932548	19550.531415	51	2394156.932548	19888.451785	51	2394156.932548	19931.452755
51	2508955.640778	67249.288699	27	2508955.640778	4996.754584	24	2508955.640778	4996.868403	35	2508955.640778	6257.899715
51	2650413.724267	134279.580675	51	2650413.724267	24758.146848	51	2650413.724267	25063.829163	51	2650413.724267	26338.468036
51	3330836.275383	98307.572372	51	3330836.275383	12283.843220	20	3330836.275383	12355.958589	18	3330836.275383	12696.073620
32	3327229.089251	123328.808645	51	3327229.089251	16325.749941	28	3327229.089251	18817.403068	24	3327229.089251	19260.750368
51	772269.342338	244964.310900	51	772269.342338	42803.698643	51	772269.342338	62883.237764	51	772269.342338	63861.001903
51	985219.638688	192757.966541	44	985219.638688	39673.267646	35	985219.638688	43091.385411	28	985219.638688	44257.709390
42	848331.068774	127382.190526	51	848331.068774	20151.590377	35	848331.068774	20622.864382	43	848331.068774	21093.401545
51	1081696.484044	216700.472040	51	1081696.484044	24391.962078	40	1081696.484044	35717.673337	34	1081696.484044	36221.246109
51	872388.800565	181286.326279	51	872388.800565	21314.993772	27	872388.800565	22733.533871	41	872388.800565	23445.499235
44	1017536.452408	177789.891341	51	1017536.452408	41981.919810	51	1017536.452408	56081.287398	51	1017536.452408	59636.430379
51	604080.082107	232687.644416	51	604080.082107	35445.986813	50	604080.082107	55709.311520	51	604080.082107	58857.761677
51	844387.028357	197357.299890	51	844387.028357	37207.906616	51	844387.028357	37332.315781	51	844387.028357	37834.521511
51	788756.290338	185553.078475	51	788756.290338	16382.950992	51	788756.290338	18245.478135	51	788756.290338	18407.370229
51	906814.870898	245406.859211	51	906814.870898	34011.931838	45	906814.870898	43787.499347	51	906814.870898	46339.508035
51	826008.509600	116354.060548	51	826008.509600	16913.024706	51	826008.509600	16913.960946	51	826008.509600	17027.174028
51	818545.135090	264421.540462	51	818545.135090	52650.444592	51	818545.135090	53472.394106	51	818545.135090	61676.000646
51	942507.259735	226060.709875	51	942507.259735	38759.749941	51	942507.259735	62210.515285	39	942507.259735	65386.107399
51	791506.390943	273594.148738	51	791506.390943	27221.276633	42	791506.390943	36140.284632	43	791506.390943	37057.725817
51	986309.146427	220338.859689	51	986309.146427	28812.024592	51	986309.146427	34681.820664	51	986309.146427	36560.597208
51	1029971.258861	294461.854449	51	1029971.258861	31297.074596	51	1029971.258861	42854.287680	48	1029971.258861	43922.318492
51	982302.598933	229429.463425	51	982302.598933	27151.966093	51	982302.598933	27249.052863	51	982302.598933	27303.246800
51	678733.373473	224556.019156	51	678733.373473	29690.111419	51	678733.373473	32532.987761	42	678733.373473	44210.843825
51	975549.044862	234593.835756	51	975549.044862	29326.869633	33	975549.044862	30897.943397	26	975549.044862	32132.367876
51	838194.763986	230036.782216	51	838194.763986	31963.363945	51	838194.763986	32900.382863	51	838194.763986	33976.854610
43	752929.320939	180591.903817	51	752929.320939	43330.729124	51	752929.320939	39567.055715	51	752929.320939	51670.483433
51	1031794.225203	188910.121856	51	1031794.225203	13357.328062	33	1031794.225203	22858.288000	51	1031794.225203	23674.214533
51	994374.618560	300124.395013	51	994374.618560	45209.160665	51	994374.618560	48914.894882	51	994374.618560	48986.027103
51	884237.291124	276297.733371	51	884237.291124	35681.947992	51	884237.291124	36769.092957	42	884237.291124	37846.455194
35	635723.426081	235805.968240	51	635723.426081	62241.582161	42	635723.426081	63828.827885	30	635723.426081	66908.377505
51	892584.509264	231795.851521	51	892584.509264	43218.490076	51	892584.509264	52749.596605	51	892584.509264	53200.909223
51	848633.953225	234606.823369	19	848633.953225	38131.257722	51	848633.953225	35882.706239	44	848633.953225	38997.297929
51	1055307.009325	243296.635868	51	1055307.009325	26066.045452	43	1055307.009325	29460.376296	44	1055307.009325	30230.072614
51	1032083.156858	285329.159146	51	1032083.156858	54009.232352	37	1032083.156858	54429.906661	32	1032083.156858	54613.686729
51	957288.730166	278765.587152	51	957288.730166	30700.156622	51	957288.730166	35392.889179	34	957288.730166	37321.640776
51	723188.159998	235405.636611	51	723188.159998	35045.582528	51	723188.159998	46698.045895	51	723188.159998	47430.281573
51	887897.602651	243000.454655	51	887897.602651	52604.828970	51	887897.602651	53306.877078	51	887897.602651	54932.479267
51	765950.790275	251030.865492	51	765950.790275	29695.650746	44	765950.790275	37128.187925	51	765950.790275	38882.926661
51	950973.888084	258875.331830	45	950973.888084	34113.522882	51	950973.888084	34253.556522	50	950973.888084	35425.072650
51	898883.522096	191709.637527	51	898883.522096	30931.177932	30	898883.522096	32008.126527	31	898883.522096	33494.730316
51	889526.730208	202887.109355	51	889526.730208	50955.071217	42	889526.730208	56263.987471	47	889526.730208	62239.563833
51	757409.540588	137088.643447	51	757409.540588	50944.171840	51	757409.540588	57222.304261	51	757409.540588	57262.794851
51	904552.525994	235185.781746	51	904552.525994	50754.728125	33	904552.525994	50811.518479	32	904552.525994	51264.858702
51	1000437.685447	205262.400782	51	1000437.685447	22575.563516	20	1000437.685447	26533.732720	19	1000437.685447	26658.144716
51	855654.069228	172508.279420	51	855654.069228	29292.611408	51	855654.069228	29408.357845	51	855654.069228	33325.901523
51	830325.927153	260589.302431	51	830325.927153	35418.721539	49	830325.927153	40949.633825	51	830325.927153	49814.711195
51	1019227.715963	219656.956343	51	1019227.715963	32577.704857	44	1019227.715963	43873.282038	49	1019227.715963	45029.651961
51	781800.819729	156618.289561	51	781800.819729	27083.734401	51	781800.819729	33137.653202	41	781800.819729	35355.682725
51	777438.131850	86041.587466	51	777438.131850	16937.693211	51	777438.131850	17904.727849	51	777438.131850	19056.400291
51	746977.767642	160097.730940	51	746977.767642	30237.234613	51	746977.767642	40680.469652	23	746977.767642	42706.077363
47	780029.957649	223563.563106	51	780029.957649	46894.966813	51	780029.957649	49571.935641	51	780029.957649	49661.988777
51	658187.744254	184164.050038	51	658187.744254	62956.975739	51	658187.744254	65583.376545	51	658187.744254	70349.174217
51	961939.733444	275661.980757	44	961939.733444	39837.319372	51	961939.733444	40096.119330	35	961939.733444	40320.427691
51	826328.948896	272888.105963	51	826328.948896	53598.309933	51	826328.948896	53948.455097	35	826328.948896	54356.159951
51	1002371.094788	252170.502933	51	1002371.094788	60472.251983	51	1002371.094788	56538.223214	51	1002371.094788	63744.300017
50	679542.541822	208658.881286	51	679542.541822	37391.302021	42	679542.541822	37596.405134	39	679542.541822	37950.927547
51	913243.337927	154463.870582	51	913243.337927	25657.368260	44	913243.337927	27744.550421	51	913243.337927	28937.986875
51	815049.742295	239757.944203	51	815049.742295	30144.782909	51	815049.742295	42974.162847	51	815049.742295	46051.723487
43	658069.565620	151140.687499	51	658069.565620	29125.968241	51	658069.565620	36105.323153	51	658069.565620	41112.008396
51	712201.105519	194848.747957	51	712201.105519	43689.773033	51	712201.105519	42022.247919	51	712201.105519	58098.471572
44	802155.282783	176857.660906	51	802155.282783	28354.071762	51	802155.282783	44416.756175	51	802155.282783	51670.402584
51	1003189.336652	177541.087949	51	1003189.336652	43209.109648	51	1003189.336652	43781.639750	51	1003189.336652	47785.405671
47	792117.731659	165915.957954	51	792117.731659	43654.413598	51	792117.731659	47544.208121	36	792117.731659	50481.925421
51	1103286.731189	198962.496517	51	1103286.731189	21772.193835	51	1103286.731189	35762.087291	51	1103286.731189	42227.658292
51	831531.988482	286934.659670	43	831531.988482	46698.369586	28	831531.988482	46819.208912	29	831531.988482	47012.194652
51	945912.405507	212133.434588	51	945912.405507	33263.313079	51	945912.405507	44516.009768	51	945912.405507	48018.821521
51	986272.437179	293092.415657	51	986272.437179	36208.709326	51	986272.437179	36414.063705	51	986272.437179	39737.734590
51	988908.417027	186596.820958	51	988908.417027	35243.463798	32	988908.417027	40180.871161	23	988908.417027	40224.877651
51	834261.342419	285833.111432	51	834261.342419	38597.352516	42	834261.342419	39705.038841	42	834261.342419	40094.913910
42	948728.588451	228618.161159	49	948728.588451	22242.780965	43	948728.588451	22511.728529	43	948728.588451	26748.416390
51	926924.352417	274920.087271	51	926924.352417	33897.063204	51	926924.352417	37883.877214	51	926924.352417	39154.810818
51	955905.549742	158834.587966	51	955905.549742	11289.047514	29	955905.549742	14606.610966	38	955905.549742	14900.087560
51	988975.475558	208185.803360	51	988975.475558	43732.727136	51	988975.475558	45396.182635	51	988975.475558	45540.527437
51	850797.594161	183747.944375	51	850797.594161	38211.880338	51	850797.594161	40866.572321	51	850797.594161	41074.937882
51	767050.101022	216958.157591	51	767050.101022	25584.379735	51	767050.101022	26535.888757	51	767050.101022	29776.507752
51	758778.789960	238142.875947	51	758778.789960	35429.738842	51	758778.789960	37762.174698	49	758778.789960	40244.766914
51	740313.396179	210765.887846	51	740313.396179	30794.159733	42	740313.396179	38715.522892	38	740313.396179	40852.159619
51	948311.484079	203745.205507	51	948311.484079	42030.683944	51	948311.484079	47934.793327	51	948311.484079	55475.841530
51	960673.050492	237160.607914	51	960673.050492	34556.248897	51	960673.050492	35596.634042	51	960673.050492	37043.209943
51	743803.588096	215750.890577	51	743803.588096	32854.153781	51	743803.588096	32900.995932	51	743803.588096	33224.895659
50	908917.569669	120056.585922	51	908917.569669	38079.104107	51	908917.569669	46876.075651	50	908917.569669	48422.206478
51	858504.842203	341769.397594	51	858504.842203	39724.426573	51	858504.842203	44644.188058	51	858504.842203	46062.404396
51	1027265.382961	187081.502618	51	1027265.382961	42752.960615	51	1027265.382961	44160.953136	51	1027265.382961	54938.122144
51	837198.216957	241414.531314	51	837198.216957	37316.143971	40	837198.216957	46788.893042	31	837198.216957	48057.911332
46	981407.094860	239635.670908	51	981407.094860	33218.828395	47	981407.094860	51212.871205	51	981407.094860	51253.831376
51	859567.596887	204313.616688	51	859567.596887	28633.930279	51	859567.596887	41910.439356	50	859567.596887	42035.803985
37	646543.869454	266425.213541	51	646543.869454	38517.677533	51	646543.869454	36460.064475	51	646543.869454	44017.803698
51	724214.223898	249653.982413	51	724214.223898	38440.969619	51	724214.223898	39362.851865	51	724214.223898	41409.419700
51	929862.230403	285691.479263	51	929862.230403	51303.907223	47	929862.230403	51705.048842	41	929862.230403	51847.760755
51	870036.393868	221672.660915	51	870036.393868	35895.161754	51	870036.393868	40009.155698	51	870036.393868	41345.319083
51	855665.756894	193228.361540	51	855665.756894	28364.607359	43	855665.756894	31115.558460	51	855665.756894	31242.810558
51	1086922.345387	164262.330956	51	1086922.345387	34518.613762	50	1086922.345387	40461.415574	51	1086922.345387	41176.160848
51	875509.049980	242141.679082	51	875509.049980	20268.062250	47	875509.049980	20567.799174	50	875509.049980	21120.098364
51	723373.373020	225575.936029	51	723373.373020	36153.043749	24	723373.373020	46571.953761	51	723373.373020	46882.417520
43	808189.688580	202203.418526	51	808189.688580	40372.605268	51	808189.688580	46631.137406	51	808189.688580	52786.534155
51	753758.912727	164373.129498	51	753758.912727	39978.791018	51	753758.912727	41024.359460	51	753758.912727	45659.424875
39	1014738.597295	186288.190483	51	1014738.597295	34059.353445	51	1014738.597295	44999.911825	51	1014738.597295	51287.257180
51	932791.916684	240451.816658	51	932791.916684	47202.242854	39	932791.916684	47558.231685	41	932791.916684	48066.282004
51	818295.393731	202785.425890	51	818295.393731	27568.636145	51	818295.393731	31073.840512	51	818295.393731	36633.115876
51	1002633.826552	274184.551511	46	1002633.826552	19975.056674	51	1002633.826552	25469.746915	47	1002633.826552	26429.147477
48	852645.209314	200330.055412	51	852645.209314	44590.479264	51	852645.209314	55074.254245	51	852645.209314	55170.685247
51	783536.314075	249926.248017	51	783536.314075	31386.035434	49	783536.314075	32891.693584	51	783536.314075	33139.003902
51	781461.095288	198279.890018	51	781461.095288	36393.731626	51	781461.095288	39819.920482	51	781461.095288	42135.190430
51	771272.246915	222510.221220	51	771272.246915	57969.740478	51	771272.246915	59567.517011	51	771272.246915	66183.525490
51	797559.275835	196325.073817	51	797559.275835	32954.538018	51	797559.275835	42499.563093	51	797559.275835	50902.406378
36	3051374.526268	187443.374195	51	3051374.526268	25066.096801	40	3051374.526268	40205.103531	51	3051374.526268	43982.469458
51	3067921.304083	233547.424797	51	3067921.304083	63960.544088	51	3067921.304083	66607.945315	51	3067921.304083	66632.067498
46	2613940.104561	211365.408773	51	2613940.104561	36455.450517	51	2613940.104561	46778.207021	51	2613940.104561	51079.015445
51	2388418.212714	195316.332680	51	2388418.212714	42968.871348	37	2388418.212714	46365.415655	31	2388418.212714	48269.419576
46	2851944.590034	175549.171194	51	2851944.590034	54893.968413	51	2851944.590034	53208.000857	51	2851944.590034	70666.064996
50	3025566.376620	200819.617228	51	3025566.376620	47718.677178	51	3025566.376620	54100.787067	50	3025566.376620	60200.207394
34	2201532.507245	269032.206914	51	2201532.507245	32435.978024	47	2201532.507245	41875.185603	51	2201532.507245	46396.625869
51	2059286.582460	258374.520640	51	2059286.582460	39841.251001	50	2059286.582460	39910.224079	51	2059286.582460	43512.937273
51	3871869.780121	233540.364653	51	3871869.780121	47222.013152	51	3871869.780121	49313.554613	51	3871869.780121	49812.619466
51	2400790.582994	266368.984043	51	2400790.582994	38391.028461	39	2400790.582994	47190.954230	39	2400790.582994	47302.887155
51	3146014.385853	162321.206298	43	3146014.385853	33443.449370	51	3146014.385853	35331.907860	51	3146014.385853	38134.169985
51	2022650.202326	231926.342327	51	2022650.202326	33723.107481	36	2022650.202326	35225.287137	32	2022650.202326	36057.833683
43	3143711.342926	204630.969138	51	3143711.342926	19028.328167	51	3143711.342926	26379.258106	51	3143711.342926	28988.312888
51	3003859.063964	277163.784311	51	3003859.063964	37107.829866	51	3003859.063964	52597.037192	51	3003859.063964	52593.504479
50	3372143.692399	182110.947058	51	3372143.692399	31043.909905	48	3372143.692399	35423.239152	51	3372143.692399	38126.351898
51	2836809.950108	180690.001736	34	2836809.950108	22880.532691	33	2836809.950108	22881.626134	43	2836809.950108	23488.092610
41	3096494.329304	162552.906748	37	3096494.329304	57679.083284	28	3096494.329304	57897.207224	32	3096494.329304	59145.697218
51	2751654.037837	208319.565373	51	2751654.037837	21698.260713	28	2751654.037837	25986.507144	41	2751654.037837	29781.857761
51	3248539.889458	219995.554087	51	3248539.889458	30427.524796	51	3248539.889458	34204.467148	45	3248539.889458	36908.321285
51	2724289.348256	198961.867038	37	2724289.348256	26317.559043	51	2724289.348256	27611.210397	51	2724289.348256	30567.431143
51	2361707.322593	224826.618382	51	2361707.322593	37124.059317	48	2361707.322593	48167.989729	51	2361707.322593	53877.746816
51	3110354.489282	212776.026664	51	3110354.489282	32504.259110	44	3110354.489282	39102.170743	38	3110354.489282	39800.480259
44	3561525.113051	234155.905372	51	3561525.113051	16058.744593	47	3561525.113051	17487.150812	46	3561525.113051	18924.669072
51	3033595.422497	312487.595377	51	3033595.422497	40209.397996	51	3033595.422497	40752.620943	51	3033595.422497	42051.915003
33	3010458.151498	185345.438242	51	3010458.151498	53442.888872	51	3010458.151498	56224.553005	49	3010458.151498	60576.389617
51	3812102.657461	206284.240565	51	3812102.657461	25929.427382	51	3812102.657461	26523.524723	51	3812102.657461	27518.829276
51	3336264.462198	276100.783981	51	3336264.462198	38744.133443	51	3336264.462198	50204.980914	50	3336264.462198	55348.044355
51	2512191.315584	115439.990384	51	2512191.315584	31968.397294	51	2512191.315584	45836.135084	51	2512191.315584	49134.519580
51	1729203.089797	292824.417076	51	1729203.089797	57483.175873	51	1729203.089797	60288.039005	51	1729203.089797	63291.174680
51	2979332.413772	262216.969952	51	2979332.413772	42544.946552	51	2979332.413772	46660.232362	26	2979332.413772	50979.784888
51	3255490.514928	185967.183671	51	3255490.514928	39957.939678	51	3255490.514928	56521.457542	51	3255490.514928	60504.317169
51	3545220.117759	198764.139698	51	3545220.117759	30077.997399	51	3545220.117759	26962.183326	51	3545220.117759	33619.885024
51	3453632.023033	303395.070340	51	3453632.023033	42831.834067	51	3453632.023033	47355.492913	34	3453632.023033	47733.361345
51	2572043.197316	284746.892004	51	2572043.197316	35959.555103	51	2572043.197316	53755.811571	51	2572043.197316	56319.116733
49	3135629.718990	188537.845534	51	3135629.718990	58909.420216	51	3135629.718990	58936.524494	51	3135629.718990	60452.148720
48	3517246.168956	196809.820442	51	3517246.168956	28324.790895	51	3517246.168956	34325.893664	51	3517246.168956	35816.877751
51	2738276.922805	163100.588247	51	2738276.922805	40358.698760	45	2738276.922805	41825.530334	40	2738276.922805	44468.244854
38	1807615.744670	218508.581827	50	1807615.744670	39173.708671	51	1807615.744670	39438.486748	51	1807615.744670	40332.665230
51	2103606.117479	191860.172697	51	2103606.117479	28345.631092	51	2103606.117479	28996.935577	51	2103606.117479	32556.858607
44	3434068.078980	225687.055768	51	3434068.078980	40784.389851	51	3434068.078980	41128.288834	51	3434068.078980	45492.726959
51	2651120.840113	242425.328364	51	2651120.840113	51746.419715	51	2651120.840113	59932.190667	51	2651120.840113	64145.343407
40	2179711.330877	199766.345222	51	2179711.330877	33504.981270	51	2179711.330877	42486.271087	51	2179711.330877	42800.548180
51	2278969.128090	230404.325345	51	2278969.128090	40845.332710	40	2278969.128090	41364.803838	40	2278969.128090	42237.885615
51	2817056.913073	197477.164245	51	2817056.913073	30943.269612	44	2817056.913073	40194.089238	41	2817056.913073	43270.135369
51	3384913.365814	242313.701933	51	3384913.365814	51421.065028	51	3384913.365814	61372.784800	51	3384913.365814	65018.136099
51	1739986.122549	211342.644772	51	1739986.122549	60743.817256	35	1739986.122549	61461.896273	34	1739986.122549	61500.238915
51	3537627.927629	219537.929950	51	3537627.927629	48397.175042	51	3537627.927629	57864.868112	51	3537627.927629	59302.873005
51	3389070.342275	194682.431506	51	3389070.342275	53068.241083	51	3389070.342275	53103.307321	51	3389070.342275	68529.008008
51	2680005.871759	254156.792737	51	2680005.871759	41665.687503	51	2680005.871759	45579.146290	51	2680005.871759	49138.493884
51	2537467.265808	148204.954260	51	2537467.265808	19910.936639	44	2537467.265808	23626.928449	24	2537467.265808	24129.459381
51	2423093.201464	241214.327863	51	2423093.201464	58404.992831	51	2423093.201464	60485.433828	51	2423093.201464	63973.777643
51	2816245.142647	283743.850266	51	2816245.142647	29152.900029	51	2816245.142647	40144.190191	51	2816245.142647	42959.816673
51	2418461.984726	344244.840267	51	2418461.984726	36770.508652	36	2418461.984726	39802.527739	38	2418461.984726	40840.210209
32	2337567.521219	149429.524889	51	2337567.521219	37628.890012	51	2337567.521219	50410.534653	51	2337567.521219	50477.608064
51	2740622.442636	167640.468957	36	2740622.442636	22852.786947	48	2740622.442636	34761.943018	42	2740622.442636	35277.120977
43	2697854.649468	192039.299774	51	2697854.649468	39602.046165	51	2697854.649468	40276.096003	51	2697854.649468	42947.740512
46	3064837.098786	224611.634478	51	3064837.098786	28043.020667	47	3064837.098786	33827.412242	46	3064837.098786	35186.240164
51	2777218.900314	331652.597018	51	2777218.900314	29207.141581	36	2777218.900314	33374.588030	36	2777218.900314	34564.567421
49	2912972.443982	259374.367698	51	2912972.443982	36477.614466	51	2912972.443982	43374.575069	51	2912972.443982	51396.812522
44	3288689.503258	145065.842224	37	3288689.503258	25258.565934	34	3288689.503258	25971.167809	50	3288689.503258	30194.728636
51	2980410.428559	193778.063279	51	2980410.428559	46743.686456	51	2980410.428559	59890.645862	51	2980410.428559	61185.585896
44	2933137.894810	222791.450982	51	2933137.894810	40811.018770	51	2933137.894810	40850.163771	51	2933137.894810	46018.203751
51	2891873.890363	186647.824316	51	2891873.890363	43014.176752	51	2891873.890363	55027.059801	51	2891873.890363	55191.319918
51	2033986.315906	223655.797138	51	2033986.315906	42330.753204	50	2033986.315906	47865.415520	38	2033986.315906	48653.733795
50	1905167.606897	196256.638200	51	1905167.606897	23337.356672	51	1905167.606897	23338.815177	51	1905167.606897	24987.114706
51	4008494.396411	204138.086209	51	4008494.396411	34909.070462	51	4008494.396411	34911.933660	51	4008494.396411	35569.690559
51	3375712.382207	191808.975380	51	3375712.382207	43711.691688	35	3375712.382207	51605.429829	35	3375712.382207	51776.198310
51	2368753.604022	243284.086581	51	2368753.604022	47112.140278	47	2368753.604022	47569.605559	46	2368753.604022	50339.247893
51	2777308.273836	243112.804686	51	2777308.273836	40687.007711	51	2777308.273836	43877.118211	49	2777308.273836	57989.394165
51	1843447.274359	188325.116811	51	1843447.274359	34237.606944	51	1843447.274359	37664.984516	51	1843447.274359	37669.789520
51	2540563.918751	223334.437737	51	2540563.918751	31519.168919	51	2540563.918751	35032.595515	51	2540563.918751	37483.635214
44	4171856.789910	254573.042160	51	4171856.789910	38130.889491	51	4171856.789910	49296.337141	51	4171856.789910	52278.205964
47	2798860.371308	189386.302896	51	2798860.371308	41558.987998	51	2798860.371308	47643.238467	51	2798860.371308	48777.592683
42	3218722.446161	210507.316374	51	3218722.446161	30274.275951	45	3218722.446161	38018.105872	51	3218722.446161	40021.689397
51	3221108.700032	199530.678418	51	3221108.700032	21037.035568	51	3221108.700032	22421.149738	40	3221108.700032	23488.440467
51	2274888.470847	170551.402344	51	2274888.470847	42897.324928	51	2274888.470847	48731.733278	51	2274888.470847	54242.458705
46	3530943.485666	201231.912322	51	3530943.485666	37717.332615	51	3530943.485666	48879.742072	51	3530943.485666	50706.703903
51	3136349.317659	230523.294479	51	3136349.317659	31516.679840	51	3136349.317659	45331.884634	41	3136349.317659	50589.594325
51	2822123.565850	212483.353739	51	2822123.565850	29590.116305	42	2822123.565850	38891.570930	40	2822123.565850	38916.286601
51	2734587.560686	263777.407752	51	2734587.560686	31081.239982	51	2734587.560686	42458.745128	51	2734587.560686	42652.234597
51	3735684.786648	256393.600649	51	3735684.786648	53732.682846	51	3735684.786648	53889.624752	51	3735684.786648	54233.498909
51	2321655.695784	217165.677666	51	2321655.695784	34612.333855	44	2321655.695784	38410.068659	44	2321655.695784	38656.882413
51	2097680.356923	121851.709386	51	2097680.356923	15470.449772	51	2097680.356923	16150.414797	51	2097680.356923	20038.999345
51	2963169.683670	142232.851265	51	2963169.683670	17421.870432	51	2963169.683670	18623.594740	51	2963169.683670	19978.449239
51	2560986.228339	163327.259007	51	2560986.228339	35423.236455	43	2560986.228339	35599.834186	51	2560986.228339	40414.444951
46	3412757.459021	212157.511064	51	3412757.459021	30467.634182	51	3412757.459021	39497.928197	50	3412757.459021	44158.796173
51	3692939.543494	274922.457116	49	3692939.543494	42136.268569	51	3692939.543494	43073.959785	51	3692939.543494	48446.878001
51	2185947.246903	171286.855376	51	2185947.246903	48797.816614	51	2185947.246903	51178.252516	51	2185947.246903	59972.161109
51	3701776.748334	235027.929383	51	3701776.748334	49702.713112	51	3701776.748334	60371.498122	51	3701776.748334	68776.607687
51	2976734.607976	300089.797773	51	2976734.607976	64525.506003	51	2976734.607976	64641.594651	51	2976734.607976	66332.446014
51	2644018.176379	325162.434183	51	2644018.176379	31422.060241	41	2644018.176379	42887.462508	32	2644018.176379	43098.869004
51	1801755.598343	232005.407007	51	1801755.598343	37116.255999	50	1801755.598343	45562.309646	51	1801755.598343	52650.790166
51	2928398.115935	209893.717135	51	2928398.115935	28974.532050	51	2928398.115935	29390.792602	51	2928398.115935	30371.271493
51	2812211.467835	231004.743662	51	2812211.467835	36572.987216	51	2812211.467835	40098.053419	51	2812211.467835	42503.329802
50	3520404.178121	154397.557442	40	3520404.178121	41984.170492	39	3520404.178121	45597.451613	51	3520404.178121	48182.797577
40	3029359.847248	99778.440593	51	3029359.847248	16564.775677	51	3029359.847248	23529.001182	50	3029359.847248	29809.230008
51	2244640.574959	176965.539047	51	2244640.574959	50257.973134	51	2244640.574959	51944.757377	51	2244640.574959	52826.974323
51	2976083.986857	136788.468590	51	2976083.986857	22324.298146	51	2976083.986857	30040.591256	51	2976083.986857	33440.731463
51	3487398.773266	212904.806618	51	3487398.773266	31414.341699	36	3487398.773266	39380.622437	45	3487398.773266	39675.246894
51	2257872.033364	163107.208783	51	2257872.033364	39361.540683	51	2257872.033364	39744.620391	46	2257872.033364	49050.909470
50	330034.697600	79706.287973	51	330034.697600	12646.402177	51	330034.697600	13441.000236	51	330034.697600	13641.729169
51	363495.741373	27195.343243	36	363495.741373	4935.893866	30	363495.741373	5400.123524	41	363495.741373	6131.544509
51	357600.037914	78450.153906	38	357600.037914	6629.874807	28	357600.037914	9512.774122	29	357600.037914	9684.046192
51	364333.243790	87461.337156	29	364333.243790	6709.318359	28	364333.243790	7984.907323	51	364333.243790	8599.190892
51	439721.941677	86795.894911	49	439721.941677	10506.989600	46	439721.941677	10794.606606	48	439721.941677	10858.556869
51	371464.625435	49302.787618	51	371464.625435	8551.305902	51	371464.625435	9950.891567	51	371464.625435	10696.449728
51	526376.415496	72558.480245	31	526376.415496	7647.594972	28	526376.415496	7732.526952	25	526376.415496	7763.474152
51	441749.551314	78308.458160	42	441749.551314	9913.439907	51	441749.551314	9946.072965	51	441749.551314	11110.372091
51	392795.423982	78530.149019	51	392795.423982	8774.341558	47	392795.423982	9230.649822	42	392795.423982	9678.110612
51	469987.478384	63601.203008	41	469987.478384	15470.708710	38	469987.478384	15489.241966	41	469987.478384	15901.451731
51	454239.820969	72975.851221	51	454239.820969	12718.877261	51	454239.820969	14943.591983	51	454239.820969	14949.872223
51	319573.125389	51196.114397	42	319573.125389	10749.003866	39	319573.125389	11338.850436	50	319573.125389	12067.227679
51	403878.407307	63238.794119	35	403878.407307	10674.106266	35	403878.407307	10733.433354	40	403878.407307	11080.541436
51	464164.353963	76664.092775	28	464164.353963	5399.472063	37	464164.353963	6484.121603	35	464164.353963	6584.903046
51	373596.474518	56277.974843	51	373596.474518	7021.210282	49	373596.474518	11269.581858	44	373596.474518	11570.230673
51	347168.348622	77109.781442	41	347168.348622	9145.160206	39	347168.348622	9523.487061	43	347168.348622	9551.750796
44	431544.149762	50836.538639	50	431544.149762	9165.922369	51	431544.149762	9285.478792	51	431544.149762	9414.666136
51	301366.975755	48280.966833	45	301366.975755	11881.146080	19	301366.975755	12540.865258	22	301366.975755	12759.079903
51	470903.460109	34642.561303	51	470903.460109	6653.922835	51	470903.460109	7077.846549	51	470903.460109	8831.638791
51	395155.477996	57383.353645	51	395155.477996	9817.140444	51	395155.477996	10530.851788	51	395155.477996	10628.566087
51	386528.379914	73539.488157	51	386528.379914	9779.209283	51	386528.379914	18981.506444	51	386528.379914	19036.404880
51	471131.121253	41015.498739	36	471131.121253	8426.431255	30	471131.121253	8457.269725	51	471131.121253	9836.993271
51	429392.504386	54742.344385	51	429392.504386	11399.509894	39	429392.504386	13869.246903	51	429392.504386	14001.226651
51	346228.628873	95852.765938	37	346228.628873	7114.176590	31	346228.628873	12215.324670	51	346228.628873	13313.352309
51	256530.486542	58648.513266	37	256530.486542	8018.916251	44	256530.486542	8232.853864	41	256530.486542	8241.988177
51	362120.442259	69679.678601	51	362120.442259	11165.312091	42	362120.442259	11661.166121	33	362120.442259	11825.117669
51	419641.524002	63994.938181	43	419641.524002	10448.095878	46	419641.524002	11583.582212	27	419641.524002	12122.136922
51	434821.920211	66317.555139	51	434821.920211	10483.268044	51	434821.920211	10839.138851	51	434821.920211	11032.472047
31	380425.187591	63944.471953	34	380425.187591	6914.209970	42	380425.187591	7536.957339	44	380425.187591	7898.123949
51	321441.990939	46985.070323	50	321441.990939	9192.848791	51	321441.990939	9489.495186	50	321441.990939	9579.130468
51	411754.199745	76415.527227	51	411754.199745	14914.519477	51	411754.199745	16012.157926	51	411754.199745	16023.979231
51	350997.546513	77979.483612	50	350997.546513	10258.130617	51	350997.546513	10945.060269	51	350997.546513	11049.985589
50	389456.777211	76524.628582	49	389456.777211	6578.359914	40	389456.777211	9826.724878	39	389456.777211	9845.792576
51	347221.866148	64860.091789	38	347221.866148	13941.838679	41	347221.866148	14096.683155	37	347221.866148	14105.917298
51	492858.486588	58281.733667	37	492858.486588	8532.901884	35	492858.486588	9433.820097	51	492858.486588	10333.308829
51	313698.041735	55916.809017	51	313698.041735	10525.425994	51	313698.041735	10546.378802	51	313698.041735	10848.737822
51	309198.747834	96198.640641	51	309198.747834	10503.482324	51	309198.747834	14114.344462	51	309198.747834	14257.425822
51	360889.558622	48453.122768	51	360889.558622	6582.872030	33	360889.558622	7824.982501	34	360889.558622	7867.013619
51	473428.163513	61059.871775	51	473428.163513	4311.714504	51	473428.163513	5284.809956	51	473428.163513	5319.249940
51	444098.765449	80228.420384	51	444098.765449	7967.076844	51	444098.765449	10390.922834	42	444098.765449	10829.686327
51	410689.507575	82192.280576	50	410689.507575	6486.451326	41	410689.507575	9473.775846	36	410689.507575	9516.671617
51	363986.678430	64525.071677	42	363986.678430	5835.182433	41	363986.678430	5851.964404	37	363986.678430	5958.577358
51	439490.576665	53755.891724	51	439490.576665	13503.929649	48	439490.576665	13592.600451	50	439490.576665	13971.591746
51	444045.919919	64720.140909	36	444045.919919	10203.785555	36	444045.919919	11392.412678	51	444045.919919	12028.149574
51	335877.586810	36913.856497	51	335877.586810	7935.398255	51	335877.586810	9016.795364	51	335877.586810	10063.522687
51	443174.251801	69215.991557	43	443174.251801	5729.587533	33	443174.251801	6396.153597	35	443174.251801	6676.317027
51	395575.046621	72456.220049	39	395575.046621	9642.735437	33	395575.046621	10189.183639	45	395575.046621	10717.528692
51	386542.832542	58381.229271	51	386542.832542	9703.276890	47	386542.832542	10818.243940	42	386542.832542	10872.046150
51	390639.262556	45773.599010	28	390639.262556	5395.676313	26	390639.262556	5396.084101	51	390639.262556	6875.326934
51	287027.860551	66928.676504	33	287027.860551	6951.554189	32	287027.860551	7230.142663	42	287027.860551	7800.877069
50	394108.915343	53147.477024	32	394108.915343	8838.452289	31	394108.915343	8935.700703	27	394108.915343	9259.652633
47	397176.023986	40116.823892	45	397176.023986	6834.066427	51	397176.023986	8626.399224	51	397176.023986	9306.295772
51	411740.539526	60610.821270	26	411740.539526	8795.282836	26	411740.539526	8838.621356	25	411740.539526	8866.747939
48	321802.044802	72830.027339	30	321802.044802	7026.151799	27	321802.044802	7865.019932	51	321802.044802	8775.264331
51	456715.562050	70394.264138	51	456715.562050	8848.364172	43	456715.562050	10592.560744	39	456715.562050	11278.852804
51	499027.093515	66477.866973	51	499027.093515	10383.208713	51	499027.093515	14995.670724	51	499027.093515	15063.906761
51	455018.331212	77308.245260	51	455018.331212	16388.010564	51	455018.331212	17093.243368	51	455018.331212	17246.037364
51	392339.297728	72450.945152	51	392339.297728	8796.334048	51	392339.297728	10717.607280	51	392339.297728	10836.174811
51	347226.948440	74431.095156	51	347226.948440	4910.837162	25	347226.948440	7483.708212	26	347226.948440	7700.856074
51	414301.498286	78091.872224	38	414301.498286	8025.280046	51	414301.498286	9005.837180	41	414301.498286	9227.113295
51	377777.882936	47599.983815	46	377777.882936	15232.819707	47	377777.882936	15347.117457	51	377777.882936	15512.465717
51	371783.041413	67382.698980	48	371783.041413	11048.008512	51	371783.041413	11657.686618	48	371783.041413	12060.356640
42	395568.442411	33036.036316	47	395568.442411	9065.084911	37	395568.442411	9897.045187	38	395568.442411	10099.731712
51	296231.798734	70453.764545	51	296231.798734	11711.182520	51	296231.798734	12111.705221	51	296231.798734	12216.020818
51	369526.825301	50469.805679	35	369526.825301	9339.930385	36	369526.825301	9632.118779	37	369526.825301	10141.552147
51	536935.572880	53626.892891	51	536935.572880	12861.891053	51	536935.572880	13208.162100	41	536935.572880	13743.728933
51	416589.824435	89997.475027	51	416589.824435	11728.498651	51	416589.824435	11840.578055	40	416589.824435	12416.134407
50	386560.878308	100309.199424	51	386560.878308	8877.458539	51	386560.878308	9709.514890	34	386560.878308	10026.286929
51	371996.491401	58916.431986	36	371996.491401	12659.147958	29	371996.491401	12899.749387	42	371996.491401	13200.828797
51	436333.139381	83062.133252	51	436333.139381	13837.925230	51	436333.139381	15932.837143	51	436333.139381	16698.748767
51	206790.374319	59037.109741	51	206790.374319	13060.312125	51	206790.374319	14053.236758	51	206790.374319	14505.101507
49	386414.252899	40243.231500	40	386414.252899	11111.527117	45	386414.252899	11337.449343	40	386414.252899	11759.383991
51	407249.097735	59206.431443	35	407249.097735	10454.750494	37	407249.097735	15890.089900	44	407249.097735	15972.342370
45	464719.229982	51030.517344	51	464719.229982	13218.366654	51	464719.229982	15898.805147	47	464719.229982	15910.058657
44	436239.575651	43711.693452	40	436239.575651	9686.089811	38	436239.575651	10995.477468	41	436239.575651	11052.321259
46	367590.816946	43656.723883	51	367590.816946	11475.498755	51	367590.816946	11475.553851	51	367590.816946	11729.447834
51	486432.594633	92021.868457	51	486432.594633	10949.654400	43	486432.594633	14072.692887	41	486432.594633	14358.766209
51	280874.834353	55176.733209	27	280874.834353	6770.544551	27	280874.834353	6770.569173	51	280874.834353	7567.029040
51	400998.378155	68994.210288	51	400998.378155	10387.717884	22	400998.378155	13159.341421	38	400998.378155	14537.568977
39	438546.073215	36578.063598	33	438546.073215	10049.881665	31	438546.073215	10117.136173	29	438546.073215	10459.629703
51	461343.101678	75152.609230	26	461343.101678	11532.183044	25	461343.101678	11533.086864	36	461343.101678	11706.791806
51	311487.106171	87756.626800	51	311487.106171	12915.579668	47	311487.106171	13597.262818	48	311487.106171	13703.440924
51	264837.142496	78263.003925	30	264837.142496	5076.333330	26	264837.142496	5356.597249	26	264837.142496	5474.104280
40	270126.355105	63692.036636	51	270126.355105	13363.996120	51	270126.355105	18039.261503	51	270126.355105	18203.329133
51	369790.013626	52182.040286	51	369790.013626	12041.620872	48	369790.013626	12042.104268	48	369790.013626	12645.913158
51	441156.340460	70754.905744	49	441156.340460	11850.227652	13	441156.340460	12271.939181	51	441156.340460	12759.668220
51	286449.225757	56012.833636	47	286449.225757	6563.333238	33	286449.225757	8823.603133	26	286449.225757	9288.596362
51	470249.753558	55267.115126	51	470249.753558	14794.168616	41	470249.753558	15142.273300	41	470249.753558	15543.481637
51	352212.699723	74244.235450	51	352212.699723	10803.844376	51	352212.699723	10843.444302	50	352212.699723	12229.695246
51	392363.069200	59140.834473	51	392363.069200	11145.261421	50	392363.069200	11241.589517	51	392363.069200	12063.710983
51	470052.889832	71797.391980	24	470052.889832	5577.785584	22	470052.889832	5584.978091	22	470052.889832	6289.420282
51	359560.577259	89111.945642	28	359560.577259	5712.572962	42	359560.577259	7434.049433	40	359560.577259	7632.638597
51	364580.766877	91410.030661	51	364580.766877	7588.512235	51	364580.766877	10775.793250	51	364580.766877	10818.119056
51	479529.017303	73374.436436	51	479529.017303	11869.447345	47	479529.017303	12425.823510	40	479529.017303	12601.628691
51	380093.771864	40780.314875	51	380093.771864	6010.227245	30	380093.771864	8945.481544	28	380093.771864	9579.067797
47	299389.276108	51978.713322	51	299389.276108	15391.888094	51	299389.276108	16046.220734	51	299389.276108	16316.731209
51	466988.547705	77140.107430	51	466988.547705	10276.031503	47	466988.547705	10885.826876	49	466988.547705	10949.231832
50	332980.214016	65148.225470	51	332980.214016	7183.173117	47	332980.214016	7535.049288	51	332980.214016	8251.274043
51	495643.536821	63403.063063	51	495643.536821	7675.469985	51	495643.536821	9868.943408	51	495643.536821	10841.102202
47	360486.774845	84345.256718	29	360486.774845	7492.824148	27	360486.774845	7623.293596	28	360486.774845	7870.073768
51	1685786.320683	61357.948575	23	1685786.320683	4555.176126	23	1685786.320683	4556.799841	27	1685786.320683	4631.219868
51	1163592.469419	62229.986266	51	1163592.469419	10969.978662	24	1163592.469419	11784.466560	27	1163592.469419	12160.823648
51	1224055.981138	54506.203303	46	1224055.981138	3988.836330	44	1224055.981138	4446.846271	38	1224055.981138	4719.408598
51	1673912.537125	57378.130647	51	1673912.537125	12606.706054	51	1673912.537125	12615.117432	51	1673912.537125	13083.432293
51	1637657.011186	63172.596266	44	1637657.011186	16707.255116	49	1637657.011186	16751.732966	49	1637657.011186	16881.192518
51	1693187.335269	100385.525976	51	1693187.335269	7747.106827	51	1693187.335269	10441.441654	49	1693187.335269	10538.593890
51	1489500.461061	39070.862042	51	1489500.461061	6755.160518	51	1489500.461061	7373.189453	51	1489500.461061	7962.227288
51	1156501.163049	61487.524836	51	1156501.163049	11663.402334	51	1156501.163049	11372.624203	43	1156501.163049	11456.106746
51	1976221.565059	59014.775341	45	1976221.565059	10844.297548	35	1976221.565059	10916.993670	51	1976221.565059	11099.620442
51	1675981.626721	58236.818112	51	1675981.626721	8423.163429	51	1675981.626721	9966.552973	47	1675981.626721	9970.505423
51	1534320.815784	74024.246911	21	1534320.815784	3541.683572	18	1534320.815784	3542.535252	23	1534320.815784	4282.280534
51	1643758.907011	90863.125918	51	1643758.907011	8645.101255	51	1643758.907011	9343.660275	51	1643758.907011	9615.020355
51	1388698.012695	109565.537698	51	1388698.012695	12604.613599	51	1388698.012695	13903.482206	51	1388698.012695	13969.008070
51	1976257.445054	84605.792221	38	1976257.445054	8801.639621	45	1976257.445054	8819.082722	37	1976257.445054	8848.588384
51	1446886.630576	56017.603411	51	1446886.630576	14150.404142	51	1446886.630576	14298.993497	51	1446886.630576	14491.231214
51	2057052.359310	35005.872953	51	2057052.359310	10958.407564	51	2057052.359310	11330.306329	51	2057052.359310	11511.869216
51	1747341.962400	39162.371197	46	1747341.962400	4719.063175	51	1747341.962400	9227.770938	51	1747341.962400	9294.125556
51	1317257.441937	66815.459320	51	1317257.441937	5302.574868	51	1317257.441937	5924.947537	51	1317257.441937	5964.866287
51	1500695.938906	43719.417370	51	1500695.938906	8232.585237	51	1500695.938906	8397.147335	51	1500695.938906	9052.835735
50	1731929.842718	54777.076575	51	1731929.842718	13364.494465	51	1731929.842718	14930.622378	51	1731929.842718	15553.908724
51	1816469.527989	34768.323100	51	1816469.527989	5919.893213	51	1816469.527989	6498.783179	51	1816469.527989	7162.265330
51	1483784.220224	66574.868581	46	1483784.220224	8625.854689	49	1483784.220224	10296.758764	37	1483784.220224	10723.734201
51	1719347.994072	71692.916479	51	1719347.994072	13217.448576	51	1719347.994072	14267.355557	51	1719347.994072	15504.163664
51	1639691.405358	63576.026776	47	1639691.405358	10128.198557	51	1639691.405358	10199.772212	47	1639691.405358	10479.755450
51	1335421.455748	49259.197106	51	1335421.455748	7992.504778	46	1335421.455748	8593.485352	51	1335421.455748	10164.729038
51	1643268.606108	63035.924360	51	1643268.606108	9798.985405	51	1643268.606108	9752.283234	51	1643268.606108	9785.813478
50	1346804.195084	58502.749554	51	1346804.195084	17858.987671	51	1346804.195084	19476.984190	51	1346804.195084	20121.448382
51	1033310.296364	87736.640829	51	1033310.296364	9685.457079	51	1033310.296364	9774.957457	51	1033310.296364	9962.641914
51	1462134.157823	68441.498166	51	1462134.157823	9851.346557	42	1462134.157823	10101.123617	49	1462134.157823	10563.749117
51	886182.287276	45774.358713	51	886182.287276	9721.820197	45	886182.287276	9789.439776	41	886182.287276	9871.775621
51	1310217.869991	87297.539731	39	1310217.869991	4737.396674	47	1310217.869991	5698.088634	48	1310217.869991	5758.944114
51	1560690.556892	74273.187682	51	1560690.556892	10300.351492	51	1560690.556892	11057.605430	51	1560690.556892	11469.513025
49	1858604.753055	72462.734297	51	1858604.753055	10948.537828	51	1858604.753055	11239.695215	51	1858604.753055	11402.614432
51	1720699.911686	54968.513624	51	1720699.911686	10097.951155	51	1720699.911686	13032.380789	51	1720699.911686	13444.535350
51	1631618.417562	82316.024300	51	1631618.417562	8521.991183	47	1631618.417562	9117.474731	42	1631618.417562	9957.807418
51	1099505.805172	69064.022376	51	1099505.805172	6586.510932	51	1099505.805172	6737.845670	51	1099505.805172	6785.611409
51	942775.900786	66116.779176	48	942775.900786	7247.458177	51	942775.900786	7249.737069	51	942775.900786	7461.936796
51	1240673.664046	43634.762751	51	1240673.664046	7067.946748	51	1240673.664046	7100.910943	51	1240673.664046	7436.998770
51	1358901.193619	52810.255888	51	1358901.193619	9869.773347	51	1358901.193619	10346.481467	51	1358901.193619	11297.356017
51	1336909.277166	74799.049055	51	1336909.277166	7476.963347	51	1336909.277166	7571.295693	44	1336909.277166	7649.494102
46	1888648.139396	61561.983354	51	1888648.139396	15144.177607	51	1888648.139396	19665.157665	51	1888648.139396	20347.743027
51	1835625.065072	74707.925276	27	1835625.065072	13952.918913	29	1835625.065072	14414.126428	33	1835625.065072	14607.870792
51	1488899.097713	74489.937061	43	1488899.097713	11450.237164	41	1488899.097713	11520.977274	23	1488899.097713	12549.636510
51	1871113.767631	65750.331983	51	1871113.767631	11493.963937	46	1871113.767631	12121.452768	49	1871113.767631	12473.049663
48	1619525.810876	72566.024151	51	1619525.810876	10080.190849	51	1619525.810876	11908.070107	49	1619525.810876	12053.008653
51	1543336.962233	71194.114344	51	1543336.962233	7575.995086	51	1543336.962233	7734.032619	51	1543336.962233	8290.908327
51	1822409.862552	40263.096210	35	1822409.862552	6234.401900	47	1822409.862552	8676.560853	51	1822409.862552	8899.808600
51	1751347.846009	69946.819107	51	1751347.846009	10960.044633	51	1751347.846009	11559.353899	51	1751347.846009	12053.110864
51	1633973.738825	49238.786186	42	1633973.738825	10501.131097	34	1633973.738825	11496.065625	34	1633973.738825	11566.503598
51	1392680.545198	101521.069266	51	1392680.545198	12359.699425	51	1392680.545198	15035.931113	51	1392680.545198	15102.436555
51	1026747.734432	71667.992463	36	1026747.734432	8714.498914	33	1026747.734432	9365.699831	33	1026747.734432	9421.513251
51	1889643.529002	71165.937253	51	1889643.529002	12378.698432	51	1889643.529002	13584.653910	51	1889643.529002	14382.931384
51	1034741.183006	77894.167272	51	1034741.183006	13528.515639	42	1034741.183006	14693.728194	43	1034741.183006	14969.081565
51	1427252.222836	91939.376390	51	1427252.222836	10823.195929	49	1427252.222836	13264.084172	51	1427252.222836	15173.908663
51	1588579.118913	73262.452396	51	1588579.118913	8175.606955	51	1588579.118913	11095.288974	51	1588579.118913	11115.094800
51	1417999.482367	54987.707018	51	1417999.482367	8339.190122	50	1417999.482367	8830.972383	51	1417999.482367	8920.863798
49	1337573.689232	70346.536757	51	1337573.689232	10953.928137	51	1337573.689232	13246.898728	51	1337573.689232	13443.925047
51	1062438.853253	55303.125789	51	1062438.853253	11294.472932	51	1062438.853253	12378.017867	51	1062438.853253	12721.019462
51	1574038.483945	57111.339384	51	1574038.483945	9811.751135	51	1574038.483945	10617.356129	51	1574038.483945	10676.520314
51	1855606.739620	51452.557731	51	1855606.739620	7547.383239	51	1855606.739620	9626.620163	51	1855606.739620	10447.251554
51	1076513.371392	73542.836023	51	1076513.371392	10396.628345	51	1076513.371392	11802.001439	51	1076513.371392	11929.399823
51	1231280.609590	62977.720148	51	1231280.609590	9490.969627	51	1231280.609590	9491.512538	51	1231280.609590	9881.901445
51	1847824.684515	51995.949661	51	1847824.684515	10175.265752	51	1847824.684515	11317.267769	51	1847824.684515	11392.356910
32	1759519.793944	32982.591315	51	1759519.793944	12308.509881	48	1759519.793944	12362.491762	51	1759519.793944	12761.583237
51	1768480.485560	62281.890872	36	1768480.485560	5559.751915	40	1768480.485560	5986.567537	44	1768480.485560	6505.303560
51	1532370.135247	51796.525128	51	1532370.135247	13264.021747	51	1532370.135247	13468.636919	51	1532370.135247	14373.283892
51	2125303.810413	82926.814129	51	2125303.810413	13556.996882	51	2125303.810413	14893.816001	51	2125303.810413	15024.938098
51	1459239.035082	53319.274434	51	1459239.035082	13106.861470	51	1459239.035082	13378.487512	51	1459239.035082	13647.733462
51	1524109.211500	52897.516187	51	1524109.211500	10176.405090	51	1524109.211500	11489.347358	51	1524109.211500	12046.806231
51	1727670.919111	46021.675384	47	1727670.919111	9608.270984	38	1727670.919111	9770.206640	42	1727670.919111	9923.750932
51	1333392.458638	93978.110660	51	1333392.458638	5544.921725	51	1333392.458638	10506.514234	51	1333392.458638	10720.117165
51	1351739.569779	60348.278424	51	1351739.569779	13849.219731	51	1351739.569779	14260.925982	51	1351739.569779	14430.824193
51	1476966.858033	74745.364449	48	1476966.858033	7225.426484	49	1476966.858033	7318.492316	51	1476966.858033	7659.138846
51	1924173.646479	97461.772845	51	1924173.646479	8134.756229	51	1924173.646479	11016.963771	51	1924173.646479	11163.532632
51	1645121.762555	40131.278229	51	1645121.762555	3850.811039	51	1645121.762555	6700.631684	51	1645121.762555	7208.550254
36	1548493.392660	45592.509690	51	1548493.392660	10252.832646	51	1548493.392660	10751.906458	51	1548493.392660	11170.184516
51	1143777.988564	56814.667543	48	1143777.988564	5818.566153	40	1143777.988564	5905.983660	51	1143777.988564	6587.952336
51	1102143.233707	75777.805222	51	1102143.233707	9999.541622	51	1102143.233707	12264.092206	51	1102143.233707	12304.709107
51	1550885.314630	30760.505262	51	1550885.314630	5022.253140	51	1550885.314630	5219.344919	51	1550885.314630	5705.200072
48	1769360.281349	38382.865071	51	1769360.281349	6032.374097	51	1769360.281349	8126.816541	51	1769360.281349	8911.784569
51	1185188.415458	73924.071639	51	1185188.415458	7973.788702	51	1185188.415458	8121.091992	51	1185188.415458	8737.269546
45	1233321.684020	53769.541856	51	1233321.684020	5428.172966	51	1233321.684020	8304.290580	42	1233321.684020	8414.117624
51	1666237.812528	68246.406007	51	1666237.812528	8281.307688	51	1666237.812528	8318.622442	51	1666237.812528	8360.135571
51	1565577.369364	70107.476335	50	1565577.369364	10192.173308	51	1565577.369364	10269.232700	49	1565577.369364	10810.105942
51	1485765.484634	77778.188562	51	1485765.484634	16567.523642	51	1485765.484634	18064.258583	51	1485765.484634	18599.839641
51	1766964.874626	71051.243754	51	1766964.874626	10024.979148	51	1766964.874626	10429.422556	51	1766964.874626	11876.603970
51	1290744.876979	84428.045962	51	1290744.876979	7919.217250	51	1290744.876979	11257.859760	51	1290744.876979	11414.605120
51	1566822.710331	71207.281604	51	1566822.710331	14036.510391	51	1566822.710331	14362.678230	51	1566822.710331	14876.485236
51	1293757.263735	64733.418038	51	1293757.263735	8286.075779	51	1293757.263735	12922.237281	51	1293757.263735	13044.851610
51	1551901.937665	44425.123482	51	1551901.937665	8895.365121	51	1551901.937665	9755.509504	51	1551901.937665	9759.983036
51	1860536.210484	58590.791406	51	1860536.210484	8461.301740	47	1860536.210484	10202.033062	43	1860536.210484	10344.430989
51	1267667.271473	83655.318908	51	1267667.271473	12376.294580	51	1267667.271473	14459.157581	51	1267667.271473	14734.425361
51	1393091.068823	88787.695121	51	1393091.068823	7610.919248	51	1393091.068823	7608.046729	51	1393091.068823	7665.147998
51	1547638.272843	89733.020773	51	1547638.272843	12705.890968	51	1547638.272843	12649.855552	51	1547638.272843	12799.854504
51	1782820.249590	70384.679522	51	1782820.249590	8589.909250	51	1782820.249590	8605.494980	51	1782820.249590	9021.967344
51	1375475.641469	80652.939775	51	1375475.641469	7188.777544	51	1375475.641469	7836.572673	51	1375475.641469	8259.027746
51	1119578.940747	65952.440368	51	1119578.940747	13315.351133	51	1119578.940747	14508.480662	51	1119578.940747	14656.211481
42	1100607.570308	71472.394295	51	1100607.570308	9596.696910	51	1100607.570308	17811.923931	51	1100607.570308	17934.783685
51	1584630.197027	96012.809106	51	1584630.197027	11414.490806	51	1584630.197027	12037.133351	51	1584630.197027	12189.830834
51	1117587.846992	96389.872622	50	1117587.846992	12644.974189	50	1117587.846992	13414.768427	51	1117587.846992	13603.318515
51	474732.368523	148509.702256	51	474732.368523	19022.950333	51	474732.368523	20370.420426	51	474732.368523	20692.774704
51	420165.013264	81911.080797	41	420165.013264	30040.046794	43	420165.013264	30176.656247	39	420165.013264	30334.899937
51	617076.002832	127902.315424	51	617076.002832	21781.982474	51	617076.002832	31952.657651	49	617076.002832	32215.565345
51	415922.924626	142362.071652	51	415922.924626	29670.222570	43	415922.924626	32525.277166	51	415922.924626	32652.241409
51	423001.653699	125436.922189	51	423001.653699	22718.620321	51	423001.653699	23157.017772	33	423001.653699	25918.673872
51	454136.923610	102157.322565	51	454136.923610	21137.066753	51	454136.923610	22681.064229	51	454136.923610	22849.296871
51	401336.032673	160418.338362	51	401336.032673	20498.141021	42	401336.032673	21848.592787	51	401336.032673	24039.137624
51	555429.724084	131782.279559	51	555429.724084	19472.304008	41	555429.724084	23236.733624	39	555429.724084	24045.184063
51	447751.513577	69911.764335	45	447751.513577	12739.316811	40	447751.513577	15146.504720	43	447751.513577	15505.659581
51	593294.707178	103719.710442	51	593294.707178	19835.096390	51	593294.707178	19910.629817	51	593294.707178	21511.991267
51	391363.381571	154440.083399	51	391363.381571	11187.000580	51	391363.381571	18285.307463	51	391363.381571	18314.892832
51	504858.284843	103928.639576	51	504858.284843	29210.772696	51	504858.284843	33125.126608	44	504858.284843	33568.940850
51	511901.175248	113496.833897	51	511901.175248	22334.107826	49	511901.175248	25036.250345	51	511901.175248	25751.761929
51	456347.713149	113277.610100	51	456347.713149	28588.977611	51	456347.713149	29188.461811	51	456347.713149	29246.213835
51	485966.243454	125213.734815	51	485966.243454	12731.125207	51	485966.243454	14652.145824	51	485966.243454	15697.566632
51	342286.757337	85256.769238	51	342286.757337	21896.519226	51	342286.757337	21900.062952	51	342286.757337	25198.823492
51	393510.928889	106077.048306	51	393510.928889	19171.227213	51	393510.928889	19174.707684	51	393510.928889	19197.090742
51	466556.761721	110872.053197	51	466556.761721	22599.210816	51	466556.761721	27425.624886	51	466556.761721	28242.853322
51	393883.349546	141982.853062	51	393883.349546	27669.200912	38	393883.349546	28384.614506	37	393883.349546	28603.124956
51	400585.181982	117758.705072	51	400585.181982	15090.559998	51	400585.181982	16752.868669	51	400585.181982	16854.244491
51	472965.435828	110808.521652	32	472965.435828	20700.240810	32	472965.435828	20725.914567	43	472965.435828	22192.472632
51	410324.931133	98296.032854	51	410324.931133	21474.424456	51	410324.931133	23986.949109	51	410324.931133	24546.186588
51	509012.115938	132519.930500	51	509012.115938	23872.103786	51	509012.115938	25313.426750	46	509012.115938	26281.378467
51	493316.180891	111934.990378	29	493316.180891	27351.928279	51	493316.180891	28374.100618	51	493316.180891	33040.328500
51	488212.518266	141918.495561	51	488212.518266	18742.756425	43	488212.518266	19552.280293	49	488212.518266	19906.412128
51	510158.944612	154046.646546	51	510158.944612	15240.597699	51	510158.944612	20634.865860	51	510158.944612	22052.402750
51	376731.005310	117895.838219	51	376731.005310	25039.517335	51	376731.005310	25119.777054	51	376731.005310	26365.708692
51	312643.586450	146046.122727	51	312643.586450	21687.200100	45	312643.586450	25703.324238	51	312643.586450	26551.447856
51	421676.944183	83159.332448	51	421676.944183	24359.177583	51	421676.944183	25073.530806	51	421676.944183	25613.079350
51	469528.116789	130306.774175	40	469528.116789	25053.837015	39	469528.116789	25180.961337	46	469528.116789	25844.464469
51	427519.338389	130076.044367	51	427519.338389	25953.335381	51	427519.338389	26481.003310	51	427519.338389	26748.163956
51	388947.028133	179982.777846	51	388947.028133	25619.320374	51	388947.028133	33483.831875	51	388947.028133	33877.859492
51	504748.106196	115577.089407	51	504748.106196	31678.851937	51	504748.106196	34333.058576	51	504748.106196	34404.930108
51	438830.430963	137822.603189	51	438830.430963	23428.941327	51	438830.430963	24655.078646	46	438830.430963	25168.799123
51	432530.367553	98771.118769	51	432530.367553	27070.900845	51	432530.367553	27954.391086	17	432530.367553	28536.236074
51	409799.154610	113780.135775	51	409799.154610	26703.832249	51	409799.154610	30053.888375	51	409799.154610	32307.364655
51	484292.333587	78121.447096	48	484292.333587	15452.457299	51	484292.333587	15498.608179	51	484292.333587	16195.938725
49	430095.182409	159160.061188	51	430095.182409	21888.950350	45	430095.182409	24030.211474	51	430095.182409	25218.948259
51	476411.772604	179774.494832	51	476411.772604	31406.251301	51	476411.772604	31428.212376	48	476411.772604	31999.407905
51	477094.881752	126782.081515	51	477094.881752	17704.370676	51	477094.881752	18384.099359	51	477094.881752	18471.644130
51	507520.909447	160138.234211	51	507520.909447	22898.595671	51	507520.909447	24530.540874	51	507520.909447	27842.512309
51	529377.858318	165004.954130	51	529377.858318	20856.397248	51	529377.858318	28959.489994	51	529377.858318	29485.138210
51	476113.099967	127165.806057	51	476113.099967	20676.030703	51	476113.099967	20786.550904	51	476113.099967	21571.056494
51	494353.354886	118978.807440	51	494353.354886	21033.882772	51	494353.354886	24472.783177	51	494353.354886	25056.186842
51	520605.019760	105107.998464	51	520605.019760	17895.805764	51	520605.019760	27836.213159	51	520605.019760	29874.054509
51	523627.326866	183807.979303	51	523627.326866	26698.158225	45	523627.326866	28337.760290	51	523627.326866	28509.666495
51	490832.887878	135530.278377	51	490832.887878	25539.312701	51	490832.887878	28659.535491	45	490832.887878	29750.800256
51	500912.863946	114161.953233	51	500912.863946	16938.259609	51	500912.863946	17858.859825	46	500912.863946	18257.901421
51	452358.257052	83738.638676	51	452358.257052	23872.901392	40	452358.257052	24424.605727	51	452358.257052	27305.825742
51	454010.575053	103951.980207	51	454010.575053	14428.036863	51	454010.575053	14652.639622	50	454010.575053	14910.329393
51	467588.626326	81553.543850	46	467588.626326	17730.948250	47	467588.626326	17934.296570	51	467588.626326	19918.032094
51	484814.142178	85068.116501	51	484814.142178	26489.899534	50	484814.142178	28289.014277	44	484814.142178	29940.263327
51	502340.343504	131902.014096	51	502340.343504	32431.735067	50	502340.343504	33612.699617	39	502340.343504	35568.541868
51	486158.255045	138854.837344	51	486158.255045	24162.203075	38	486158.255045	28227.104737	51	486158.255045	28361.061840
51	526283.286774	130705.753589	51	526283.286774	26917.919024	51	526283.286774	27376.400173	51	526283.286774	27760.774688
51	425458.099377	85562.917812	51	425458.099377	11936.805734	35	425458.099377	13335.362412	35	425458.099377	14437.178899
51	456583.072720	89589.345532	36	456583.072720	23067.497563	33	456583.072720	23101.427850	41	456583.072720	25726.990044
47	522456.434859	138548.705473	51	522456.434859	13348.357271	51	522456.434859	14076.749685	50	522456.434859	15724.723490
51	420462.019974	110446.449450	51	420462.019974	19115.385029	51	420462.019974	21129.361859	51	420462.019974	25143.208478
51	401411.424411	121656.877107	51	401411.424411	17404.668494	49	401411.424411	19857.733692	51	401411.424411	20107.091863
51	380029.210293	113109.396290	51	380029.210293	26245.921996	51	380029.210293	29995.286225	51	380029.210293	30155.487651
51	462428.793633	121727.389106	51	462428.793633	30405.356891	51	462428.793633	32707.071637	51	462428.793633	32742.609121
51	531510.572396	186553.082432	51	531510.572396	16831.744156	51	531510.572396	19160.596395	41	531510.572396	20686.657071
51	449614.187372	131817.178183	51	449614.187372	26464.507210	51	449614.187372	28007.662051	51	449614.187372	28280.893050
51	502803.506570	191079.352757	51	502803.506570	11582.679369	51	502803.506570	12508.460188	51	502803.506570	12938.339313
51	515607.843836	169002.518341	51	515607.843836	27771.798773	49	515607.843836	29566.239816	42	515607.843836	29576.635184
51	482787.162625	105096.594170	51	482787.162625	22470.897503	51	482787.162625	34362.528840	51	482787.162625	34810.077064
51	408907.604265	47997.630564	36	408907.604265	10902.438537	36	408907.604265	11138.433186	51	408907.604265	12529.775716
51	486933.089844	126384.541971	51	486933.089844	20454.290001	50	486933.089844	21199.103927	40	486933.089844	21938.835519
51	444894.849905	106411.608695	51	444894.849905	14953.056152	51	444894.849905	15186.946530	51	444894.849905	15820.535641
51	424700.437907	73353.522020	42	424700.437907	21631.099258	43	424700.437907	21674.209848	51	424700.437907	25242.840252
51	406687.303408	161171.422707	51	406687.303408	13495.224544	51	406687.303408	13629.328834	51	406687.303408	15940.289942
48	386449.343014	97964.702954	51	386449.343014	19457.208949	51	386449.343014	21271.328219	51	386449.343014	22549.777516
51	427221.891026	122219.793072	51	427221.891026	28665.937899	51	427221.891026	29957.214597	51	427221.891026	32010.129756
51	569371.162400	80134.397133	51	569371.162400	17219.162270	51	569371.162400	20060.218030	43	569371.162400	20889.629844
51	361168.639179	164016.962352	51	361168.639179	21416.593126	51	361168.639179	23911.829609	51	361168.639179	24416.536780
51	392590.082148	118200.019129	51	392590.082148	14973.987378	28	392590.082148	17161.169488	51	392590.082148	17218.059812
51	407819.479969	120730.506090	51	407819.479969	24742.026557	51	407819.479969	25201.230751	51	407819.479969	25344.862209
51	441989.644568	106287.163628	51	441989.644568	16806.967442	51	441989.644568	24349.886322	51	441989.644568	24417.792986
51	364889.507057	83837.766916	51	364889.507057	15663.422645	51	364889.507057	16378.105233	51	364889.507057	18472.616332
51	434019.584467	126077.184486	51	434019.584467	30760.711196	51	434019.584467	30959.091159	40	434019.584467	30980.601719
51	414812.141514	160361.495413	51	414812.141514	23083.937664	51	414812.141514	27116.033209	51	414812.141514	27442.694318
51	451127.089558	153402.383943	47	451127.089558	18561.515001	43	451127.089558	19488.310261	39	451127.089558	20180.386565
51	466668.068503	137533.366331	51	466668.068503	23149.469132	51	466668.068503	32599.064381	43	466668.068503	32867.094946
51	419533.284136	139595.267615	51	419533.284136	14994.505616	31	419533.284136	17740.915882	33	419533.284136	18214.017481
51	423407.272974	106745.103990	51	423407.272974	20793.166473	51	423407.272974	22351.404918	51	423407.272974	22891.209845
51	516841.728337	121672.987287	30	516841.728337	6437.147580	37	516841.728337	6468.156872	26	516841.728337	6566.386663
51	455816.584489	132768.030548	51	455816.584489	15985.434152	51	455816.584489	25259.820799	51	455816.584489	25320.492170
51	408955.378380	148395.211251	47	408955.378380	17640.284401	51	408955.378380	17864.858820	44	408955.378380	18184.098458
51	446073.723872	148923.633999	51	446073.723872	30957.083959	46	446073.723872	31066.604949	38	446073.723872	31938.256802
51	533374.031064	117671.361342	51	533374.031064	22976.247702	44	533374.031064	29838.496580	51	533374.031064	29979.052624
51	444789.979236	89278.484657	51	444789.979236	17769.290256	51	444789.979236	17788.336241	51	444789.979236	18068.191470
51	410617.121437	149338.521203	37	410617.121437	24281.728021	35	410617.121437	27506.623126	42	410617.121437	29892.306412
51	367639.549235	128150.944744	51	367639.549235	33977.487834	51	367639.549235	34240.915620	51	367639.549235	34334.688359
51	398429.617193	120990.751559	51	398429.617193	16009.391191	51	398429.617193	16018.520299	51	398429.617193	16766.178676
51	495271.002493	172457.684475	51	495271.002493	20266.382768	51	495271.002493	21680.150700	51	495271.002493	22612.430957
51	363219.904757	101946.917565	37	363219.904757	27540.652014	40	363219.904757	27615.119694	51	363219.904757	28875.366309
51	500727.485250	142147.465129	51	500727.485250	15478.124930	51	500727.485250	17261.030577	51	500727.485250	20287.953163
51	546967.717671	129352.473600	51	546967.717671	20817.266498	51	546967.717671	21303.145288	51	546967.717671	21762.638405
51	433182.425982	124290.524549	51	433182.425982	15391.517007	21	433182.425982	15709.830589	51	433182.425982	18793.735425
51	1899997.808973	124961.528424	51	1899997.808973	24504.415675	51	1899997.808973	24944.925837	51	1899997.808973	26502.398506
51	2017034.176347	137614.687874	51	2017034.176347	17454.254758	51	2017034.176347	17605.435973	51	2017034.176347	20638.262779
51	1482571.602501	124775.132182	51	1482571.602501	29493.921874	51	1482571.602501	33000.862513	51	1482571.602501	33540.772863
51	1742257.631327	142726.135813	45	1742257.631327	21646.899510	45	1742257.631327	23126.852688	51	1742257.631327	25266.118461
48	1778903.047695	109842.667275	51	1778903.047695	19576.370172	51	1778903.047695	26272.917124	51	1778903.047695	32312.304962
51	1491483.146574	89382.415990	51	1491483.146574	23326.311635	51	1491483.146574	30058.901714	51	1491483.146574	33408.886338
51	1605662.548290	117249.527271	51	1605662.548290	21029.916358	51	1605662.548290	25390.375295	47	1605662.548290	29915.355041
51	1680436.372913	80080.887374	43	1680436.372913	26429.126543	40	1680436.372913	26613.545076	51	1680436.372913	30769.704790
51	1397928.884914	131955.398049	46	1397928.884914	24667.710011	48	1397928.884914	24673.095459	51	1397928.884914	26293.962560
51	1589891.895518	102983.745487	51	1589891.895518	25084.795096	46	1589891.895518	25182.971834	51	1589891.895518	28551.391927
51	1369616.026807	116211.089224	51	1369616.026807	22143.351800	51	1369616.026807	24036.685589	51	1369616.026807	24094.058092
51	1452170.545349	155040.748678	51	1452170.545349	23871.316400	51	1452170.545349	24002.736572	51	1452170.545349	24542.957580
47	1380327.379567	92583.805369	47	1380327.379567	23210.440295	44	1380327.379567	23215.803272	51	1380327.379567	25598.902703
51	1714737.391536	138705.510870	51	1714737.391536	38193.661200	51	1714737.391536	40578.240912	51	1714737.391536	41275.302510
51	1956334.347258	94297.207027	51	1956334.347258	22842.384508	51	1956334.347258	29719.746164	51	1956334.347258	30636.343506
51	1258463.251622	123438.705965	51	1258463.251622	20857.388450	51	1258463.251622	26349.801270	51	1258463.251622	27007.920771
51	1943526.917850	122146.794414	51	1943526.917850	30018.877378	51	1943526.917850	31425.874518	51	1943526.917850	32663.179837
51	1408306.698355	145095.751581	37	1408306.698355	21458.173105	42	1408306.698355	21641.054236	46	1408306.698355	22055.572999
51	1368684.546192	121188.850872	27	1368684.546192	15911.368587	27	1368684.546192	15920.886052	32	1368684.546192	18157.238782
48	1632225.899113	106261.235294	51	1632225.899113	21863.956756	51	1632225.899113	26884.961808	34	1632225.899113	27671.383121
51	1671726.961900	102126.636085	51	1671726.961900	16213.671810	51	1671726.961900	21412.271343	51	1671726.961900	21550.650753
51	1158449.164530	131406.683447	51	1158449.164530	24066.423985	49	1158449.164530	30463.848523	51	1158449.164530	30573.893908
51	1618367.686271	123660.654836	51	1618367.686271	21233.064668	51	1618367.686271	22703.458212	51	1618367.686271	25861.321516
51	1583097.156518	161211.037536	51	1583097.156518	24085.613767	51	1583097.156518	29834.579464	51	1583097.156518	30166.617351
51	1520751.901854	128871.522985	51	1520751.901854	20875.047383	51	1520751.901854	24691.065410	51	1520751.901854	24716.323947
51	1514804.127367	106599.726862	48	1514804.127367	7661.113531	46	1514804.127367	11264.770590	41	1514804.127367	11787.362263
51	1257471.081868	83123.064473	51	1257471.081868	7109.854518	51	1257471.081868	10861.653001	51	1257471.081868	11548.100417
51	1148737.604051	104238.731087	51	1148737.604051	20033.121877	51	1148737.604051	20180.621940	51	1148737.604051	22029.662523
51	1679191.828476	90083.234265	51	1679191.828476	31658.284962	51	1679191.828476	34178.773828	51	1679191.828476	35074.699020
51	1417401.353877	104915.239916	51	1417401.353877	19464.775730	51	1417401.353877	19700.260580	51	1417401.353877	20363.969879
51	1540122.399783	100995.490450	51	1540122.399783	24276.680077	51	1540122.399783	24300.027971	51	1540122.399783	24456.362224
51	1788340.560008	97759.675100	51	1788340.560008	28486.758269	51	1788340.560008	32388.394329	51	1788340.560008	33842.921991
51	1784538.434588	131979.749936	51	1784538.434588	28843.576400	51	1784538.434588	29415.719314	51	1784538.434588	29541.756983
51	1847740.674367	143739.945982	51	1847740.674367	21878.588103	51	1847740.674367	26134.576933	51	1847740.674367	28291.321448
51	1641525.777835	149252.096407	51	1641525.777835	17580.850343	51	1641525.777835	17741.995827	51	1641525.777835	17875.858391
51	1802979.274206	95352.182156	51	1802979.274206	20671.925308	51	1802979.274206	21504.190234	51	1802979.274206	24019.803404
51	1239573.066658	102898.426346	51	1239573.066658	26353.680976	51	1239573.066658	29816.227545	51	1239573.066658	30390.153985
51	1115053.207197	102709.364221	51	1115053.207197	31980.944060	51	1115053.207197	32014.986527	51	1115053.207197	35271.308859
51	1649681.271029	161336.062797	51	1649681.271029	20111.730909	51	1649681.271029	20151.938545	51	1649681.271029	20299.679503
51	968748.985003	138695.759947	51	968748.985003	17261.927054	51	968748.985003	19731.607811	51	968748.985003	20337.491866
51	1107742.499849	122858.266918	51	1107742.499849	21571.015465	51	1107742.499849	23167.237512	51	1107742.499849	24184.877079
51	1863735.058236	124072.754118	51	1863735.058236	15276.546857	51	1863735.058236	15785.108310	51	1863735.058236	16258.763985
51	1150166.022376	147176.594030	51	1150166.022376	28353.045223	51	1150166.022376	30981.876789	51	1150166.022376	31359.970884
51	1754821.792879	140809.169751	46	1754821.792879	13034.668418	51	1754821.792879	13766.155709	51	1754821.792879	14150.181805
51	1172919.640217	180784.701176	37	1172919.640217	21556.229511	50	1172919.640217	22989.353941	51	1172919.640217	23759.251657
51	1727621.523951	146858.984707	51	1727621.523951	31315.310365	51	1727621.523951	34010.810299	51	1727621.523951	35082.186451
51	1304043.338986	139540.434852	51	1304043.338986	16368.157757	51	1304043.338986	20825.802144	51	1304043.338986	20924.835647
51	1113438.340630	85575.238228	51	1113438.340630	15649.412606	51	1113438.340630	15695.788787	51	1113438.340630	17594.902583
51	1385146.070832	208068.908744	51	1385146.070832	12702.400890	51	1385146.070832	18414.944420	51	1385146.070832	18509.359120
51	1384518.678692	148056.040791	50	1384518.678692	22477.243362	51	1384518.678692	22511.643131	51	1384518.678692	22755.410490
51	1811825.665634	112089.614003	51	1811825.665634	25255.062561	51	1811825.665634	30790.100393	49	1811825.665634	32378.506770
51	1490419.856148	163062.356537	51	1490419.856148	26188.228281	51	1490419.856148	28329.351842	51	1490419.856148	28635.303757
51	1758325.277876	124415.372140	51	1758325.277876	23969.470559	51	1758325.277876	24789.883945	51	1758325.277876	25393.601997
51	1783774.110148	123149.987056	51	1783774.110148	19210.820866	51	1783774.110148	21377.838315	51	1783774.110148	21554.461637
51	1281193.326472	100876.285395	51	1281193.326472	18532.827592	51	1281193.326472	27738.195448	51	1281193.326472	27958.956617
51	1734229.767466	177197.943192	51	1734229.767466	22379.469076	51	1734229.767466	22364.449318	51	1734229.767466	22606.100448
51	1626842.763061	117831.711508	51	1626842.763061	16986.786753	51	1626842.763061	22770.211611	51	1626842.763061	23534.356302
51	1653236.678782	133839.632494	51	1653236.678782	22513.591322	51	1653236.678782	22466.062626	51	1653236.678782	22952.451277
51	1448905.125523	109575.621782	51	1448905.125523	19405.729073	51	1448905.125523	20389.473188	51	1448905.125523	20488.018326
51	1436843.059472	103394.442321	51	1436843.059472	21667.872056	51	1436843.059472	26420.804645	46	1436843.059472	26449.109820
51	1658258.651393	126850.272670	51	1658258.651393	20906.871819	34	1658258.651393	28659.526817	41	1658258.651393	30283.884568
51	1552221.570968	119059.093102	51	1552221.570968	19553.249678	51	1552221.570968	21487.583318	51	1552221.570968	26187.088269
51	1864629.286266	132708.629066	51	1864629.286266	19027.073625	51	1864629.286266	19909.652521	39	1864629.286266	21042.213863
51	1844788.876718	82597.507235	51	1844788.876718	18486.606380	51	1844788.876718	21552.703150	51	1844788.876718	21900.821736
47	919508.494887	90238.398574	51	919508.494887	15872.422811	51	919508.494887	16682.577153	51	919508.494887	20462.982265
51	1734117.662279	90564.722367	51	1734117.662279	26115.696885	51	1734117.662279	26490.382673	51	1734117.662279	26909.069210
51	800196.051781	88692.443809	51	800196.051781	18808.519786	50	800196.051781	18828.967687	50	800196.051781	18983.811478
51	1155377.732237	126293.686258	51	1155377.732237	23797.528794	51	1155377.732237	26571.699605	51	1155377.732237	28228.199175
51	1386053.850734	103507.674392	47	1386053.850734	25884.190015	51	1386053.850734	26078.362859	51	1386053.850734	26433.137702
51	1180623.682848	156894.808483	51	1180623.682848	20782.149246	51	1180623.682848	25732.671887	51	1180623.682848	26261.846234
51	1606689.414880	125028.106829	51	1606689.414880	21099.505870	51	1606689.414880	24190.894730	46	1606689.414880	26365.854599
51	1085989.032544	114376.114023	51	1085989.032544	28315.171688	51	1085989.032544	33406.661596	51	1085989.032544	35203.799836
51	1436786.199624	147208.602856	51	1436786.199624	31090.234560	51	1436786.199624	40718.789769	51	1436786.199624	41719.529004
51	1300980.949383	147059.292661	51	1300980.949383	30057.399449	51	1300980.949383	30727.706932	51	1300980.949383	31265.552140
51	1888463.745595	186092.012050	51	1888463.745595	27945.818039	51	1888463.745595	31050.833385	51	1888463.745595	32214.027610
51	1465539.741349	109043.222855	51	1465539.741349	19722.751810	51	1465539.741349	22404.829301	51	1465539.741349	22420.261146
51	1497347.641664	153462.161770	49	1497347.641664	25156.231028	46	1497347.641664	28167.070909	43	1497347.641664	28206.434259
51	1554589.642115	106946.574502	51	1554589.642115	28336.342389	49	1554589.642115	28343.559777	44	1554589.642115	29349.169677
51	1573387.975671	146665.902202	51	1573387.975671	27934.621721	47	1573387.975671	32386.149247	51	1573387.975671	32965.518432
51	1058905.154520	162241.172780	51	1058905.154520	28319.786466	51	1058905.154520	33509.476956	51	1058905.154520	34915.294859
51	1221974.091455	105596.032701	51	1221974.091455	30510.346399	51	1221974.091455	31648.305472	51	1221974.091455	31704.602071
51	1353407.340590	80269.391140	51	1353407.340590	34167.834128	51	1353407.340590	35533.421663	51	1353407.340590	36525.067030
51	1597623.827139	111968.106675	51	1597623.827139	33897.919504	51	1597623.827139	34389.616475	51	1597623.827139	34607.447396
51	2096859.547702	179517.705409	51	2096859.547702	15900.980514	51	2096859.547702	16609.854876	51	2096859.547702	16995.650722
51	2086008.241770	147552.665961	34	2086008.241770	22575.221097	38	2086008.241770	22673.504774	42	2086008.241770	23685.294987
51	1236818.837595	143268.767368	51	1236818.837595	22816.024960	51	1236818.837595	24021.660254	51	1236818.837595	24074.404770
51	1439045.071281	115709.807233	51	1439045.071281	12424.486060	42	1439045.071281	12691.386915	40	1439045.071281	12933.337460
51	1358506.128563	173120.882346	51	1358506.128563	24387.750818	40	1358506.128563	24400.736131	51	1358506.128563	25741.450196
51	1382829.836829	115427.613525	51	1382829.836829	24131.001990	51	1382829.836829	25843.186694	51	1382829.836829	26437.814811
51	1244704.121718	104927.161765	51	1244704.121718	23797.969235	51	1244704.121718	23903.016774	51	1244704.121718	24897.263681
51	1483117.161886	138416.814684	51	1483117.161886	22072.327690	51	1483117.161886	25184.267897	51	1483117.161886	26239.878287
51	1526107.490663	186418.383309	51	1526107.490663	16051.724146	51	1526107.490663	21490.327147	51	1526107.490663	22256.923738
51	1129230.039496	160035.519974	51	1129230.039496	17547.381131	51	1129230.039496	22663.123101	51	1129230.039496	23586.325158
51	1390894.863919	195496.383246	51	1390894.863919	19323.721960	51	1390894.863919	21139.529648	51	1390894.863919	22011.638662
51	1554119.556187	144063.155152	51	1554119.556187	22653.114204	51	1554119.556187	26821.829037	51	1554119.556187	30262.470493
51	1350991.135226	119861.215701	51	1350991.135226	21145.731479	51	1350991.135226	24115.978104	51	1350991.135226	24294.962853
51	2050698.377648	104679.654220	51	2050698.377648	14807.858871	51	2050698.377648	17268.726944	51	2050698.377648	20017.132747
51	1379878.774573	125439.099075	51	1379878.774573	12337.818740	51	1379878.774573	14294.742934	46	1379878.774573	14716.509908
51	1406796.760348	125720.736698	51	1406796.760348	27142.112174	51	1406796.760348	28879.092922	51	1406796.760348	29083.106619
51	1251599.810732	96451.071030	51	1251599.810732	18146.790207	44	1251599.810732	20562.192922	51	1251599.810732	21186.603435
51	439459.701910	67106.465365	51	439459.701910	7379.125193	51	439459.701910	7516.840126	51	439459.701910	7840.899320
51	330025.779949	22985.043232	51	330025.779949	4523.074130	26	330025.779949	4751.389706	27	330025.779949	4796.561219
51	380569.124590	60250.656138	26	380569.124590	5612.058653	29	380569.124590	5785.463788	27	380569.124590	5795.733938
51	276724.688088	33907.949014	51	276724.688088	4272.479657	38	276724.688088	4369.232787	38	276724.688088	4521.445962
50	382447.776921	57528.550442	39	382447.776921	5354.322006	46	382447.776921	5708.780559	34	382447.776921	5891.619233
51	485188.992068	54181.509654	51	485188.992068	7258.122767	48	485188.992068	7583.442516	48	485188.992068	7770.003312
51	457053.025282	50339.013703	51	457053.025282	5659.092576	51	457053.025282	6239.551710	51	457053.025282	6315.366203
51	430405.366082	42213.717906	51	430405.366082	5348.577704	51	430405.366082	5533.431212	51	430405.366082	5623.746596
47	296043.983312	65725.832266	36	296043.983312	4259.710661	29	296043.983312	4276.021956	35	296043.983312	4442.334771
51	335449.946356	41490.113307	48	335449.946356	2471.754435	51	335449.946356	2557.000847	51	335449.946356	2149.017110
51	373347.858996	28525.630423	30	373347.858996	4828.907537	28	373347.858996	4864.848645	25	373347.858996	4865.942075
51	296771.818084	20174.632132	38	296771.818084	6980.547405	44	296771.818084	6981.508980	45	296771.818084	7115.395870
45	410333.186300	33704.748838	31	410333.186300	6859.613399	33	410333.186300	7153.256860	26	410333.186300	7204.238254
51	343775.248862	40196.802754	51	343775.248862	7270.926697	47	343775.248862	7271.024685	46	343775.248862	7297.371193
51	499541.078768	34890.331778	42	499541.078768	4069.316749	37	499541.078768	4088.026837	38	499541.078768	4090.697648
51	427069.129123	30867.728469	51	427069.129123	5105.384555	51	427069.129123	5112.268089	51	427069.129123	5410.075966
51	28632787.133243	36830.567249	51	28632787.133243	4369.588473	51	28632787.133243	4675.607350	51	28632787.133243	5335.058855
51	453841.388459	31884.285579	34	453841.388459	7907.924918	29	453841.388459	7929.365342	35	453841.388459	8029.009429
51	528471.776320	31334.252284	34	528471.776320	4712.286194	27	528471.776320	4892.125164	27	528471.776320	4914.281606
45	335195.975668	29532.918582	34	335195.975668	1729.943052	21	335195.975668	1962.055475	25	335195.975668	2223.457943
51	642522.627041	48001.238609	51	642522.627041	4498.888277	51	642522.627041	4483.431832	51	642522.627041	4581.162016
51	309355.334785	54835.489779	35	309355.334785	4036.224833	32	309355.334785	4041.939896	34	309355.334785	4401.982797
50	464423.787056	30862.929406	45	464423.787056	7585.969548	45	464423.787056	7609.849625	43	464423.787056	8159.362436
51	471776.452467	22536.511368	51	471776.452467	4720.258316	51	471776.452467	4744.985477	51	471776.452467	4758.961817
51	443139.064892	39106.098511	51	443139.064892	3962.384725	51	443139.064892	4091.583685	51	443139.064892	4100.139440
51	415039.496196	43441.046457	51	415039.496196	6499.204133	38	415039.496196	7175.715002	29	415039.496196	7565.612686
51	266509.868849	30898.977918	51	266509.868849	5271.764121	51	266509.868849	5577.452146	51	266509.868849	5876.072547
51	249548.541243	37710.364435	51	249548.541243	2988.002300	37	249548.541243	3514.414466	30	249548.541243	3910.267830
51	421876.283761	42476.898218	41	421876.283761	4983.856124	37	421876.283761	4994.032017	38	421876.283761	5064.637963
51	349853.800870	40559.173234	51	349853.800870	8371.586010	38	349853.800870	8665.262344	32	349853.800870	8771.928914
51	493923.891800	47364.227184	51	493923.891800	4997.351319	51	493923.891800	5235.749704	51	493923.891800	5518.791528
51	556588.924073	59610.407202	37	556588.924073	2656.179904	33	556588.924073	2889.254793	32	556588.924073	2955.981464
51	540084.071698	30750.399246	36	540084.071698	697.778667	29	540084.071698	814.073697	24	540084.071698	955.618171
51	326813.821088	44044.573421	32	326813.821088	5219.744769	37	326813.821088	5462.751618	38	326813.821088	5570.985810
38	430218.131017	52018.956110	32	430218.131017	3852.995724	33	430218.131017	3862.083002	28	430218.131017	3886.227195
51	422434.780425	59910.227021	29	422434.780425	4721.717901	26	422434.780425	4757.687703	27	422434.780425	4817.501827
51	369317.571004	66746.693024	51	369317.571004	3754.327441	51	369317.571004	3806.320240	51	369317.571004	4037.122788
47	486508.303530	47729.589995	51	486508.303530	4209.080545	51	486508.303530	4255.905492	51	486508.303530	4340.385465
51	437099.033906	40579.786696	29	437099.033906	5031.472973	25	437099.033906	5346.511477	24	437099.033906	5590.073562
51	486498.938292	28956.820179	49	486498.938292	5235.856121	42	486498.938292	5289.812607	39	486498.938292	5385.022862
51	504404.532865	66482.186480	39	504404.532865	2557.543683	43	504404.532865	3119.105500	39	504404.532865	3202.559626
37	278020.905350	40915.302263	51	278020.905350	6659.693201	35	278020.905350	7020.233179	38	278020.905350	7181.452000
51	535711.382349	64949.619400	51	535711.382349	4464.459399	51	535711.382349	4725.109213	51	535711.382349	4856.598263
51	464930.186773	29848.426980	51	464930.186773	7876.987198	37	464930.186773	8327.191320	31	464930.186773	8376.441556
51	364989.745354	36122.251113	51	364989.745354	6838.423637	51	364989.745354	6884.843759	42	364989.745354	7177.504629
51	400709.937226	39497.917459	44	400709.937226	4712.461789	42	400709.937226	4712.506497	43	400709.937226	4784.625049
51	511569.335950	69346.911477	51	511569.335950	3964.519412	51	511569.335950	4838.202815	33	511569.335950	4897.932454
51	454075.486825	53066.261679	40	454075.486825	5721.694889	42	454075.486825	5904.302851	40	454075.486825	5970.626584
51	324578.361046	27779.888549	31	324578.361046	2143.442863	34	324578.361046	2153.446043	33	324578.361046	2364.226107
51	404534.275013	66485.525731	30	404534.275013	3470.614740	36	404534.275013	3695.930859	27	404534.275013	3858.464621
51	395397.891163	49687.967047	45	395397.891163	4188.063743	46	395397.891163	5205.224668	47	395397.891163	5238.682539
51	407676.905244	29376.444926	49	407676.905244	6389.970247	44	407676.905244	6441.710386	35	407676.905244	6447.586426
51	483697.345016	45808.689614	47	483697.345016	4672.705766	33	483697.345016	4796.537485	43	483697.345016	5022.649429
51	423443.411982	54050.112938	51	423443.411982	5234.672622	51	423443.411982	5252.789905	51	423443.411982	5426.370443
44	455783.777897	37172.711102	50	455783.777897	5339.090939	51	455783.777897	5340.853899	45	455783.777897	5437.784926
47	370570.454097	40267.329278	51	370570.454097	2554.055613	43	370570.454097	2689.069450	40	370570.454097	2882.963765
51	473605.909321	39047.841212	51	473605.909321	8074.849910	51	473605.909321	8330.154380	51	473605.909321	8154.706469
51	389459.204325	40789.758839	43	389459.204325	4532.664043	42	389459.204325	4532.925159	41	389459.204325	4617.224957
51	514846.139530	56918.086943	48	514846.139530	2245.622603	49	514846.139530	2687.097555	49	514846.139530	2805.586773
51	504906.688712	43814.857194	37	504906.688712	6830.398146	28	504906.688712	6890.681304	28	504906.688712	6934.630956
50	326661.109244	50865.985807	31	326661.109244	2927.455452	36	326661.109244	3138.547571	49	326661.109244	3182.996800
51	448861.712401	21972.864631	42	448861.712401	1171.649125	43	448861.712401	1382.861890	47	448861.712401	1415.055300
43	313302.537408	39357.869567	35	313302.537408	6438.912193	36	313302.537408	6716.437067	38	313302.537408	6765.434693
51	503677.481798	24991.681340	51	503677.481798	3871.438484	51	503677.481798	3875.176851	51	503677.481798	4053.248167
42	538620.114950	53453.184807	51	538620.114950	7219.853098	51	538620.114950	7511.332225	51	538620.114950	7593.959512
51	340626.136939	49184.653300	48	340626.136939	7280.184278	40	340626.136939	7291.515635	33	340626.136939	7498.111137
41	315453.069171	16036.100567	40	315453.069171	5035.982591	41	315453.069171	5075.717731	47	315453.069171	5293.714021
51	324951.148620	40567.522086	51	324951.148620	6724.541681	48	324951.148620	6755.400526	43	324951.148620	6806.450903
51	342729.957739	38039.126108	41	342729.957739	6591.977916	26	342729.957739	6899.066705	27	342729.957739	6911.751319
51	504222.766609	56237.942495	27	504222.766609	5643.712663	25	504222.766609	5682.962032	35	504222.766609	6186.578309
51	415388.067171	58210.275762	51	415388.067171	3937.670461	51	415388.067171	3941.625516	51	415388.067171	4242.559235
51	460242.860837	54654.989245	51	460242.860837	7587.481674	51	460242.860837	7944.966922	51	460242.860837	8560.037680
44	269129.508853	27646.052972	43	269129.508853	6013.661020	38	269129.508853	6020.614336	34	269129.508853	6056.492654
51	509605.203894	56162.725387	51	509605.203894	4100.165500	51	509605.203894	4103.289495	51	509605.203894	4115.357857
51	469512.894106	71305.102071	42	469512.894106	3392.349932	37	469512.894106	3402.415184	35	469512.894106	3417.343564
51	412400.297398	40333.432033	51	412400.297398	5682.166694	51	412400.297398	5720.447726	51	412400.297398	5808.206685
51	447906.307704	38497.123013	51	447906.307704	5829.085258	47	447906.307704	6332.761426	43	447906.307704	6432.722104
51	458027.810380	20359.030850	51	458027.810380	2108.868021	51	458027.810380	2682.016135	51	458027.810380	2802.434772
51	367860.458779	48871.938999	48	367860.458779	5482.881438	48	367860.458779	5482.903387	44	367860.458779	5735.349668
51	437683.952124	60438.875046	51	437683.952124	7186.285087	39	437683.952124	7366.615519	48	437683.952124	7396.331567
51	501340.161465	38655.893145	51	501340.161465	7577.190373	51	501340.161465	7597.216010	51	501340.161465	7866.393986
51	576128.157344	58289.829469	51	576128.157344	4413.248786	51	576128.157344	4806.434086	51	576128.157344	4846.224938
51	888313.726733	60785.671798	51	888313.726733	11292.006598	51	888313.726733	20125.833989	51	888313.726733	11611.687994
51	510929.073373	40474.352253	51	510929.073373	5354.315865	43	510929.073373	5558.852153	47	510929.073373	6589.993192
51	505360.177256	52772.827259	27	505360.177256	4546.254538	26	505360.177256	4548.519714	29	505360.177256	4631.553107
51	566805.500318	22172.059508	51	566805.500318	4891.873260	51	566805.500318	5007.162814	51	566805.500318	5346.633884
51	650382.352279	50298.698929	51	650382.352279	6047.475693	51	650382.352279	6261.618066	51	650382.352279	6274.998042
51	409909.309414	45645.877209	51	409909.309414	7010.079378	51	409909.309414	7011.237607	47	409909.309414	7194.304824
51	318475.398572	28514.391736	51	318475.398572	5335.244332	51	318475.398572	5769.330023	51	318475.398572	5932.510357
51	437726.459862	45863.254468	51	437726.459862	4917.306604	51	437726.459862	4921.969647	51	437726.459862	4926.705523
51	505632.198486	42018.608959	33	505632.198486	2622.779494	39	505632.198486	2650.379659	32	505632.198486	2737.945543
51	386907.290434	37932.032866	35	386907.290434	5621.272059	35	386907.290434	5635.402149	39	386907.290434	5886.405982
51	390075.452546	41060.469046	41	390075.452546	4302.560281	40	390075.452546	4332.754008	33	390075.452546	4494.954464
51	529067.975739	28932.914952	51	529067.975739	5928.072865	51	529067.975739	6252.838976	51	529067.975739	6278.760157
51	605727.353051	37927.994369	51	605727.353051	4255.170204	51	605727.353051	4923.648558	51	605727.353051	5012.932319
51	584130.882285	36836.418681	51	584130.882285	5981.395828	51	584130.882285	6318.310397	51	584130.882285	6466.431773
51	471304.577937	49868.025309	39	471304.577937	8411.153173	29	471304.577937	8411.148587	31	471304.577937	8738.361712
51	506339.930599	39106.730268	34	506339.930599	8200.481645	28	506339.930599	8320.916962	34	506339.930599	8337.648556
51	386474.383013	30778.353092	35	386474.383013	1361.796344	34	386474.383013	1369.869843	33	386474.383013	1591.300632
51	308413.176133	54721.810087	51	308413.176133	3928.458590	51	308413.176133	3928.599854	44	308413.176133	3970.876905
51	1610902.130711	24384.337940	51	1610902.130711	6566.822002	49	1610902.130711	6566.660281	49	1610902.130711	6637.712968
51	1476739.359624	37429.980652	51	1476739.359624	6810.818981	51	1476739.359624	7068.682889	51	1476739.359624	7358.013453
51	1666717.450584	36617.697944	30	1666717.450584	5482.146472	51	1666717.450584	5626.626643	51	1666717.450584	5667.743963
51	791875.653206	45947.885263	51	791875.653206	7001.634948	51	791875.653206	7278.095040	51	791875.653206	7105.039505
51	1621473.747274	41067.690072	51	1621473.747274	8742.140581	51	1621473.747274	8919.943151	51	1621473.747274	8823.713368
51	1489206.185537	27310.421513	51	1489206.185537	4075.398234	51	1489206.185537	3893.310694	51	1489206.185537	3709.053549
51	1732840.847717	29640.209311	49	1732840.847717	1287.870993	43	1732840.847717	1552.272763	43	1732840.847717	1922.030230
51	1925678.651219	43323.729920	51	1925678.651219	3531.297958	51	1925678.651219	3979.586912	51	1925678.651219	4016.011353
51	1391070.798564	47467.634429	51	1391070.798564	9674.335829	51	1391070.798564	9221.287463	51	1391070.798564	8805.574943
51	1641568.539659	43988.366965	37	1641568.539659	2708.739140	50	1641568.539659	3059.316089	45	1641568.539659	3242.755327
51	1373186.151907	49789.572787	41	1373186.151907	5920.562076	47	1373186.151907	6025.164328	43	1373186.151907	6185.870574
51	1979101.543749	51395.362668	51	1979101.543749	4633.175565	45	1979101.543749	5060.089009	44	1979101.543749	5185.579119
51	1944371.731044	40789.827786	51	1944371.731044	6805.054876	51	1944371.731044	6888.441187	51	1944371.731044	6897.612915
51	3601004.831957	90625.375157	51	3601004.831957	90376.455528	51	3601004.831957	36651.101539	51	3601004.831957	45687.566825
51	2200887.893674	57216.080050	51	2200887.893674	4953.501081	51	2200887.893674	5686.322911	51	2200887.893674	5754.612715
51	1778384.433712	37864.293484	51	1778384.433712	4027.551491	51	1778384.433712	4089.994901	51	1778384.433712	4116.932072
51	1767338.271146	32408.717183	51	1767338.271146	4173.943093	47	1767338.271146	4421.516082	46	1767338.271146	4433.591617
49	1809798.120164	38989.051011	51	1809798.120164	3914.880275	51	1809798.120164	4086.299915	51	1809798.120164	4059.550122
51	2052764.455491	40371.837740	51	2052764.455491	4344.592366	51	2052764.455491	7038.022945	51	2052764.455491	4449.067351
51	1784098.955554	51561.570347	51	1784098.955554	5506.228645	51	1784098.955554	5365.076692	51	1784098.955554	5450.159063
51	1480479.370253	33459.624816	45	1480479.370253	4418.710581	45	1480479.370253	4474.019944	46	1480479.370253	4537.797960
51	1677138.157342	46951.389508	51	1677138.157342	3965.874209	51	1677138.157342	3977.649994	51	1677138.157342	4112.853742
51	2003165.261851	47931.582795	40	2003165.261851	5824.330565	49	2003165.261851	5902.251750	44	2003165.261851	5911.226321
51	1529001.234437	36352.626685	51	1529001.234437	4645.280405	51	1529001.234437	5137.525540	51	1529001.234437	5152.147782
50	1443373.788126	29564.055475	51	1443373.788126	7123.758954	51	1443373.788126	7691.814685	51	1443373.788126	7740.934247
51	1393341.472885	61847.575219	51	1393341.472885	10215.795677	51	1393341.472885	10059.299973	48	1393341.472885	10821.106416
51	1302228.336263	49048.628796	51	1302228.336263	2476.660845	51	1302228.336263	2470.184086	51	1302228.336263	2660.540520
51	1722757.366401	30700.111191	32	1722757.366401	2943.349247	32	1722757.366401	2945.026918	43	1722757.366401	3158.741479
51	939113.454444	61522.951292	51	939113.454444	5969.565098	37	939113.454444	6985.928298	41	939113.454444	7113.913199
51	1940557.210063	56492.208653	31	1940557.210063	5028.966626	29	1940557.210063	5036.694945	26	1940557.210063	5074.687612
51	1575220.772488	49631.231010	51	1575220.772488	6444.539150	51	1575220.772488	6596.677378	51	1575220.772488	6506.115367
51	1854135.247105	64229.042977	51	1854135.247105	10135.939874	51	1854135.247105	9996.393416	51	1854135.247105	5851.382868
51	1076768.632988	30449.815096	48	1076768.632988	4406.772532	49	1076768.632988	4429.366069	45	1076768.632988	4461.074693
51	1013619.285109	26784.710364	51	1013619.285109	5492.298587	51	1013619.285109	5422.685836	51	1013619.285109	5292.889845
51	1485457.589840	41506.796569	51	1485457.589840	4585.637547	51	1485457.589840	4590.532307	51	1485457.589840	4602.201695
51	1208869.008106	52953.837013	51	1208869.008106	5878.334428	51	1208869.008106	6321.043751	51	1208869.008106	6038.048336
51	1376165.008524	51281.194001	51	1376165.008524	4113.128563	51	1376165.008524	4325.534004	48	1376165.008524	4327.005800
51	1655593.521821	103160.734605	51	1655593.521821	46296.508511	51	1655593.521821	47750.842319	51	1655593.521821	49697.359977
51	1507514.342135	45714.562346	32	1507514.342135	2128.626840	38	1507514.342135	2178.653585	41	1507514.342135	2271.119329
51	1309062.915721	35655.971657	51	1309062.915721	8412.028826	51	1309062.915721	8850.624708	51	1309062.915721	8526.993932
51	1530608.897620	58095.774780	51	1530608.897620	5624.058038	51	1530608.897620	5659.428961	51	1530608.897620	5666.715376
45	1853887.684980	46612.621855	51	1853887.684980	6137.578745	51	1853887.684980	6348.328940	51	1853887.684980	6451.722168
51	2137600.118950	45559.353428	51	2137600.118950	4575.127115	51	2137600.118950	4580.567787	51	2137600.118950	4902.675078
51	987664.009126	24450.177276	51	987664.009126	8227.550775	51	987664.009126	8565.338123	51	987664.009126	8399.593064
51	2003617.904610	47967.453253	51	2003617.904610	3698.330134	48	2003617.904610	3699.195434	51	2003617.904610	3702.257054
51	1474164.042732	47353.318098	51	1474164.042732	3811.474899	51	1474164.042732	3865.445757	51	1474164.042732	3965.126827
51	877873.964529	25190.932667	51	877873.964529	5792.577893	51	877873.964529	6279.545465	51	877873.964529	5819.004390
51	1661490.297978	58096.384654	51	1661490.297978	4895.222354	51	1661490.297978	4906.331191	51	1661490.297978	4933.502274
51	1410022.999745	38176.608205	51	1410022.999745	3762.034279	51	1410022.999745	4056.871723	51	1410022.999745	3888.715210
51	1622552.159598	53667.366043	51	1622552.159598	8634.866963	51	1622552.159598	11585.575326	51	1622552.159598	9749.820169
51	1748823.598314	27735.661723	48	1748823.598314	986.993032	50	1748823.598314	1061.527165	51	1748823.598314	1399.973276
51	1747254.502195	49567.373549	51	1747254.502195	6765.014541	51	1747254.502195	7221.201186	51	1747254.502195	6961.733908
51	1883876.097930	61827.611681	51	1883876.097930	2665.108314	47	1883876.097930	2714.658302	51	1883876.097930	2754.843396
51	2089159.935552	73648.587135	51	2089159.935552	12147.911725	51	2089159.935552	12139.843098	51	2089159.935552	12573.362111
51	1483843.784390	44420.354507	51	1483843.784390	8621.692822	51	1483843.784390	9239.109501	51	1483843.784390	8957.632636
51	1727889.281458	48541.692095	51	1727889.281458	9997.661920	51	1727889.281458	7752.661455	51	1727889.281458	8011.303081
51	2202134.969489	54371.818975	43	2202134.969489	8168.804095	38	2202134.969489	8518.433717	43	2202134.969489	8574.586337
51	1496518.481455	39993.336285	51	1496518.481455	6332.631346	51	1496518.481455	6423.858575	51	1496518.481455	6424.397676
51	1253800.243978	45555.617246	51	1253800.243978	4687.750631	51	1253800.243978	4726.022205	51	1253800.243978	4799.647858
51	2066841.755906	36683.780326	51	2066841.755906	4646.293816	51	2066841.755906	4659.544704	51	2066841.755906	4887.212945
51	1778227.211076	40534.760033	51	1778227.211076	5323.945542	51	1778227.211076	5486.664124	51	1778227.211076	5435.598846
51	1553901.993630	34773.384041	51	1553901.993630	4707.493562	51	1553901.993630	4724.621989	51	1553901.993630	4697.135573
51	1783090.416446	50250.557692	51	1783090.416446	5293.411044	51	1783090.416446	5403.607484	51	1783090.416446	5203.892622
51	1563008.550128	40874.583174	51	1563008.550128	6475.868310	51	1563008.550128	6550.380405	51	1563008.550128	6664.149146
48	2082912.683089	35928.465466	51	2082912.683089	3894.538610	51	2082912.683089	4074.443323	51	2082912.683089	4401.160047
51	1634306.145855	53884.068578	51	1634306.145855	10672.045635	51	1634306.145855	6913.735065	51	1634306.145855	7034.196906
51	2106653.465087	42327.199495	51	2106653.465087	6415.887938	51	2106653.465087	6965.429275	51	2106653.465087	7096.462469
51	1346446.257531	40081.505407	51	1346446.257531	2901.674765	51	1346446.257531	3306.363230	51	1346446.257531	2897.330483
51	1589008.413217	50935.955070	51	1589008.413217	6024.270847	51	1589008.413217	7406.321009	51	1589008.413217	7381.836177
46	1441119.398174	35858.370026	51	1441119.398174	3527.981951	51	1441119.398174	3526.859215	48	1441119.398174	3814.338225
51	1779856.733916	45845.040307	43	1779856.733916	4282.950398	42	1779856.733916	4382.924411	51	1779856.733916	4553.667544
51	1814293.341360	28163.048305	51	1814293.341360	8077.903745	46	1814293.341360	8079.873141	49	1814293.341360	8163.000521
51	2001954.272943	39544.631740	51	2001954.272943	2636.497844	51	2001954.272943	2636.278868	50	2001954.272943	2909.516554
51	1472760.401825	41080.667405	51	1472760.401825	6676.654425	51	1472760.401825	6672.023248	51	1472760.401825	6952.097730
51	1147468.212650	35958.632100	51	1147468.212650	6916.131738	51	1147468.212650	7111.165303	48	1147468.212650	7116.275970
51	1519879.196346	16389.249239	51	1519879.196346	2759.609645	51	1519879.196346	2922.351538	51	1519879.196346	3149.682947
51	1861530.305105	50200.105336	51	1861530.305105	5133.500581	51	1861530.305105	5132.141072	51	1861530.305105	4948.243027
51	2383421.582899	41905.378543	51	2383421.582899	6011.113333	51	2383421.582899	8360.125889	51	2383421.582899	6174.173247
46	1739086.558241	51165.255719	22	1739086.558241	2127.076103	24	1739086.558241	2355.470575	30	1739086.558241	2864.102464
51	1566044.118154	59351.456980	51	1566044.118154	6110.018347	47	1566044.118154	6258.713770	47	1566044.118154	6323.371670
51	1733177.109006	46425.882191	51	1733177.109006	6465.394398	51	1733177.109006	6640.639338	51	1733177.109006	6494.552043
51	1252314.112521	41970.329926	51	1252314.112521	4489.941497	51	1252314.112521	4495.774541	51	1252314.112521	4353.010431
51	1586736.765752	38520.992023	51	1586736.765752	6409.503823	51	1586736.765752	6496.293161	51	1586736.765752	6537.753657
51	1467943.977499	41477.200110	51	1467943.977499	5768.997179	51	1467943.977499	5976.007009	51	1467943.977499	5960.963119
51	2114232.466397	49989.760360	42	2114232.466397	5085.246930	40	2114232.466397	5158.817278	43	2114232.466397	5578.707040
51	1939808.783927	30331.988734	51	1939808.783927	1616.114430	51	1939808.783927	1616.143427	40	1939808.783927	1903.266520
51	1914048.566047	55656.116748	37	1914048.566047	2553.220003	50	1914048.566047	2760.494798	43	1914048.566047	2786.454421
51	1226162.012467	28661.374978	51	1226162.012467	4099.068328	51	1226162.012467	4430.690412	51	1226162.012467	4046.316366
51	1820251.918738	52107.265181	51	1820251.918738	1662.167454	51	1820251.918738	1861.467229	51	1820251.918738	1986.416738
51	1646474.862774	30066.406428	51	1646474.862774	3492.422275	51	1646474.862774	3616.401921	51	1646474.862774	3684.027073
51	1619417.995919	39533.448579	51	1619417.995919	7471.359447	51	1619417.995919	7610.123350	51	1619417.995919	7498.892145
51	1292943.386992	39084.835329	51	1292943.386992	3402.032550	51	1292943.386992	4067.951348	51	1292943.386992	3925.993740
51	2040370.915381	71626.128471	51	2040370.915381	3892.769538	51	2040370.915381	4780.015262	51	2040370.915381	4929.958564
46	1405399.686015	37392.932206	51	1405399.686015	5096.492778	51	1405399.686015	5122.159352	51	1405399.686015	5138.486920
51	2001409.651396	46546.794291	51	2001409.651396	3831.893358	51	2001409.651396	3952.360878	51	2001409.651396	4237.194092
51	3240611.879339	62142.075290	51	3240611.879339	7670.487689	51	3240611.879339	8066.210433	51	3240611.879339	8317.244074
51	1634493.552387	39134.797963	51	1634493.552387	5169.705638	51	1634493.552387	5170.985897	49	1634493.552387	5193.992855
51	2208014.713478	25129.717536	36	2208014.713478	6484.880609	32	2208014.713478	6511.537392	28	2208014.713478	6533.826773
51	1415892.112025	45872.698586	51	1415892.112025	7037.245980	51	1415892.112025	7037.841576	51	1415892.112025	7266.133586
36	1860195.304548	40726.031174	42	1860195.304548	3377.168232	51	1860195.304548	3746.594812	48	1860195.304548	3855.277235
51	502996.501679	69617.559137	51	502996.501679	7374.122332	51	502996.501679	7385.452710	51	502996.501679	7567.883672
51	539550.295374	50384.597355	51	539550.295374	15915.345799	51	539550.295374	16745.902187	51	539550.295374	16934.169538
51	407461.072842	62493.408452	29	407461.072842	15851.264957	31	407461.072842	15852.145852	34	407461.072842	16053.767825
51	511548.210420	50095.550496	51	511548.210420	6706.913559	42	511548.210420	6770.895526	36	511548.210420	6784.936889
51	336340.202401	92640.004404	51	336340.202401	6249.672844	44	336340.202401	7091.936361	41	336340.202401	7137.120152
51	490431.769342	88816.608219	51	490431.769342	9635.690882	51	490431.769342	10087.485560	51	490431.769342	11921.083246
51	1461544.637442	110300.514201	51	1461544.637442	13700.882081	51	1461544.637442	14353.413432	51	1461544.637442	14764.809952
40	490919.643775	104750.260490	36	490919.643775	16471.058466	42	490919.643775	16645.366843	49	490919.643775	16984.011280
51	352035.418837	46566.015141	51	352035.418837	8136.042447	44	352035.418837	8669.908327	43	352035.418837	8998.109684
51	495183.945887	56987.681714	51	495183.945887	5654.142618	51	495183.945887	5724.000583	51	495183.945887	5980.957830
51	288353.353310	114590.281617	51	288353.353310	12040.741106	36	288353.353310	12823.538820	34	288353.353310	13089.921900
51	1158657.027685	85176.135070	51	1158657.027685	13401.221046	51	1158657.027685	13914.697571	51	1158657.027685	14101.236881
51	368722.496903	115152.453613	51	368722.496903	16211.920912	51	368722.496903	16237.540544	51	368722.496903	16344.455705
51	1027213.936173	73236.392298	51	1027213.936173	18607.446214	51	1027213.936173	26858.306504	51	1027213.936173	28741.551780
51	441638.253316	53309.948281	41	441638.253316	11135.104883	34	441638.253316	11178.096986	39	441638.253316	11298.694178
51	4061176.513408	115375.827309	51	4061176.513408	26323.156456	51	4061176.513408	32391.836401	51	4061176.513408	25614.793756
51	421870.233122	110029.600445	51	421870.233122	17622.439386	31	421870.233122	18449.637225	27	421870.233122	18834.125444
44	375809.034287	91038.046262	51	375809.034287	17670.000199	51	375809.034287	18623.867160	51	375809.034287	18633.739332
51	399201.216264	113627.544437	51	399201.216264	13463.898940	51	399201.216264	13523.774382	45	399201.216264	13669.080489
51	432454.623772	117861.580210	49	432454.623772	15869.791314	30	432454.623772	15872.173072	31	432454.623772	16359.041022
51	1383974.230156	75912.727625	51	1383974.230156	19566.520169	51	1383974.230156	20746.092585	51	1383974.230156	20850.817495
51	547000.477791	98872.526733	51	547000.477791	11366.241280	51	547000.477791	11869.224671	51	547000.477791	12000.248242
51	582704.210251	63546.229279	51	582704.210251	13755.168552	51	582704.210251	14053.874882	51	582704.210251	14551.159327
51	492265.342357	80144.496665	9	492265.342357	8156.842925	46	492265.342357	8409.187027	44	492265.342357	8698.563179
51	342945.779967	111629.995039	51	342945.779967	9249.958304	40	342945.779967	9549.030318	51	342945.779967	9974.546350
51	430190.250025	128707.998225	51	430190.250025	7194.347770	51	430190.250025	8063.872746	45	430190.250025	9034.429415
51	454915.034291	95034.943342	51	454915.034291	11508.054358	27	454915.034291	12599.719629	30	454915.034291	13588.922936
51	681432.658638	82946.680584	51	681432.658638	8347.474935	51	681432.658638	8371.531279	51	681432.658638	8443.756625
51	515713.083440	128914.989168	51	515713.083440	12569.793146	51	515713.083440	12671.620655	51	515713.083440	13083.222349
51	463090.961416	94408.144860	51	463090.961416	6491.691985	51	463090.961416	6552.732125	51	463090.961416	6590.347198
51	406394.899534	60096.112743	51	406394.899534	11659.849582	44	406394.899534	11938.579300	43	406394.899534	11981.685896
51	391607.011758	105664.670925	51	391607.011758	13220.838026	51	391607.011758	13634.607448	51	391607.011758	14124.045835
51	9818982.665349	108183.983394	51	9818982.665349	12469.319263	51	9818982.665349	12617.418360	51	9818982.665349	13121.168086
51	786035.184369	89199.053060	51	786035.184369	15397.736957	51	786035.184369	16950.056094	51	786035.184369	16321.115689
51	430340.452887	52377.135279	51	430340.452887	11073.951250	15	430340.452887	11606.021105	51	430340.452887	11647.278632
51	544604.246946	121834.905256	51	544604.246946	11905.459530	51	544604.246946	12786.481137	51	544604.246946	12895.613947
51	537877.880107	96285.991892	49	537877.880107	11602.486945	51	537877.880107	12235.075641	41	537877.880107	12170.802209
51	441319.934844	86016.860240	51	441319.934844	14665.192415	39	441319.934844	14764.921254	31	441319.934844	14819.485743
51	593966.928782	129343.056773	51	593966.928782	18461.910880	51	593966.928782	19858.202337	51	593966.928782	19934.827049
51	583122.048964	147831.459975	43	583122.048964	14573.320139	51	583122.048964	14620.718698	47	583122.048964	14957.547032
51	712480.499627	144161.910242	51	712480.499627	17935.278793	51	712480.499627	18998.143700	51	712480.499627	19220.497803
51	495475.241344	101843.563963	32	495475.241344	6679.964537	27	495475.241344	6720.535618	32	495475.241344	6854.949913
51	637605.055925	71479.174975	51	637605.055925	10875.696137	51	637605.055925	11527.959139	51	637605.055925	12522.343938
51	3111188.203527	100147.309037	51	3111188.203527	22732.033509	51	3111188.203527	21714.266144	51	3111188.203527	21894.891857
51	432402.854974	90469.943032	51	432402.854974	9841.954465	50	432402.854974	10466.439935	46	432402.854974	11046.487594
51	466381.394331	59092.451040	51	466381.394331	16006.630603	51	466381.394331	16575.000380	51	466381.394331	16775.805060
51	3721392.104344	90167.251973	51	3721392.104344	16968.808262	51	3721392.104344	17034.493086	51	3721392.104344	17320.782921
51	570614.067973	76885.948136	49	570614.067973	10528.214799	51	570614.067973	10873.425856	49	570614.067973	11176.296144
51	516034.961853	55654.860393	51	516034.961853	14178.071509	51	516034.961853	14638.619148	51	516034.961853	15096.213629
51	399559.368692	105155.502572	51	399559.368692	12530.649708	51	399559.368692	13039.958462	51	399559.368692	14386.320703
51	422331.502969	117923.465748	51	422331.502969	13041.219759	51	422331.502969	14881.820968	51	422331.502969	17517.030204
51	531171.664484	127347.465371	51	531171.664484	10578.371467	51	531171.664484	12460.755457	50	531171.664484	12955.534047
32	1158012.332873	62233.023199	51	1158012.332873	20432.262167	51	1158012.332873	21366.578123	51	1158012.332873	21419.681707
51	483415.276638	85606.512161	51	483415.276638	18962.021212	51	483415.276638	18755.558491	51	483415.276638	19314.141521
51	581658.401363	123021.530233	51	581658.401363	12669.006579	51	581658.401363	12762.199523	51	581658.401363	12913.455107
51	697946.057154	95885.380314	51	697946.057154	16150.419195	51	697946.057154	16226.243334	51	697946.057154	16317.323232
51	319330.095313	77738.001693	51	319330.095313	13873.921293	33	319330.095313	14805.985048	31	319330.095313	15131.223414
16	257315.607282	79328.934063	51	257315.607282	16155.005126	51	257315.607282	16733.971066	51	257315.607282	16754.179370
51	702405.092219	111370.516581	51	702405.092219	13874.145751	51	702405.092219	14180.597525	51	702405.092219	14149.682246
51	340448.405099	74593.426765	49	340448.405099	12542.587092	50	340448.405099	12627.102833	44	340448.405099	12959.154465
51	414388.754114	59592.434310	51	414388.754114	6179.925561	51	414388.754114	6083.443933	51	414388.754114	6427.279829
51	482436.005599	58933.783736	51	482436.005599	12065.526217	51	482436.005599	12070.518845	51	482436.005599	12322.919531
51	623514.873690	74707.790347	37	623514.873690	10121.690667	51	623514.873690	11869.598507	51	623514.873690	11920.687121
51	668195.853249	72010.669779	51	668195.853249	17347.779263	51	668195.853249	17799.613310	51	668195.853249	17805.861860
48	1386078.635177	78672.417517	51	1386078.635177	28379.056578	51	1386078.635177	28114.566332	51	1386078.635177	24213.254823
51	744592.688139	82198.672260	51	744592.688139	15119.760094	51	744592.688139	17821.555059	51	744592.688139	15665.255936
51	484221.126093	44770.127987	51	484221.126093	11849.158472	51	484221.126093	11851.734826	51	484221.126093	12026.297981
51	325212.664100	99934.684861	51	325212.664100	15306.344186	51	325212.664100	15332.254921	51	325212.664100	15480.949664
51	356175.064942	78134.679730	34	356175.064942	9848.179295	31	356175.064942	9849.869107	26	356175.064942	10182.602151
51	555112.146143	75100.157817	51	555112.146143	4705.204977	45	555112.146143	5654.698828	51	555112.146143	5993.620539
51	428835.825073	81904.666011	51	428835.825073	21065.411518	51	428835.825073	21198.242828	51	428835.825073	21686.191883
51	550319.945522	94325.417857	51	550319.945522	7183.788123	51	550319.945522	7465.838399	51	550319.945522	7200.396842
51	621010.991942	51605.423578	51	621010.991942	13236.585487	51	621010.991942	13426.579860	51	621010.991942	13567.718670
51	493357.861180	101440.264922	51	493357.861180	19018.295780	51	493357.861180	19302.993738	51	493357.861180	19590.937986
51	717064.276264	92347.547026	44	717064.276264	17198.715847	42	717064.276264	17775.995586	46	717064.276264	18804.485213
51	546131.897102	116978.827278	51	546131.897102	23366.646012	51	546131.897102	23681.960462	51	546131.897102	25528.451719
51	402810.917549	111286.775746	51	402810.917549	10217.091495	51	402810.917549	10400.050051	51	402810.917549	10572.396971
51	595223.110666	100671.856795	51	595223.110666	12994.592049	51	595223.110666	13316.898026	51	595223.110666	13421.631306
51	515648.770926	121293.728999	51	515648.770926	15203.609470	51	515648.770926	15377.932932	51	515648.770926	15557.955525
51	448227.186674	118134.104696	51	448227.186674	13024.956839	51	448227.186674	14054.124836	51	448227.186674	14478.837566
51	545021.146487	63059.548199	51	545021.146487	14982.067688	48	545021.146487	16044.523699	35	545021.146487	16132.953025
51	1110962.432250	103685.899500	51	1110962.432250	13980.145893	51	1110962.432250	14547.627095	51	1110962.432250	15285.799543
51	517746.872455	57795.542199	51	517746.872455	5514.368726	50	517746.872455	5537.290880	43	517746.872455	5759.136592
51	560086.316781	71596.047213	51	560086.316781	11339.475222	51	560086.316781	11345.138540	44	560086.316781	11561.218713
51	753759.623278	95686.573980	51	753759.623278	16428.418002	51	753759.623278	16340.581564	51	753759.623278	16743.077190
51	421157.756612	101961.828428	51	421157.756612	12731.217451	47	421157.756612	13426.949794	51	421157.756612	13709.975435
51	369478.660044	34232.702113	51	369478.660044	8606.949046	51	369478.660044	8607.865295	51	369478.660044	8732.352846
51	415964.460198	106566.285379	51	415964.460198	13668.155705	33	415964.460198	14872.457664	33	415964.460198	15014.367840
51	393148.093111	93881.985941	51	393148.093111	13400.497169	51	393148.093111	13425.218504	51	393148.093111	13472.284732
51	548890.617905	81444.501192	51	548890.617905	9404.442454	51	548890.617905	10191.333887	51	548890.617905	11211.873675
51	434685.399576	113123.176693	50	434685.399576	12841.337275	51	434685.399576	12843.249675	51	434685.399576	12997.049244
51	388964.024619	68683.620007	51	388964.024619	14167.367262	51	388964.024619	14167.649822	50	388964.024619	14482.521726
51	380532.344648	68664.630206	48	380532.344648	10978.468635	51	380532.344648	11248.740944	51	380532.344648	11339.388983
51	448006.611490	73262.378095	51	448006.611490	17862.056313	51	448006.611490	17910.979197	51	448006.611490	18018.711666
51	1058543.391086	89554.372298	51	1058543.391086	17517.159623	51	1058543.391086	17649.905344	51	1058543.391086	19915.497004
51	466577.455043	85063.980971	51	466577.455043	14976.876644	51	466577.455043	14986.386725	51	466577.455043	15484.433971
51	542235.942172	58162.597274	36	542235.942172	13763.736436	33	542235.942172	13768.946608	42	542235.942172	17411.987077
51	774922.837131	53701.109195	51	774922.837131	16700.509080	51	774922.837131	17092.880037	51	774922.837131	17455.853165
51	537679.699948	129176.288014	51	537679.699948	9728.997417	48	537679.699948	12452.825839	36	537679.699948	12682.835648
51	452442.902595	41071.395589	51	452442.902595	8453.493032	51	452442.902595	8785.664672	51	452442.902595	8862.310623
51	1439852.925781	94730.906329	51	1439852.925781	8385.025627	51	1439852.925781	8414.033065	51	1439852.925781	8826.366014
51	1344126.273152	108377.442778	51	1344126.273152	14292.258564	43	1344126.273152	15279.241076	41	1344126.273152	16047.834238
51	1949948.088470	84162.143349	51	1949948.088470	11398.778449	51	1949948.088470	11454.051251	51	1949948.088470	11206.669767
51	1748464.976756	95471.123775	51	1748464.976756	30699.737501	51	1748464.976756	23613.332317	51	1748464.976756	19592.080503
51	2555606.784892	88147.065924	51	2555606.784892	8471.708035	51	2555606.784892	8755.354205	51	2555606.784892	8867.016071
51	1370889.621469	60836.976584	51	1370889.621469	12279.941482	51	1370889.621469	12529.245200	51	1370889.621469	12745.201554
51	2013599.367305	105278.172780	51	2013599.367305	13660.835971	51	2013599.367305	13767.580699	51	2013599.367305	13921.152330
51	2881105.022751	103517.567418	51	2881105.022751	23262.162706	51	2881105.022751	25295.851747	51	2881105.022751	23985.017862
51	2113146.834653	99970.198268	51	2113146.834653	17770.498702	51	2113146.834653	17254.867793	51	2113146.834653	18884.502952
51	2018346.934444	83964.634865	51	2018346.934444	14146.368383	51	2018346.934444	14211.318619	51	2018346.934444	14388.189653
51	1980763.575685	98841.720805	51	1980763.575685	14669.374021	51	1980763.575685	16282.104250	51	1980763.575685	16497.055756
51	4827890.838041	127783.397590	51	4827890.838041	19340.867884	51	4827890.838041	32984.002061	51	4827890.838041	33094.187241
51	2949320.391926	108267.719824	51	2949320.391926	7827.221044	51	2949320.391926	8965.074344	51	2949320.391926	8242.931297
51	12787589.073455	134650.786995	51	12787589.073455	56068.025009	51	12787589.073455	57269.751531	51	12787589.073455	66991.634117
51	1092345.632277	105587.640486	51	1092345.632277	5064.834330	51	1092345.632277	5544.428092	51	1092345.632277	5766.375421
51	1991666.550569	59298.214190	51	1991666.550569	19025.768712	51	1991666.550569	19929.629198	51	1991666.550569	20686.857521
51	1081557.231032	65461.127412	51	1081557.231032	7610.540422	51	1081557.231032	10396.777891	51	1081557.231032	10444.764933
51	1687992.373690	79924.202616	51	1687992.373690	15900.963334	51	1687992.373690	22128.061587	51	1687992.373690	19719.827256
51	806774.663290	73257.898753	49	806774.663290	15912.778341	51	806774.663290	16249.671708	48	806774.663290	16256.014498
51	1568271.949389	84218.800264	51	1568271.949389	17186.422801	51	1568271.949389	17612.180354	51	1568271.949389	17433.489263
51	2108259.956270	72078.030102	51	2108259.956270	16478.598508	51	2108259.956270	16947.922347	51	2108259.956270	16948.427784
51	2290002.836075	105338.427888	51	2290002.836075	22642.716440	51	2290002.836075	23534.483550	51	2290002.836075	24443.041975
51	1740933.339880	102301.615605	51	1740933.339880	10619.103701	51	1740933.339880	13978.017577	51	1740933.339880	11785.243081
51	5790338.104556	110588.853755	51	5790338.104556	38545.643945	51	5790338.104556	25744.260061	51	5790338.104556	31641.018290
51	2106767.160035	77499.790407	47	2106767.160035	10662.081802	38	2106767.160035	11021.280491	36	2106767.160035	11025.181919
51	1024739.151902	79617.951342	51	1024739.151902	18823.302197	51	1024739.151902	19242.840547	51	1024739.151902	20075.393171
51	1356153.776426	75627.465383	51	1356153.776426	9475.789554	51	1356153.776426	9581.834132	51	1356153.776426	10064.876297
51	1779707.454095	93566.467783	51	1779707.454095	12482.081471	51	1779707.454095	12884.312518	51	1779707.454095	12843.620946
51	2204427.222910	101490.615201	40	2204427.222910	8885.673186	51	2204427.222910	9317.948369	51	2204427.222910	9467.987470
51	1482121.447032	66692.063173	51	1482121.447032	10193.459650	51	1482121.447032	10220.640558	51	1482121.447032	10220.256246
51	1747581.334503	84673.823446	51	1747581.334503	12273.386289	51	1747581.334503	12491.660559	51	1747581.334503	12902.283238
51	1494395.659383	77698.887206	51	1494395.659383	12632.274663	51	1494395.659383	12855.373320	51	1494395.659383	13102.120327
51	2524227.603072	108406.698772	51	2524227.603072	14520.914269	44	2524227.603072	13424.102704	51	2524227.603072	14020.588741
51	1826334.826738	61401.525159	51	1826334.826738	14642.186884	51	1826334.826738	15625.776991	51	1826334.826738	15741.527908
51	1821609.231255	90652.441970	51	1821609.231255	5848.186825	51	1821609.231255	5883.761277	51	1821609.231255	6107.957673
51	1796254.547530	102784.312058	51	1796254.547530	10882.320760	51	1796254.547530	11400.246607	51	1796254.547530	11973.491113
51	1352350.024096	159941.467441	51	1352350.024096	13819.755279	51	1352350.024096	13982.439346	51	1352350.024096	14217.005652
51	1955486.371490	110955.040335	51	1955486.371490	9944.336372	51	1955486.371490	9970.271364	51	1955486.371490	10004.350160
51	1164807.432187	67982.211585	51	1164807.432187	15169.702555	51	1164807.432187	15204.894795	51	1164807.432187	15306.063764
51	2093986.803018	62951.222248	51	2093986.803018	20112.424067	51	2093986.803018	20486.442135	51	2093986.803018	20353.820075
51	1936118.129557	76805.776483	51	1936118.129557	6529.693036	48	1936118.129557	7040.452294	45	1936118.129557	7254.435464
51	1975820.479249	95048.578501	51	1975820.479249	11314.229860	51	1975820.479249	11853.549338	51	1975820.479249	12261.442515
51	810879.557665	76178.866266	51	810879.557665	11945.156286	51	810879.557665	12368.731672	51	810879.557665	12270.902575
51	2114298.277805	123780.333997	51	2114298.277805	13127.639603	51	2114298.277805	13484.273644	51	2114298.277805	13591.698540
51	1854318.491248	54632.248282	51	1854318.491248	11564.510271	51	1854318.491248	11975.380558	51	1854318.491248	12851.666201
51	2077321.082143	111412.259535	51	2077321.082143	19062.218622	51	2077321.082143	18177.116095	51	2077321.082143	21469.047557
51	1649584.718649	81061.227473	51	1649584.718649	12025.490565	51	1649584.718649	12061.322152	51	1649584.718649	12138.800337
51	1769500.072888	100101.463878	51	1769500.072888	6888.625588	51	1769500.072888	7210.511325	51	1769500.072888	7286.714267
51	1128491.787067	54149.327357	51	1128491.787067	12136.627043	51	1128491.787067	12474.241683	51	1128491.787067	12533.305236
51	1636455.996110	73682.135581	51	1636455.996110	11173.503384	51	1636455.996110	11194.006681	51	1636455.996110	11976.250092
51	1097798.581314	102484.972735	51	1097798.581314	18994.179803	51	1097798.581314	19562.062499	47	1097798.581314	19646.042143
51	2084679.611277	92554.211732	51	2084679.611277	14276.791483	51	2084679.611277	14418.316299	51	2084679.611277	14424.255642
51	1697144.625112	79285.937801	51	1697144.625112	12996.546712	51	1697144.625112	13026.569076	51	1697144.625112	13244.470997
51	1119077.666388	57657.602045	51	1119077.666388	10502.841939	51	1119077.666388	11005.396413	37	1119077.666388	11343.136717
51	1971801.269787	111385.827241	51	1971801.269787	12140.973522	51	1971801.269787	14151.596191	51	1971801.269787	12704.244311
51	1708500.161898	91526.329338	51	1708500.161898	18012.113319	51	1708500.161898	17995.049773	51	1708500.161898	18147.243453
51	2105621.134207	95224.724483	51	2105621.134207	12821.416352	51	2105621.134207	14045.722365	51	2105621.134207	14685.126809
51	1032203.301768	74189.263049	51	1032203.301768	9358.673064	51	1032203.301768	10430.283666	51	1032203.301768	11285.414883
51	1549018.109874	56463.141790	51	1549018.109874	12553.336766	51	1549018.109874	12742.118312	47	1549018.109874	12799.459053
51	1911627.756117	73736.843261	51	1911627.756117	17883.787915	51	1911627.756117	17334.546810	51	1911627.756117	17343.303312
51	2060854.434442	85027.372572	47	2060854.434442	10052.953238	32	2060854.434442	10632.815948	31	2060854.434442	11051.273035
51	1888100.451120	85114.786925	51	1888100.451120	15782.607942	51	1888100.451120	15631.196398	51	1888100.451120	15782.186056
51	1667815.537633	94432.655057	51	1667815.537633	15075.973983	51	1667815.537633	15525.112619	51	1667815.537633	15246.465252
51	1998278.946701	67500.914920	51	1998278.946701	7524.368169	51	1998278.946701	8258.539309	51	1998278.946701	8281.223291
51	2323509.603462	119964.612403	51	2323509.603462	19813.079047	51	2323509.603462	22296.961685	51	2323509.603462	23484.685841
51	1216375.562435	89014.170276	51	1216375.562435	8748.057987	51	1216375.562435	10406.214284	51	1216375.562435	10749.918331
51	1617703.381702	102722.502444	51	1617703.381702	13267.558269	51	1617703.381702	14067.595828	51	1617703.381702	14260.438020
51	1610225.416788	59725.873840	51	1610225.416788	14253.362535	51	1610225.416788	14901.383050	51	1610225.416788	17091.294549
51	2182311.742440	78100.603720	48	2182311.742440	8757.827467	41	2182311.742440	9207.588098	32	2182311.742440	9236.791478
51	1156234.745889	117708.694204	51	1156234.745889	8336.972458	44	1156234.745889	10351.397933	51	1156234.745889	9672.561251
51	1549063.125446	79431.063662	51	1549063.125446	12918.804773	51	1549063.125446	13557.876555	51	1549063.125446	13414.257190
51	1287371.283056	87556.230014	51	1287371.283056	12795.752141	51	1287371.283056	12836.910924	51	1287371.283056	12865.608091
51	2105142.719655	80213.380314	51	2105142.719655	15153.030917	51	2105142.719655	15192.803659	49	2105142.719655	15721.101902
51	1566811.012856	91436.787919	51	1566811.012856	19779.175851	51	1566811.012856	18460.575051	51	1566811.012856	19712.637098
51	1775249.917468	117115.708159	51	1775249.917468	14121.229737	51	1775249.917468	14408.932236	51	1775249.917468	14389.084101
51	2509106.693445	102403.655648	51	2509106.693445	18099.774907	51	2509106.693445	18633.843143	51	2509106.693445	18853.706023
51	2223250.243051	85126.866808	51	2223250.243051	11373.451452	51	2223250.243051	11419.575797	51	2223250.243051	11839.793667
51	2439375.723263	75025.560708	51	2439375.723263	20553.483790	51	2439375.723263	20377.089906	51	2439375.723263	13056.955447
51	1676981.404466	85676.041806	51	1676981.404466	5683.616144	51	1676981.404466	5617.877719	51	1676981.404466	5902.117111
51	1673726.630898	105455.456540	51	1673726.630898	10872.140909	51	1673726.630898	11825.543619	51	1673726.630898	11810.123664
51	1872412.564998	95619.542938	26	1872412.564998	11550.942041	25	1872412.564998	11586.249938	24	1872412.564998	11673.970851
51	1843644.013284	85171.298625	51	1843644.013284	7295.198723	51	1843644.013284	7367.807597	51	1843644.013284	7567.068971
51	1595440.714137	88289.193313	51	1595440.714137	9999.913991	51	1595440.714137	10004.369955	51	1595440.714137	10059.088439
51	1553183.250072	99780.425447	51	1553183.250072	13001.723124	51	1553183.250072	14005.302891	51	1553183.250072	12930.079164
51	1892256.063480	72983.621602	51	1892256.063480	19457.610922	51	1892256.063480	20046.596187	51	1892256.063480	20087.683950
51	2128220.503095	55848.237596	51	2128220.503095	11386.813808	51	2128220.503095	11384.667250	51	2128220.503095	11746.803161
51	2111434.392951	72919.130428	51	2111434.392951	16494.849989	51	2111434.392951	16547.672585	51	2111434.392951	17360.030221
51	2132234.896163	112285.312022	51	2132234.896163	12134.692902	51	2132234.896163	14381.105887	51	2132234.896163	14330.742590
23	1866893.361654	48795.183723	51	1866893.361654	15239.008842	51	1866893.361654	16034.605796	51	1866893.361654	16061.215777
51	1702916.534856	109641.145093	51	1702916.534856	15287.740703	51	1702916.534856	15868.651883	51	1702916.534856	15863.457250
51	2387226.270756	102593.542776	51	2387226.270756	17988.518011	51	2387226.270756	19656.123992	51	2387226.270756	18579.579515
51	1297368.265083	122232.341334	51	1297368.265083	7994.413932	51	1297368.265083	8046.059371	51	1297368.265083	8047.626516
51	1573990.070048	107173.429996	51	1573990.070048	9472.405118	51	1573990.070048	9682.094197	51	1573990.070048	9469.452307
51	2206268.735120	71894.596410	51	2206268.735120	9153.937129	51	2206268.735120	9372.824713	51	2206268.735120	9746.495356
51	1773462.008312	89081.473118	51	1773462.008312	15610.159788	51	1773462.008312	16104.438317	51	1773462.008312	16317.796749
51	1368167.750228	100210.756789	51	1368167.750228	17773.227348	51	1368167.750228	18243.805991	51	1368167.750228	18494.427997
51	1803851.204386	54271.156252	51	1803851.204386	13537.197020	51	1803851.204386	13728.433442	51	1803851.204386	13775.869853
51	2077605.931402	70187.069733	51	2077605.931402	6076.498251	51	2077605.931402	6988.812948	51	2077605.931402	8409.306917
51	2000910.119105	101752.162484	51	2000910.119105	13441.724073	47	2000910.119105	13684.849466	44	2000910.119105	13698.419961
51	1723816.790425	76232.211538	51	1723816.790425	10115.415469	51	1723816.790425	10126.317985	51	1723816.790425	10244.796319
23	78206.144116	2495.656456	51	78206.144116	130.355268	51	78206.144116	131.396959	51	78206.144116	132.015772
36	91044.770975	2933.663670	51	91044.770975	34.660266	51	91044.770975	34.821511	17	91044.770975	36.744409
51	45537.357495	3798.031706	51	45537.357495	71.370714	51	45537.357495	71.694372	51	45537.357495	73.099950
43	55672.851504	2142.643123	51	55672.851504	88.366845	35	55672.851504	88.701551	46	55672.851504	90.411445
33	100543.029351	2989.697817	51	100543.029351	84.932079	51	100543.029351	87.082898	51	100543.029351	88.005586
38	73719.496844	2354.643677	51	73719.496844	65.591486	51	73719.496844	66.095890	51	73719.496844	66.059552
28	95727.274904	2999.044211	51	95727.274904	38.207975	51	95727.274904	39.695019	51	95727.274904	40.392596
30	93698.117442	1812.329077	51	93698.117442	99.068962	51	93698.117442	99.539592	47	93698.117442	101.286717
51	85800.379348	3021.538819	51	85800.379348	39.671810	51	85800.379348	39.873945	48	85800.379348	40.304888
51	69908.228246	5226.011853	51	69908.228246	61.500145	51	69908.228246	61.039551	51	69908.228246	61.721482
51	80667.724884	3547.223301	51	80667.724884	72.299092	36	80667.724884	72.568070	51	80667.724884	73.926355
32	76320.451964	3550.231837	51	76320.451964	48.710551	51	76320.451964	48.692698	42	76320.451964	49.582351
23	46049.084306	1548.402765	51	46049.084306	101.357864	51	46049.084306	101.390042	51	46049.084306	102.940081
35	98770.093664	623.436162	51	98770.093664	71.748255	51	98770.093664	73.546356	19	98770.093664	75.461239
51	91366.367191	2721.292701	51	91366.367191	49.025383	51	91366.367191	49.081746	43	91366.367191	49.116008
51	80282.962946	4216.392736	51	80282.962946	29.822645	51	80282.962946	32.155199	51	80282.962946	31.564291
51	76363.145948	4634.195158	51	76363.145948	83.636975	51	76363.145948	83.123974	51	76363.145948	83.995721
51	124610.261640	2612.593983	51	124610.261640	70.722203	51	124610.261640	70.802957	51	124610.261640	72.869458
51	72036.689362	4787.534511	51	72036.689362	28.209170	51	72036.689362	28.090946	51	72036.689362	28.122288
24	72376.815611	1728.695614	51	72376.815611	103.607035	51	72376.815611	111.499642	51	72376.815611	110.429429
51	97740.066072	3867.447755	51	97740.066072	66.284145	51	97740.066072	66.037491	51	97740.066072	66.360306
25	78375.791409	2800.653493	36	78375.791409	61.146289	51	78375.791409	61.533548	51	78375.791409	61.395321
43	98750.723107	2459.834644	51	98750.723107	84.636054	51	98750.723107	85.532120	50	98750.723107	85.624171
43	79046.622754	4758.012980	51	79046.622754	16.570481	51	79046.622754	16.537360	16	79046.622754	16.995324
38	73002.809797	3099.064076	51	73002.809797	125.201266	46	73002.809797	126.296722	19	73002.809797	126.345496
51	99361.832935	4987.301933	51	99361.832935	42.262348	17	99361.832935	42.302246	51	99361.832935	42.605596
51	89115.405597	2657.258445	51	89115.405597	82.734940	51	89115.405597	88.668286	51	89115.405597	86.850903
51	95415.237592	2807.264936	51	95415.237592	55.098147	51	95415.237592	59.175697	51	95415.237592	58.324962
40	89923.075477	2511.737638	51	89923.075477	42.395224	49	89923.075477	42.447928	51	89923.075477	44.165298
51	94424.145114	3148.946614	51	94424.145114	35.486979	51	94424.145114	36.480257	46	94424.145114	36.628171
23	69161.448920	2555.339868	51	69161.448920	50.304567	51	69161.448920	51.107505	27	69161.448920	53.267052
51	63934.323121	3717.820439	51	63934.323121	130.312612	51	63934.323121	131.223897	51	63934.323121	139.023022
38	98402.798279	2838.997781	51	98402.798279	79.370030	51	98402.798279	79.991620	51	98402.798279	80.864202
51	48464.166894	3075.200030	51	48464.166894	129.164341	51	48464.166894	131.723219	51	48464.166894	132.102189
51	106833.025957	3752.005372	51	106833.025957	90.985748	51	106833.025957	91.579125	24	106833.025957	92.686689
23	74213.892614	3413.469898	51	74213.892614	32.309921	51	74213.892614	35.161902	51	74213.892614	36.028438
26	81974.902413	2575.964325	18	81974.902413	75.016987	51	81974.902413	75.040668	49	81974.902413	75.739623
51	56608.603114	3729.980956	51	56608.603114	103.298796	51	56608.603114	108.924928	51	56608.603114	109.086222
51	69926.829433	3999.884361	51	69926.829433	66.826415	51	69926.829433	66.067583	51	69926.829433	70.004363
51	63447.061471	5366.315152	51	63447.061471	65.515987	51	63447.061471	65.654320	51	63447.061471	65.492506
45	107670.924108	2075.512790	51	107670.924108	47.335218	51	107670.924108	47.368972	51	107670.924108	50.094684
40	71284.550200	1613.475979	51	71284.550200	76.706590	51	71284.550200	76.866186	12	71284.550200	77.323411
51	72558.239179	3985.344295	51	72558.239179	32.710769	51	72558.239179	32.641015	47	72558.239179	33.952821
34	85927.989985	3057.897479	51	85927.989985	98.471026	51	85927.989985	98.545232	51	85927.989985	99.224712
51	72068.202432	3644.931869	51	72068.202432	81.385280	35	72068.202432	82.397113	51	72068.202432	83.419291
27	95602.817869	1519.901160	51	95602.817869	51.201176	11	95602.817869	51.247797	51	95602.817869	52.698461
22	75564.205695	903.648585	51	75564.205695	84.752676	51	75564.205695	86.281280	51	75564.205695	86.826744
51	86330.668499	1616.565281	51	86330.668499	74.203946	51	86330.668499	76.338771	51	86330.668499	76.293846
51	71881.698935	3157.166673	51	71881.698935	36.997552	46	71881.698935	37.115043	35	71881.698935	37.904070
51	59021.685882	3701.520906	51	59021.685882	108.418220	51	59021.685882	111.935695	51	59021.685882	112.620905
51	88271.718444	3979.516471	51	88271.718444	37.951215	51	88271.718444	38.588676	51	88271.718444	39.174301
19	92589.013461	3028.031898	51	92589.013461	34.010180	51	92589.013461	36.005880	51	92589.013461	37.111298
51	84538.594189	2768.146269	51	84538.594189	60.172572	51	84538.594189	59.392925	51	84538.594189	61.288837
51	55300.218254	3847.264757	51	55300.218254	37.805011	51	55300.218254	37.348821	51	55300.218254	39.373068
51	120369.006670	2582.863654	51	120369.006670	92.432981	51	120369.006670	92.323989	51	120369.006670	100.007847
39	87433.487212	4813.496263	51	87433.487212	60.657531	51	87433.487212	61.653111	44	87433.487212	62.184228
51	72803.468196	3532.962763	51	72803.468196	55.498905	42	72803.468196	55.998167	51	72803.468196	57.283447
51	75625.994672	2672.614801	51	75625.994672	62.737414	51	75625.994672	62.248403	51	75625.994672	63.723595
50	69629.396441	2518.425779	51	69629.396441	56.546788	51	69629.396441	59.967450	51	69629.396441	60.199398
51	96572.178668	3564.604481	51	96572.178668	66.573156	51	96572.178668	71.043810	51	96572.178668	71.893819
51	109816.738516	3455.669182	51	109816.738516	79.154598	51	109816.738516	79.679974	51	109816.738516	79.993669
42	106900.454055	2947.832654	45	106900.454055	63.589297	51	106900.454055	64.605423	51	106900.454055	65.036965
40	82890.896236	3049.109983	51	82890.896236	101.890581	51	82890.896236	103.033513	25	82890.896236	105.379616
51	80069.657835	1957.492508	51	80069.657835	42.902361	51	80069.657835	42.787985	33	80069.657835	43.771487
36	67672.050265	2570.272040	51	67672.050265	79.209994	51	67672.050265	79.689399	29	67672.050265	83.068873
38	55965.514243	4524.701347	51	55965.514243	81.997657	51	55965.514243	81.981291	51	55965.514243	87.269610
28	55963.123655	2237.753519	51	55963.123655	67.766893	51	55963.123655	68.016159	41	55963.123655	70.789213
38	71027.670419	4783.307329	51	71027.670419	56.538754	51	71027.670419	57.547767	51	71027.670419	58.431019
51	87490.109385	3957.285444	51	87490.109385	25.512339	51	87490.109385	26.626114	51	87490.109385	27.289074
51	100189.838704	3657.839464	51	100189.838704	19.849432	51	100189.838704	19.732517	34	100189.838704	21.312069
51	92658.720967	5111.426339	51	92658.720967	96.939485	51	92658.720967	97.096042	51	92658.720967	114.396847
51	60849.369458	3284.003323	51	60849.369458	69.482379	51	60849.369458	69.193748	46	60849.369458	69.979964
23	91134.562383	3244.583657	51	91134.562383	42.068133	51	91134.562383	42.726664	51	91134.562383	42.813132
28	56332.480424	3963.332138	51	56332.480424	68.538608	51	56332.480424	68.296140	51	56332.480424	68.694784
51	39534.309610	2050.942784	51	39534.309610	117.046507	51	39534.309610	116.090505	51	39534.309610	120.931955
44	67046.070806	3054.062736	51	67046.070806	94.765272	51	67046.070806	94.699167	51	67046.070806	95.616163
30	87077.063769	986.375537	51	87077.063769	89.453235	51	87077.063769	89.264577	51	87077.063769	89.387591
31	58296.224873	2434.129466	51	58296.224873	89.570977	51	58296.224873	89.943755	51	58296.224873	92.092719
26	76809.570518	4379.035542	51	76809.570518	76.070297	51	76809.570518	77.140544	51	76809.570518	77.327137
47	79859.242951	5218.528842	51	79859.242951	61.895305	51	79859.242951	61.593648	40	79859.242951	63.449700
49	76375.146049	3130.358908	51	76375.146049	70.822805	51	76375.146049	72.149929	51	76375.146049	74.608792
49	96995.050241	5491.132595	51	96995.050241	48.348042	51	96995.050241	47.817504	51	96995.050241	55.658900
31	97132.058243	1998.917856	51	97132.058243	61.045549	51	97132.058243	63.087198	23	97132.058243	66.042648
51	104294.097882	2094.722440	51	104294.097882	82.055590	51	104294.097882	82.760773	51	104294.097882	85.049271
51	102697.502922	2921.733302	51	102697.502922	117.910680	51	102697.502922	118.693977	51	102697.502922	118.724394
51	111824.307674	4011.714006	51	111824.307674	67.551032	51	111824.307674	67.558482	41	111824.307674	70.090422
40	99525.055507	2782.872182	51	99525.055507	41.071605	51	99525.055507	41.833541	23	99525.055507	42.426472
26	83631.899432	1446.294397	51	83631.899432	118.555718	51	83631.899432	119.478483	51	83631.899432	121.709516
51	104040.265793	1731.630563	51	104040.265793	72.862300	51	104040.265793	73.901703	51	104040.265793	81.841766
51	72376.159837	4081.720744	51	72376.159837	68.260177	51	72376.159837	68.586715	48	72376.159837	70.361372
45	94343.683811	3924.026503	26	94343.683811	17.861547	51	94343.683811	17.867947	32	94343.683811	18.664440
36	87136.630316	1664.891523	51	87136.630316	86.972408	51	87136.630316	88.144019	51	87136.630316	88.176374
51	103913.184870	3855.808703	51	103913.184870	111.491506	51	103913.184870	111.509330	51	103913.184870	118.896409
30	83609.239800	3152.384767	51	83609.239800	101.247758	51	83609.239800	101.701484	39	83609.239800	101.971690
51	75466.095678	3367.368174	51	75466.095678	79.304851	51	75466.095678	79.660298	51	75466.095678	79.751940
51	80001.344632	3739.586826	51	80001.344632	78.222358	51	80001.344632	80.061540	51	80001.344632	82.035130
51	90010.265664	3110.731008	51	90010.265664	106.844784	51	90010.265664	112.215735	51	90010.265664	112.082459
51	82577.628336	4013.773626	51	82577.628336	88.097602	51	82577.628336	87.683201	51	82577.628336	88.540891
24	70740.208477	691.411252	51	70740.208477	31.574392	51	70740.208477	32.765353	51	70740.208477	33.999673
32	68524.164971	1351.885867	51	68524.164971	103.701943	51	68524.164971	105.574409	37	68524.164971	106.898783
29	134161.924169	4202.613599	51	134161.924169	64.767265	51	134161.924169	62.061206	51	134161.924169	67.171316
34	242118.107712	1851.313197	51	242118.107712	42.728231	51	242118.107712	45.232678	51	242118.107712	46.094911
41	296089.563929	3196.154170	51	296089.563929	53.599569	51	296089.563929	53.429468	51	296089.563929	53.928636
51	388346.497836	2115.473097	51	388346.497836	49.324584	51	388346.497836	48.873387	51	388346.497836	50.886587
51	283158.363278	1852.004433	51	283158.363278	107.593836	51	283158.363278	107.477709	51	283158.363278	113.261916
22	239323.424657	1990.523881	51	239323.424657	100.504643	51	239323.424657	106.390486	51	239323.424657	107.535264
28	254857.407812	4777.042880	51	254857.407812	70.181565	50	254857.407812	71.173702	51	254857.407812	71.842924
51	370236.493083	4295.228974	51	370236.493083	53.184765	51	370236.493083	52.804138	51	370236.493083	64.672393
51	430692.196741	2431.958075	51	430692.196741	41.500130	51	430692.196741	57.747618	51	430692.196741	56.090216
51	370094.989866	2438.456514	51	370094.989866	36.797197	42	370094.989866	36.769765	51	370094.989866	39.321898
51	358501.751239	2747.011499	51	358501.751239	45.066266	51	358501.751239	62.551519	51	358501.751239	68.467492
51	229181.223314	3074.801940	51	229181.223314	104.739239	51	229181.223314	107.449958	51	229181.223314	123.702322
28	393380.649828	2053.962684	51	393380.649828	137.480263	51	393380.649828	146.771883	51	393380.649828	145.482553
37	367199.071605	2428.117245	51	367199.071605	37.965399	51	367199.071605	40.004928	51	367199.071605	45.566133
47	416117.301003	4668.754282	51	416117.301003	57.813255	51	416117.301003	57.226446	51	416117.301003	58.078943
24	303707.872394	1764.118306	51	303707.872394	80.441462	51	303707.872394	92.350381	51	303707.872394	91.321883
35	278952.648364	2750.128987	51	278952.648364	92.849305	51	278952.648364	90.767080	51	278952.648364	91.971807
43	348435.476179	4167.179273	51	348435.476179	46.396893	51	348435.476179	58.075295	51	348435.476179	58.024387
33	312304.892968	3402.123530	51	312304.892968	79.301912	51	312304.892968	86.581184	51	312304.892968	85.541859
21	222424.094290	2393.006751	51	222424.094290	91.699441	51	222424.094290	93.201033	51	222424.094290	109.251314
51	320264.281368	5437.822220	51	320264.281368	32.159979	51	320264.281368	50.061481	51	320264.281368	54.079146
51	262017.768045	3692.553601	51	262017.768045	74.888592	51	262017.768045	66.699843	51	262017.768045	86.045855
51	373142.642221	1501.422080	51	373142.642221	101.007249	51	373142.642221	100.946073	51	373142.642221	105.936018
51	365548.104015	4123.009615	51	365548.104015	98.914965	51	365548.104015	98.764927	51	365548.104015	176.828843
41	213034.838486	2587.663320	51	213034.838486	89.801713	51	213034.838486	89.826675	51	213034.838486	90.947760
51	495165.437424	2374.928273	51	495165.437424	103.843368	51	495165.437424	103.515510	51	495165.437424	105.998190
51	456508.847093	4778.280346	51	456508.847093	47.543058	51	456508.847093	47.454696	51	456508.847093	48.005263
32	470713.842462	4084.949519	51	470713.842462	84.545280	51	470713.842462	84.178157	51	470713.842462	84.224120
51	357706.221900	2037.327966	51	357706.221900	41.934756	51	357706.221900	41.749093	51	357706.221900	51.532254
51	329186.421270	1302.075545	51	329186.421270	88.906173	42	329186.421270	88.921121	28	329186.421270	91.537967
51	169128.551557	3960.973611	51	169128.551557	83.667063	51	169128.551557	99.447313	51	169128.551557	104.314761
51	192418.823803	3811.545318	51	192418.823803	66.545272	51	192418.823803	67.230195	51	192418.823803	93.243323
51	369962.874546	3078.514569	51	369962.874546	62.138739	51	369962.874546	59.857918	51	369962.874546	80.040074
51	255860.095372	3610.836146	51	255860.095372	55.130152	51	255860.095372	57.948930	51	255860.095372	94.577550
51	263914.241690	5112.474279	51	263914.241690	56.151271	51	263914.241690	53.014865	51	263914.241690	73.294576
44	242977.579081	4814.607638	51	242977.579081	74.526395	51	242977.579081	67.932220	51	242977.579081	93.240963
45	308620.783127	2982.146735	51	308620.783127	82.600151	41	308620.783127	82.598193	51	308620.783127	83.602662
51	295244.970726	4209.139737	51	295244.970726	59.106838	51	295244.970726	48.207541	51	295244.970726	68.663605
51	278507.775598	3436.407357	51	278507.775598	94.955709	51	278507.775598	98.440189	51	278507.775598	97.736504
27	336123.098007	2564.073603	51	336123.098007	96.740121	51	336123.098007	92.480895	51	336123.098007	98.056067
51	349807.259616	2736.729373	51	349807.259616	107.881546	51	349807.259616	137.888988	51	349807.259616	121.259508
51	388679.537767	3093.901572	51	388679.537767	91.824617	51	388679.537767	88.375537	51	388679.537767	100.609020
51	249025.888317	1349.616714	51	249025.888317	59.061158	51	249025.888317	84.171636	51	249025.888317	76.751952
51	423899.589059	4747.335477	51	423899.589059	112.469048	51	423899.589059	115.048518	51	423899.589059	138.699391
51	226887.337833	5665.327066	51	226887.337833	42.962716	51	226887.337833	35.945034	51	226887.337833	51.718676
51	392044.570489	2543.207329	51	392044.570489	99.779035	51	392044.570489	99.508521	51	392044.570489	99.286363
35	337596.531814	3112.890164	51	337596.531814	88.763340	51	337596.531814	91.216141	51	337596.531814	96.878295
51	275641.002473	2551.981574	51	275641.002473	47.521927	51	275641.002473	44.252059	51	275641.002473	50.922442
33	468968.670313	3156.168721	51	468968.670313	62.662379	51	468968.670313	68.979983	51	468968.670313	69.475731
27	299393.348594	2097.537356	51	299393.348594	45.729708	51	299393.348594	41.581152	51	299393.348594	53.693259
51	345817.445812	3626.273840	51	345817.445812	80.227226	51	345817.445812	83.077670	51	345817.445812	84.087851
51	302083.583727	4716.184694	51	302083.583727	46.404084	51	302083.583727	81.327236	51	302083.583727	75.150820
51	377276.144583	2993.618863	51	377276.144583	95.121733	51	377276.144583	92.595341	51	377276.144583	101.608193
51	373591.059824	1971.074292	51	373591.059824	91.059948	51	373591.059824	91.203559	51	373591.059824	91.611798
51	387383.671501	5208.509140	51	387383.671501	60.224078	51	387383.671501	60.229003	51	387383.671501	61.090864
43	306165.147443	2118.430881	51	306165.147443	106.036697	51	306165.147443	105.895105	51	306165.147443	106.406971
51	328578.732858	1038.488068	51	328578.732858	30.172350	51	328578.732858	55.320776	51	328578.732858	48.238467
17	309827.594316	2161.186347	51	309827.594316	76.451424	51	309827.594316	76.442774	45	309827.594316	77.377265
44	317502.429822	3561.093412	51	317502.429822	57.798934	51	317502.429822	58.077175	17	317502.429822	58.595563
32	344063.615648	1100.132530	51	344063.615648	69.573669	51	344063.615648	69.915678	25	344063.615648	71.879630
40	362053.458284	3788.522380	51	362053.458284	101.106760	51	362053.458284	103.493026	51	362053.458284	105.480464
28	288393.111168	2862.507737	51	288393.111168	85.015389	51	288393.111168	87.821255	51	288393.111168	87.723966
51	253597.021152	4494.076799	51	253597.021152	62.040587	51	253597.021152	61.878008	51	253597.021152	64.438831
51	154358.261813	4222.979022	51	154358.261813	68.854470	51	154358.261813	73.543413	51	154358.261813	74.513705
51	442260.612835	2046.923006	51	442260.612835	36.892689	51	442260.612835	58.930837	51	442260.612835	62.873300
51	232917.283573	4771.238756	51	232917.283573	53.269044	51	232917.283573	53.256290	51	232917.283573	55.764252
51	466567.564780	3721.549925	51	466567.564780	36.901918	51	466567.564780	34.953573	51	466567.564780	38.763255
36	339418.697505	3510.754581	51	339418.697505	59.385345	51	339418.697505	86.101407	51	339418.697505	83.920329
26	401416.704313	2119.771941	51	401416.704313	62.158710	51	401416.704313	88.275776	51	401416.704313	101.163066
51	469546.584797	3608.015978	51	469546.584797	78.999118	51	469546.584797	79.166618	51	469546.584797	84.882401
51	221913.820735	4120.280657	51	221913.820735	97.811074	51	221913.820735	99.536758	51	221913.820735	116.088050
51	414380.092725	3257.119058	51	414380.092725	33.803390	51	414380.092725	34.703321	51	414380.092725	32.525734
32	350782.555617	3678.571586	51	350782.555617	68.416294	51	350782.555617	83.692996	51	350782.555617	78.638230
46	395645.036817	4301.622080	51	395645.036817	65.733575	51	395645.036817	66.840908	45	395645.036817	68.568128
51	401636.239905	2111.865664	51	401636.239905	98.085100	51	401636.239905	98.485199	51	401636.239905	104.889277
51	428920.371733	2788.765323	51	428920.371733	54.244997	51	428920.371733	48.411034	51	428920.371733	60.059278
24	470598.599694	2104.271700	51	470598.599694	36.048602	51	470598.599694	46.642059	51	470598.599694	47.829874
51	332653.229130	2764.779615	51	332653.229130	62.309751	51	332653.229130	62.750533	14	332653.229130	63.558677
51	406542.496127	2995.832000	51	406542.496127	90.073649	51	406542.496127	86.639976	51	406542.496127	100.716221
35	361953.327890	2763.709735	51	361953.327890	76.535548	51	361953.327890	101.774117	51	361953.327890	98.944768
51	247458.986829	3527.896220	51	247458.986829	26.777778	51	247458.986829	26.791321	51	247458.986829	27.004911
46	353263.501797	2510.785310	51	353263.501797	60.453494	51	353263.501797	58.148755	51	353263.501797	88.964032
46	297246.504271	4166.030961	51	297246.504271	63.538856	51	297246.504271	49.471629	51	297246.504271	69.790235
40	411397.991312	2726.959797	51	411397.991312	77.607818	51	411397.991312	77.594254	51	411397.991312	78.727730
51	263075.008126	3886.540744	51	263075.008126	64.179512	51	263075.008126	69.480229	51	263075.008126	69.116616
51	365998.315939	2175.714237	51	365998.315939	92.237586	51	365998.315939	91.282793	51	365998.315939	99.557202
38	395041.479575	3728.746817	51	395041.479575	47.589982	51	395041.479575	51.156983	51	395041.479575	51.770493
48	400935.746146	3730.578995	51	400935.746146	66.467747	51	400935.746146	71.604176	51	400935.746146	86.424754
46	332714.766957	4009.098132	51	332714.766957	68.396877	51	332714.766957	77.361050	51	332714.766957	78.206760
51	196828.892224	1680.962564	51	196828.892224	56.573868	51	196828.892224	50.009071	51	196828.892224	74.502030
51	231524.881014	1859.355700	51	231524.881014	69.343640	51	231524.881014	68.827788	51	231524.881014	73.854265
31	297076.615561	3450.394885	51	297076.615561	102.994679	51	297076.615561	102.876347	51	297076.615561	103.322267
48	323052.321064	2227.076693	51	323052.321064	84.348301	51	323052.321064	87.159352	51	323052.321064	88.102372
51	331027.660255	1954.010473	51	331027.660255	105.926191	51	331027.660255	104.113012	51	331027.660255	117.691750
43	376638.315385	4276.345127	51	376638.315385	79.895974	51	376638.315385	86.770864	51	376638.315385	86.152732
51	274665.140629	3740.699076	51	274665.140629	67.608944	51	274665.140629	74.451895	51	274665.140629	90.319697
38	247152.143662	2786.161955	51	247152.143662	130.491974	51	247152.143662	130.556844	51	247152.143662	131.145056
29	335438.473361	2041.879993	51	335438.473361	98.818017	51	335438.473361	126.804362	51	335438.473361	124.770641
51	305076.233129	2225.765183	51	305076.233129	82.188183	51	305076.233129	83.883307	51	305076.233129	120.360755
51	293447.519075	3930.230141	51	293447.519075	79.172411	51	293447.519075	77.911485	51	293447.519075	86.338455
51	39961.448123	8148.497826	51	39961.448123	181.151757	51	39961.448123	183.466063	51	39961.448123	187.181437
50	81570.587344	9001.015554	51	81570.587344	273.252362	51	81570.587344	276.272319	51	81570.587344	282.698004
51	78811.610413	7200.943123	51	78811.610413	230.989737	51	78811.610413	236.155862	51	78811.610413	237.151028
51	76292.438015	9598.878056	51	76292.438015	177.686035	51	76292.438015	178.289792	51	76292.438015	192.370469
51	95731.280343	5758.003031	51	95731.280343	259.865773	51	95731.280343	260.086554	51	95731.280343	260.462564
51	67136.409358	6842.005307	51	67136.409358	174.020266	51	67136.409358	175.852301	51	67136.409358	176.425938
51	73405.714892	6861.836238	51	73405.714892	251.022520	51	73405.714892	253.950005	51	73405.714892	254.956121
51	85686.802510	4770.969687	51	85686.802510	174.911084	51	85686.802510	175.857357	51	85686.802510	177.103586
42	81814.220937	3018.330593	51	81814.220937	280.183777	51	81814.220937	283.682068	21	81814.220937	287.714007
51	122415.680411	9933.244517	51	122415.680411	131.547718	51	122415.680411	131.940066	51	122415.680411	131.968294
51	98852.625877	7978.399271	51	98852.625877	174.485421	51	98852.625877	176.048523	51	98852.625877	176.162258
47	101071.952298	5167.883415	51	101071.952298	156.416292	51	101071.952298	156.339423	51	101071.952298	157.818549
51	75610.010950	6441.824475	51	75610.010950	287.924452	51	75610.010950	302.634156	51	75610.010950	301.362490
51	104203.629075	7735.350672	51	104203.629075	61.759495	51	104203.629075	61.845186	32	104203.629075	62.370541
51	64866.897016	7336.596283	51	64866.897016	230.612394	51	64866.897016	237.094734	51	64866.897016	237.886432
51	100131.450353	6535.240753	51	100131.450353	137.883630	51	100131.450353	138.755650	51	100131.450353	141.348777
51	93288.298372	8641.640534	51	93288.298372	194.667614	51	93288.298372	195.496432	51	93288.298372	196.992844
51	88470.571214	6700.649845	51	88470.571214	130.385942	41	88470.571214	132.318609	51	88470.571214	148.668920
51	87042.393856	8780.382023	51	87042.393856	227.652781	36	87042.393856	228.265990	29	87042.393856	231.709254
51	118465.101554	3710.129856	51	118465.101554	290.178715	51	118465.101554	294.921281	51	118465.101554	296.366190
51	68071.172542	3310.443035	51	68071.172542	114.047025	51	68071.172542	112.626192	51	68071.172542	117.134196
51	107060.535344	8708.660836	51	107060.535344	193.893323	51	107060.535344	194.817976	51	107060.535344	196.736059
51	72989.111871	5113.123521	51	72989.111871	244.415473	51	72989.111871	243.743474	51	72989.111871	243.829307
51	110487.217642	4959.128109	51	110487.217642	274.853113	51	110487.217642	288.868045	51	110487.217642	288.158781
51	75600.143922	8690.315956	51	75600.143922	186.918959	51	75600.143922	187.299429	44	75600.143922	187.534424
51	67015.255697	6950.409416	51	67015.255697	284.525966	51	67015.255697	286.301503	39	67015.255697	287.072796
48	76513.366484	7104.182246	51	76513.366484	271.598694	51	76513.366484	271.970696	51	76513.366484	288.968261
51	108880.948123	7181.206030	51	108880.948123	268.723620	36	108880.948123	269.372795	14	108880.948123	270.102468
51	60424.548669	6802.518140	51	60424.548669	147.289940	51	60424.548669	147.208265	51	60424.548669	154.722879
51	102276.954431	7457.444287	51	102276.954431	219.302543	51	102276.954431	219.979936	51	102276.954431	221.742479
51	81741.496956	5545.338854	51	81741.496956	338.038692	51	81741.496956	338.253332	44	81741.496956	342.842210
51	107007.233010	6858.242331	51	107007.233010	201.958286	51	107007.233010	203.637387	51	107007.233010	208.014801
51	102448.396158	7194.941592	51	102448.396158	224.271993	51	102448.396158	228.066824	51	102448.396158	229.380672
51	93751.809529	7126.442813	51	93751.809529	155.425283	51	93751.809529	162.296943	51	93751.809529	166.589277
51	76613.503747	6476.167243	51	76613.503747	267.585743	51	76613.503747	270.800452	51	76613.503747	275.377979
51	116106.635631	8865.783511	51	116106.635631	242.676171	21	116106.635631	243.356396	51	116106.635631	246.761298
51	65794.777261	3959.266475	51	65794.777261	307.786661	51	65794.777261	312.051239	51	65794.777261	313.203972
51	99790.577125	5718.387683	51	99790.577125	331.494150	34	99790.577125	331.879578	51	99790.577125	332.610436
51	71422.199986	7087.221240	51	71422.199986	300.275106	51	71422.199986	302.540320	34	71422.199986	311.933867
51	84308.386602	6671.659706	51	84308.386602	216.155841	51	84308.386602	218.292827	51	84308.386602	218.758114
51	90364.183753	4487.206637	51	90364.183753	211.554490	51	90364.183753	216.924836	43	90364.183753	218.017171
51	90439.068011	6374.871947	51	90439.068011	312.274982	5	90439.068011	344.443765	51	90439.068011	319.542519
51	94545.813614	5637.395330	51	94545.813614	247.019354	51	94545.813614	248.482881	51	94545.813614	253.080764
51	91392.274416	7199.155514	48	91392.274416	339.311199	51	91392.274416	342.822061	51	91392.274416	349.292695
51	71804.148803	4715.400993	51	71804.148803	206.416608	51	71804.148803	221.729456	51	71804.148803	225.567497
51	78354.657042	4612.806689	51	78354.657042	147.698982	51	78354.657042	148.483940	35	78354.657042	150.310817
51	79641.924276	7987.403395	51	79641.924276	90.716141	51	79641.924276	90.522445	51	79641.924276	131.719322
51	107551.045324	5102.784605	51	107551.045324	397.565958	51	107551.045324	405.184513	51	107551.045324	407.619533
51	100466.249923	5449.502750	51	100466.249923	156.948313	51	100466.249923	155.367874	51	100466.249923	156.373825
51	70561.608956	7575.410851	51	70561.608956	243.138545	51	70561.608956	252.641694	51	70561.608956	251.832374
51	69989.287156	6294.304143	15	69989.287156	186.402176	18	69989.287156	186.387074	17	69989.287156	190.469190
31	93727.380728	4484.440559	51	93727.380728	168.868324	51	93727.380728	169.805781	51	93727.380728	172.485811
51	87806.011955	6332.673809	51	87806.011955	142.616597	51	87806.011955	150.452977	39	87806.011955	151.611631
51	67380.322934	3767.520615	51	67380.322934	169.622847	51	67380.322934	182.451687	44	67380.322934	183.716347
51	92870.566947	5869.896453	51	92870.566947	261.785823	51	92870.566947	264.388320	51	92870.566947	271.576876
51	114082.232110	6724.814478	51	114082.232110	167.856512	51	114082.232110	171.685023	51	114082.232110	172.798146
51	56951.104981	7418.058208	51	56951.104981	148.633309	51	56951.104981	154.438609	51	56951.104981	154.906423
51	91985.829616	5599.527657	51	91985.829616	305.115891	51	91985.829616	308.212506	51	91985.829616	313.162479
51	80187.760309	5243.998022	51	80187.760309	99.392027	51	80187.760309	101.706586	44	80187.760309	104.759434
51	60737.550745	6156.483744	51	60737.550745	244.725828	51	60737.550745	246.194283	51	60737.550745	249.397807
51	85596.497091	9455.873392	51	85596.497091	217.650885	51	85596.497091	216.726571	51	85596.497091	217.088182
19	101280.600497	5290.430915	51	101280.600497	97.200657	51	101280.600497	108.034086	51	101280.600497	106.731130
51	78315.403438	9701.435861	51	78315.403438	90.423062	51	78315.403438	90.115814	51	78315.403438	95.054419
51	77327.359305	4650.879461	51	77327.359305	179.257872	51	77327.359305	177.444681	51	77327.359305	181.792997
51	75026.321710	8112.126084	51	75026.321710	215.033416	51	75026.321710	218.803284	17	75026.321710	223.883059
51	92462.061094	6091.609101	51	92462.061094	292.654614	51	92462.061094	291.917358	51	92462.061094	295.821523
51	90403.772093	7284.016883	51	90403.772093	207.390319	51	90403.772093	208.085689	51	90403.772093	207.932373
51	70775.639028	7080.528055	51	70775.639028	294.528447	51	70775.639028	301.577504	51	70775.639028	299.682380
51	84585.742386	6323.633468	51	84585.742386	106.753760	51	84585.742386	107.126422	51	84585.742386	109.142940
51	82712.569023	3397.810962	51	82712.569023	173.372027	37	82712.569023	173.404916	51	82712.569023	174.460804
51	83416.436071	4178.244355	51	83416.436071	102.860526	51	83416.436071	105.065238	50	83416.436071	111.968558
36	96858.601163	5669.109952	51	96858.601163	283.131103	51	96858.601163	289.678533	51	96858.601163	290.693519
51	73922.429583	4079.248215	13	73922.429583	302.455719	51	73922.429583	302.601925	51	73922.429583	305.865709
51	110002.791846	8161.517591	51	110002.791846	190.621586	51	110002.791846	189.487384	51	110002.791846	191.263108
51	58227.458215	5940.525330	51	58227.458215	101.775020	51	58227.458215	103.705897	40	58227.458215	106.731466
51	70192.605933	6322.837167	51	70192.605933	147.356691	45	70192.605933	148.175740	51	70192.605933	150.846746
34	112747.203386	7480.595583	51	112747.203386	268.746457	51	112747.203386	270.614153	43	112747.203386	270.880162
51	85048.281005	8359.671396	51	85048.281005	226.940715	51	85048.281005	232.152492	51	85048.281005	231.622746
35	67555.450861	6110.389336	51	67555.450861	154.526885	51	67555.450861	159.245914	51	67555.450861	161.043540
51	114696.429953	7207.232129	51	114696.429953	72.493934	41	114696.429953	72.626557	51	114696.429953	73.537252
51	61442.204907	6046.355509	51	61442.204907	212.243742	51	61442.204907	212.730571	51	61442.204907	218.153674
34	68621.483814	8411.867014	51	68621.483814	226.082138	51	68621.483814	232.211913	51	68621.483814	232.375497
51	92158.028907	6851.650323	51	92158.028907	180.146590	51	92158.028907	182.030739	51	92158.028907	183.288361
51	72313.112020	4675.579565	51	72313.112020	242.199063	51	72313.112020	241.100419	51	72313.112020	243.450023
51	82147.271517	3961.348472	51	82147.271517	243.372665	51	82147.271517	248.736021	51	82147.271517	249.604431
51	89522.119007	8914.089983	51	89522.119007	101.536992	33	89522.119007	101.597486	39	89522.119007	105.071340
51	58216.836257	3925.138046	51	58216.836257	116.282678	51	58216.836257	118.785667	51	58216.836257	124.591772
51	69459.823377	6545.000288	51	69459.823377	259.835163	51	69459.823377	263.639357	46	69459.823377	264.449254
51	70317.600531	8076.518068	51	70317.600531	210.078303	46	70317.600531	210.351057	51	70317.600531	215.101486
45	83018.315570	6932.848106	51	83018.315570	169.897725	51	83018.315570	175.084007	39	83018.315570	175.437149
51	93143.193754	7572.328443	51	93143.193754	288.866827	51	93143.193754	295.857286	47	93143.193754	297.263056
51	71189.556291	2473.455248	51	71189.556291	244.464887	51	71189.556291	245.349838	51	71189.556291	251.865852
51	87073.258931	7680.847530	51	87073.258931	274.329589	51	87073.258931	277.388802	51	87073.258931	279.742401
51	75279.560687	8212.166258	51	75279.560687	229.260171	51	75279.560687	229.253321	35	75279.560687	229.329136
35	113392.362182	7315.554640	51	113392.362182	217.791216	51	113392.362182	218.696270	51	113392.362182	219.750432
51	102326.632350	3974.915805	51	102326.632350	234.682799	51	102326.632350	234.633552	51	102326.632350	235.668089
51	106340.953261	4438.551622	51	106340.953261	277.735702	51	106340.953261	278.041454	21	106340.953261	282.041012
51	97345.756700	4785.926155	51	97345.756700	226.052918	51	97345.756700	227.345278	51	97345.756700	231.842264
51	87700.657948	6207.848084	51	87700.657948	363.998146	51	87700.657948	368.943506	51	87700.657948	372.229020
51	87670.428420	4818.021984	51	87670.428420	274.420928	27	87670.428420	275.360999	15	87670.428420	276.468287
51	372669.560130	7158.277328	51	372669.560130	98.780270	48	372669.560130	98.905940	51	372669.560130	102.469020
51	234716.383806	6509.913692	51	234716.383806	280.994322	51	234716.383806	280.598336	51	234716.383806	309.473720
48	242332.890699	4661.274843	51	242332.890699	269.164457	50	242332.890699	272.955216	21	242332.890699	274.326407
51	221607.616104	9514.763385	51	221607.616104	267.980177	51	221607.616104	275.977709	51	221607.616104	301.102772
51	264036.519233	5840.733550	51	264036.519233	215.738689	51	264036.519233	220.596047	51	264036.519233	263.813385
51	410641.350787	5540.487624	51	410641.350787	188.104806	51	410641.350787	195.343518	51	410641.350787	189.895949
51	388668.411194	4927.268278	51	388668.411194	233.353043	51	388668.411194	257.144743	51	388668.411194	257.233319
51	280290.922630	8166.772174	51	280290.922630	294.835178	51	280290.922630	334.456723	51	280290.922630	331.857445
51	271938.639808	7511.820957	51	271938.639808	155.318649	51	271938.639808	158.280228	51	271938.639808	184.850354
51	227195.961756	8502.427409	51	227195.961756	222.696376	51	227195.961756	229.473017	51	227195.961756	231.052998
51	484009.839938	6805.298815	51	484009.839938	192.088532	51	484009.839938	192.661706	51	484009.839938	194.924076
51	405719.840877	6257.009202	51	405719.840877	191.279395	51	405719.840877	187.590189	51	405719.840877	227.753146
51	390614.663844	5494.751562	51	390614.663844	162.720501	51	390614.663844	157.359665	51	390614.663844	182.526232
51	291133.491697	5359.222418	51	291133.491697	255.880197	51	291133.491697	267.670186	51	291133.491697	293.604983
51	346974.238718	9652.538638	51	346974.238718	187.732435	51	346974.238718	196.189083	51	346974.238718	212.342446
51	287106.813834	6315.243663	51	287106.813834	198.333186	46	287106.813834	199.581745	51	287106.813834	204.815260
50	209012.734937	5874.700486	51	209012.734937	314.627193	51	209012.734937	315.235745	51	209012.734937	360.305925
51	279368.467570	8899.010098	51	279368.467570	271.777002	51	279368.467570	272.468940	51	279368.467570	283.028854
46	433032.883886	4615.637906	51	433032.883886	208.907113	51	433032.883886	224.296610	51	433032.883886	224.258121
51	360637.596172	4855.905998	51	360637.596172	232.601243	51	360637.596172	241.077571	51	360637.596172	244.552719
46	323947.179579	8062.485550	51	323947.179579	214.071492	51	323947.179579	234.990065	51	323947.179579	240.912998
20	291053.246508	11209.950325	51	291053.246508	136.267313	51	291053.246508	135.507878	51	291053.246508	156.976902
51	323509.199901	8124.582728	42	323509.199901	185.560431	51	323509.199901	190.960081	51	323509.199901	190.513615
51	433667.411262	5902.264483	51	433667.411262	110.375266	51	433667.411262	113.100201	51	433667.411262	113.938894
51	450531.218167	5895.801355	51	450531.218167	314.324672	51	450531.218167	316.740467	51	450531.218167	348.807678
51	443123.262156	5887.509784	51	443123.262156	180.223385	51	443123.262156	180.800880	51	443123.262156	223.794907
51	271382.290822	8180.740980	51	271382.290822	197.790928	51	271382.290822	236.096717	51	271382.290822	246.932476
51	407552.362892	2684.251408	51	407552.362892	310.683737	51	407552.362892	312.913732	51	407552.362892	314.872202
31	367990.610701	4608.027050	51	367990.610701	280.383324	15	367990.610701	283.781434	51	367990.610701	284.225694
51	357828.522169	6145.646810	51	357828.522169	103.098555	51	357828.522169	102.843079	51	357828.522169	104.049657
51	348365.207679	8328.854665	51	348365.207679	218.304835	51	348365.207679	219.568105	51	348365.207679	231.261150
51	168985.567873	6746.426455	51	168985.567873	272.868989	51	168985.567873	265.774307	51	168985.567873	291.513990
51	183887.952404	6681.072075	51	183887.952404	199.766921	51	183887.952404	204.306861	51	183887.952404	220.777596
25	283359.013150	6524.364580	51	283359.013150	264.879557	51	283359.013150	284.111956	51	283359.013150	284.243198
51	258794.374766	5469.342239	51	258794.374766	191.145139	51	258794.374766	194.710101	51	258794.374766	195.862589
51	430003.188219	9212.651781	51	430003.188219	234.322192	41	430003.188219	234.492046	51	430003.188219	249.851211
40	200332.802352	6785.093613	51	200332.802352	326.504119	22	200332.802352	327.692019	24	200332.802352	327.797246
51	320254.441768	9378.460867	51	320254.441768	272.896580	51	320254.441768	282.397136	51	320254.441768	294.694870
51	315354.565766	6067.181676	51	315354.565766	164.591011	51	315354.565766	178.796715	51	315354.565766	182.599554
51	490125.923772	6130.268448	51	490125.923772	175.858821	51	490125.923772	178.087431	51	490125.923772	179.906169
51	354148.662796	5190.468483	51	354148.662796	95.534241	51	354148.662796	97.217590	51	354148.662796	98.514130
51	319592.990141	3212.544641	51	319592.990141	293.910604	51	319592.990141	298.738017	51	319592.990141	320.136331
51	288817.753204	4537.143593	51	288817.753204	336.769095	51	288817.753204	344.806911	51	288817.753204	343.425228
51	419911.398693	5899.472717	51	419911.398693	235.574593	51	419911.398693	235.428586	51	419911.398693	270.240456
47	388682.227734	1201.365660	51	388682.227734	244.588374	51	388682.227734	247.543136	51	388682.227734	249.245432
51	253766.186430	5914.063274	51	253766.186430	125.978737	51	253766.186430	128.016670	51	253766.186430	136.950102
51	363213.221464	5470.157474	51	363213.221464	231.370313	51	363213.221464	245.090130	51	363213.221464	245.408035
45	369808.982860	5435.344469	51	369808.982860	267.141210	51	369808.982860	299.827654	51	369808.982860	280.105975
51	347275.077288	7297.771448	51	347275.077288	96.256278	51	347275.077288	112.661549	51	347275.077288	111.223022
51	316336.860726	3423.513988	51	316336.860726	299.376587	51	316336.860726	283.731884	51	316336.860726	278.063769
51	350474.518751	3411.486886	51	350474.518751	158.906388	51	350474.518751	158.726742	51	350474.518751	178.727733
48	231587.426284	5669.920092	51	231587.426284	224.574566	51	231587.426284	226.011369	51	231587.426284	226.154816
51	307778.293117	9909.400610	51	307778.293117	180.694290	51	307778.293117	183.282071	51	307778.293117	207.173384
51	130280.486711	9196.004940	51	130280.486711	173.179715	51	130280.486711	164.470198	51	130280.486711	201.217301
51	291455.797481	5801.491513	51	291455.797481	297.665835	51	291455.797481	297.561100	51	291455.797481	322.500154
51	241602.730972	9772.000911	51	241602.730972	257.474474	51	241602.730972	258.552248	51	241602.730972	260.504924
51	363622.850181	4857.985908	51	363622.850181	285.401684	51	363622.850181	289.403094	39	363622.850181	290.123106
51	302431.835127	3884.399831	51	302431.835127	109.468903	51	302431.835127	108.860539	51	302431.835127	117.803776
51	142880.369641	7145.496719	51	142880.369641	271.887908	51	142880.369641	270.521304	51	142880.369641	317.319063
51	489639.399247	6675.888318	51	489639.399247	186.063575	12	489639.399247	187.714232	51	489639.399247	187.630704
51	316416.204239	4083.162707	51	316416.204239	124.489339	51	316416.204239	133.068576	51	316416.204239	155.188017
51	243731.070863	8088.331330	51	243731.070863	259.824690	51	243731.070863	255.373370	51	243731.070863	286.868149
51	306205.010778	8260.324563	51	306205.010778	206.167894	51	306205.010778	209.741446	51	306205.010778	273.438347
46	242622.806307	8615.875569	51	242622.806307	145.316071	51	242622.806307	143.899629	51	242622.806307	144.312559
51	317877.039016	7579.068622	51	317877.039016	245.818187	51	317877.039016	244.374938	51	317877.039016	277.743000
51	224908.980811	6385.429724	51	224908.980811	185.654879	51	224908.980811	191.121745	51	224908.980811	199.630647
51	279397.870867	6368.100058	51	279397.870867	75.623877	51	279397.870867	96.082241	51	279397.870867	92.486016
51	236289.703505	5664.867975	51	236289.703505	177.581932	51	236289.703505	182.167163	51	236289.703505	190.863688
51	222648.464034	9161.201724	51	222648.464034	262.836659	51	222648.464034	267.888957	51	222648.464034	266.858305
51	322523.427339	6436.696341	51	322523.427339	142.258474	51	322523.427339	143.122446	51	322523.427339	153.994584
51	348920.640568	6038.541565	51	348920.640568	379.257936	51	348920.640568	352.299320	51	348920.640568	360.252242
51	185311.478316	4353.822914	51	185311.478316	257.496805	51	185311.478316	257.669180	51	185311.478316	275.183374
51	346692.895368	4759.363258	51	346692.895368	229.627000	51	346692.895368	230.183427	51	346692.895368	230.344154
51	244187.683395	7749.380641	51	244187.683395	228.128373	51	244187.683395	234.578566	51	244187.683395	235.399511
51	379816.344728	7822.260063	51	379816.344728	196.392304	51	379816.344728	194.387068	51	379816.344728	262.701056
51	195996.354032	9636.543199	51	195996.354032	210.262177	51	195996.354032	209.143585	51	195996.354032	217.493301
51	370288.676064	5336.152465	51	370288.676064	202.627815	51	370288.676064	203.414138	51	370288.676064	224.688242
51	398623.044084	5625.060765	51	398623.044084	171.873408	51	398623.044084	171.868320	51	398623.044084	186.789448
51	375560.137349	8174.414726	51	375560.137349	174.847102	51	375560.137349	176.063769	51	375560.137349	186.299227
51	269687.643119	5978.210697	51	269687.643119	176.055745	22	269687.643119	176.436707	51	269687.643119	179.023638
21	403612.575352	4287.876683	51	403612.575352	288.126349	34	403612.575352	289.549448	33	403612.575352	292.240319
51	212896.287418	6776.138865	51	212896.287418	157.989955	51	212896.287418	159.875657	51	212896.287418	166.416872
51	357909.095408	6074.194314	51	357909.095408	289.581842	51	357909.095408	289.695870	51	357909.095408	294.553719
51	352343.484076	4696.196591	51	352343.484076	204.883890	51	352343.484076	198.664832	51	352343.484076	211.778317
51	394881.096804	5468.013914	51	394881.096804	290.412828	51	394881.096804	312.748673	51	394881.096804	313.306203
51	274460.158734	12096.427196	27	274460.158734	211.740158	19	274460.158734	211.739423	36	274460.158734	210.990244
51	352807.421817	6396.216951	51	352807.421817	278.211481	51	352807.421817	276.609503	51	352807.421817	319.483683
51	389630.415794	4557.054654	51	389630.415794	274.041018	51	389630.415794	262.839063	51	389630.415794	302.372007
51	281004.697298	9074.328052	51	281004.697298	122.418880	51	281004.697298	119.743022	51	281004.697298	134.678026
51	242650.563335	6930.777321	51	242650.563335	177.410084	51	242650.563335	174.239809	51	242650.563335	193.465453
33	374039.280674	6619.943121	51	374039.280674	238.404788	51	374039.280674	239.152086	19	374039.280674	240.940861
51	141423.805774	6027.301479	51	141423.805774	394.187663	51	141423.805774	397.305302	36	141423.805774	399.254485
51	312633.128191	7227.630934	51	312633.128191	203.955292	51	312633.128191	211.084676	51	312633.128191	211.365019
51	297127.472420	6436.340182	51	297127.472420	295.178093	51	297127.472420	295.980573	51	297127.472420	314.976953
51	242452.115782	5595.029101	51	242452.115782	246.004739	51	242452.115782	250.546531	51	242452.115782	255.870271
51	477653.558634	11893.750623	51	477653.558634	129.384985	47	477653.558634	136.582747	51	477653.558634	138.886340
51	466539.997374	10733.230607	28	466539.997374	226.860738	51	466539.997374	228.499385	42	466539.997374	235.442774
51	354699.811998	6835.957093	51	354699.811998	241.145808	51	354699.811998	239.899624	51	354699.811998	250.365543
50	320176.939857	5379.538541	51	320176.939857	180.659870	51	320176.939857	179.797164	51	320176.939857	212.933564
51	410996.482097	8131.807137	51	410996.482097	259.775508	51	410996.482097	261.554023	51	410996.482097	263.234884


==> 150818/data/seq1_rs_r005t005/r005t005.txt <==
0.105352	0.183439	0.378780	0.088132	0.070962	0.047886	0.023216	0.043891	
0.612123	0.171788	0.129913	0.062065	0.088111	0.070405	0.083924	0.044418	
3.055351	0.266844	0.457604	0.065963	2.341413	0.106566	0.807636	0.093075	
0.765193	0.162095	0.092656	0.015683	0.112060	0.025697	0.107373	0.026977	
0.098333	0.274544	0.034848	0.079560	0.083438	0.073288	0.080548	0.070823	
0.521241	0.306381	0.264259	0.123441	0.033535	0.058325	0.038170	0.045947	
2.993948	0.236246	0.369217	0.086528	0.362993	0.080665	0.305829	0.072792	
0.320978	0.158200	0.136965	0.035593	0.043562	0.045714	0.027121	0.038234	
1.764811	0.097945	2.673093	0.113259	2.886758	0.106327	0.417089	0.071833	
1.999104	0.254980	0.037864	0.055183	0.163322	0.046236	0.185603	0.058434	
0.747093	0.282844	0.356365	0.082983	2.076571	0.125106	0.199881	0.060529	
0.062932	0.154218	0.081501	0.045219	0.041037	0.065569	0.035333	0.044332	
0.927692	0.180128	0.137170	0.102609	0.159390	0.101529	0.039914	0.054118	
0.939159	0.268010	0.068754	0.026191	0.042701	0.031864	0.050297	0.041668	
0.108203	0.266042	0.250505	0.174893	0.148070	0.127052	0.216155	0.053214	
0.100803	0.246765	0.217188	0.042226	0.216458	0.041456	0.199951	0.048885	
0.102490	0.221868	0.086416	0.063574	0.035598	0.040909	0.044702	0.049786	
0.242967	0.255176	0.171803	0.055064	0.118492	0.048063	0.105055	0.067646	
0.312746	0.329509	0.488174	0.205748	0.079381	0.103236	0.085083	0.103049	
0.905459	0.264606	0.108074	0.058678	0.112062	0.058175	0.113433	0.064370	
0.331937	0.236482	0.395641	0.093989	0.341356	0.103424	0.274525	0.076920	
0.561612	0.242610	0.079577	0.060391	0.034323	0.057013	0.038466	0.077369	
0.291598	0.215903	0.107279	0.108740	0.060868	0.066356	0.044935	0.074120	
2.590866	0.349603	1.857149	0.108874	2.402342	0.102041	0.638746	0.075753	
0.180990	0.345970	0.123329	0.087086	0.082445	0.096561	0.073515	0.088890	
0.329294	0.162865	0.064307	0.050173	0.091775	0.041931	0.096180	0.048920	
0.677623	0.253696	0.278850	0.127825	0.078734	0.083594	0.103360	0.043720	
0.369614	0.207819	0.113189	0.034926	0.119210	0.032051	0.092952	0.052419	
0.190128	0.270317	0.054832	0.059889	0.088704	0.049636	0.104636	0.051350	
0.170356	0.226730	0.094165	0.046130	0.093584	0.046119	0.096504	0.047902	
0.339095	0.179388	0.151150	0.063917	0.062522	0.082020	0.050285	0.100314	
0.794522	0.170605	0.166342	0.036778	0.121038	0.031373	0.170720	0.030877	
1.596818	0.378117	0.064853	0.067562	0.139797	0.047529	0.177980	0.066982	
0.251475	0.139143	0.162777	0.059922	0.070300	0.038395	0.073844	0.051871	
0.210770	0.277590	0.228368	0.144259	0.093820	0.083122	0.057803	0.053158	
2.209592	0.096990	2.681461	0.116173	2.572325	0.116172	0.492095	0.061152	
0.706370	0.168911	0.050334	0.042812	0.046718	0.043865	0.085978	0.048518	
0.586625	0.252995	0.150417	0.132650	0.155551	0.066804	0.176048	0.058629	
0.596149	0.222539	0.164833	0.033873	0.164093	0.035494	0.195831	0.028213	
2.090032	0.227804	0.563211	0.119283	2.812788	0.111608	0.361223	0.081130	
0.375706	0.326471	0.301951	0.084932	0.041603	0.040622	0.071720	0.036855	
0.640182	0.240968	0.203409	0.051480	0.125607	0.063424	0.208847	0.037700	
0.441774	0.282312	0.192402	0.122374	0.218140	0.106955	0.083557	0.082870	
0.387192	0.207427	0.374987	0.082039	0.389873	0.085208	0.172735	0.022980	
0.860085	0.325029	0.496793	0.122720	0.038971	0.017294	0.046594	0.041537	
0.088533	0.069042	0.034939	0.029968	0.049849	0.034538	0.100381	0.055236	
0.232157	0.401575	0.028400	0.043002	0.143347	0.044063	0.145395	0.045791	
0.165577	0.261840	0.079536	0.023331	0.044365	0.049497	0.054682	0.064456	
2.414369	0.230689	0.531139	0.094738	0.901307	0.113953	0.421774	0.076151	
0.310846	0.198602	0.181420	0.119319	0.093715	0.079321	0.095949	0.069178	
1.924886	0.313954	0.109896	0.042632	0.086136	0.043472	0.085484	0.034685	
0.759070	0.264537	0.068607	0.043779	0.161612	0.038539	0.129935	0.062141	
0.311892	0.428274	0.126193	0.044837	0.155032	0.045517	0.184197	0.019908	
0.883628	0.205081	0.128493	0.047042	0.094541	0.044541	0.093251	0.057417	
1.226616	0.273712	0.095437	0.049215	0.105770	0.057678	0.101325	0.057612	
0.644749	0.301623	0.127990	0.082597	0.072822	0.091786	0.101814	0.059424	
0.330181	0.187579	0.420175	0.117955	0.031270	0.059682	0.040202	0.053407	
0.351083	0.276379	0.116099	0.088898	0.289916	0.105425	0.270484	0.053703	
0.798926	0.198731	0.103377	0.076106	0.065245	0.053553	0.068586	0.050780	
0.367281	0.145627	0.068593	0.029796	0.086417	0.032938	0.084556	0.064197	
2.347220	0.275746	0.083665	0.037542	0.034858	0.050838	0.082087	0.025021	
0.087978	0.141524	0.095397	0.068778	0.085663	0.068413	0.212436	0.063346	
2.074618	0.119708	0.048206	0.066601	0.077629	0.061399	0.053581	0.040085	
0.726087	0.228676	0.095788	0.064683	0.121658	0.062603	0.091008	0.062824	
0.654039	0.276438	0.167058	0.029187	0.093333	0.033611	0.088660	0.041305	
0.613501	0.241639	0.171158	0.070263	0.115477	0.064552	0.126504	0.053748	
2.949170	0.203382	0.287404	0.076510	0.025743	0.029351	0.069983	0.070383	
0.472394	0.303957	0.224454	0.085833	0.262772	0.095666	0.219380	0.034758	
0.633932	0.192008	0.035974	0.045010	0.066592	0.035077	0.118202	0.029960	
3.036849	0.341223	0.376526	0.075646	0.368460	0.092795	0.264330	0.083430	
0.633150	0.161684	0.087421	0.028537	0.026833	0.043877	0.029328	0.041774	
0.668563	0.214218	0.041261	0.053153	0.023836	0.070578	0.075728	0.050210	
0.906491	0.253238	0.187625	0.069249	0.132312	0.043820	0.140165	0.055303	
0.155789	0.262368	1.029880	0.117848	1.383492	0.120616	0.375718	0.073030	
1.037988	0.343697	0.551380	0.083586	0.042228	0.044234	0.036251	0.031487	
0.688373	0.192523	0.098173	0.092014	0.072384	0.068272	0.042872	0.057320	
0.912725	0.283157	0.297753	0.062443	0.049512	0.047130	0.023202	0.040989	
0.298783	0.153840	0.206190	0.121911	0.034910	0.053337	0.033993	0.054664	
2.579362	0.149035	2.635087	0.110657	2.751571	0.104650	0.879988	0.096251	
0.360586	0.249511	0.042887	0.032068	0.033488	0.031003	0.044108	0.046106	
0.255982	0.328435	0.462435	0.207373	0.076170	0.113746	0.060651	0.065303	
0.649456	0.182438	0.103306	0.072292	0.202150	0.084433	0.155400	0.043339	
0.187412	0.162412	0.148161	0.050236	0.055223	0.058242	0.067628	0.037807	
0.280571	0.215949	0.230096	0.093838	0.234692	0.093831	0.117373	0.062469	
1.111204	0.291947	0.517808	0.137264	0.028904	0.028594	0.035781	0.040090	
0.323960	0.288525	0.146138	0.053113	0.095527	0.054289	0.064099	0.055733	
3.079691	0.231653	2.254468	0.116683	1.674493	0.118218	0.388075	0.069375	
0.941069	0.208643	0.161462	0.088626	0.147222	0.083567	0.054191	0.056328	
1.396582	0.313720	0.070335	0.040992	0.099956	0.054559	0.118537	0.047325	
0.602418	0.203352	0.125410	0.057847	0.087391	0.074070	0.051487	0.078583	
2.016892	0.162062	0.070031	0.048982	0.067507	0.049265	0.076993	0.053762	
0.209607	0.293108	0.110159	0.069142	0.139640	0.056821	0.112968	0.068903	
0.575584	0.188443	0.116251	0.066924	0.112520	0.073659	0.088422	0.048021	
0.780298	0.265330	0.242667	0.060211	0.103091	0.046247	0.083703	0.066385	
0.618193	0.262825	0.163531	0.082542	0.156067	0.082461	0.263645	0.034450	
1.082143	0.276801	0.234289	0.047437	0.123907	0.058671	0.124131	0.042976	
1.254458	0.231143	0.521375	0.147960	0.215212	0.058335	0.224939	0.062624	
1.648326	0.231177	0.110196	0.037043	0.060842	0.070142	0.021620	0.032936	
0.237758	0.309365	0.138435	0.046461	0.048599	0.072780	0.040491	0.070079	
3.101774	0.283369	0.083558	0.029867	0.009025	0.029513	0.016834	0.038633	


==> 150818/data/seq1_rs_r005t005/r005t005_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	1	1	
0.011000	0	0	1	1	
0.012000	0	0	1	1	
0.013000	0	0	1	1	
0.014000	0	0	1	1	
0.015000	0	0	1	1	
0.016000	0	0	1	1	
0.017000	0	0	1	1	
0.018000	0	0	1	1	
0.019000	0	0	1	1	
0.020000	0	0	1	1	
0.021000	0	0	1	1	
0.022000	0	0	1	1	
0.023000	0	0	1	1	
0.024000	0	0	2	2	
0.025000	0	0	2	2	
0.026000	0	0	3	3	
0.027000	0	0	4	4	
0.028000	0	0	4	4	
0.029000	0	1	5	5	
0.030000	0	1	5	5	
0.031000	0	1	5	5	
0.032000	0	1	6	6	
0.033000	0	1	6	6	
0.034000	0	1	8	8	
0.035000	0	3	11	11	
0.036000	0	4	12	12	
0.037000	0	4	12	12	
0.038000	0	5	12	12	
0.039000	0	5	13	13	
0.040000	0	5	13	13	
0.041000	0	5	13	13	
0.042000	0	6	15	15	
0.043000	0	7	17	17	
0.044000	0	7	18	18	
0.045000	0	7	19	19	
0.046000	0	7	19	19	
0.047000	0	7	20	20	
0.048000	0	7	20	20	
0.049000	0	8	21	21	
0.050000	0	8	23	23	
0.051000	0	9	23	23	
0.052000	0	9	23	23	
0.053000	0	9	23	23	
0.054000	0	9	23	23	
0.055000	0	10	23	23	
0.056000	0	10	24	24	
0.057000	0	10	24	24	
0.058000	0	10	24	24	
0.059000	0	10	24	24	
0.060000	0	10	24	24	
0.061000	0	10	26	26	
0.062000	0	10	26	26	
0.063000	1	10	27	27	
0.064000	1	10	27	27	
0.065000	1	12	27	27	
0.066000	1	12	28	28	
0.067000	1	12	29	29	
0.068000	1	12	30	30	
0.069000	1	15	30	30	
0.070000	1	15	30	30	
0.071000	1	17	32	32	
0.072000	1	17	32	32	
0.073000	1	17	34	34	
0.074000	1	17	34	34	
0.075000	1	17	34	34	
0.076000	1	17	34	34	
0.077000	1	17	35	35	
0.078000	1	17	36	36	
0.079000	1	17	37	37	
0.080000	1	19	38	38	
0.081000	1	19	38	38	
0.082000	1	20	38	38	
0.083000	1	20	39	39	
0.084000	1	22	40	40	
0.085000	1	22	40	40	
0.086000	1	22	41	41	
0.087000	1	23	43	43	
0.088000	2	24	44	44	
0.089000	3	24	46	46	
0.090000	3	24	46	46	
0.091000	3	24	46	46	
0.092000	3	24	47	47	
0.093000	3	25	47	47	
0.094000	3	25	51	51	
0.095000	3	26	52	52	
0.096000	3	29	53	53	
0.097000	3	29	53	53	
0.098000	3	29	53	53	
0.099000	4	30	53	53	
0.100000	4	30	54	54	
0.101000	5	30	54	54	
0.102000	5	30	54	54	
0.103000	6	30	54	54	
0.104000	6	32	55	55	
0.105000	6	32	55	55	
0.106000	7	32	56	56	
0.107000	7	32	56	56	
0.108000	7	33	56	56	
0.109000	8	34	56	56	
0.110000	8	35	56	56	
0.111000	8	37	56	56	
0.112000	8	37	56	56	
0.113000	8	37	59	59	
0.114000	8	38	59	59	
0.115000	8	38	59	59	
0.116000	8	38	60	60	
0.117000	8	40	60	60	
0.118000	8	40	60	60	
0.119000	8	40	61	61	
0.120000	8	40	62	62	
0.121000	8	40	62	62	
0.122000	8	40	64	64	
0.123000	8	40	64	64	
0.124000	8	41	65	65	
0.125000	8	41	65	65	
0.126000	8	42	66	66	
0.127000	8	43	66	66	
0.128000	8	44	66	66	
0.129000	8	45	66	66	
0.130000	8	46	66	66	
0.131000	8	46	66	66	
0.132000	8	46	66	66	
0.133000	8	46	67	67	
0.134000	8	46	67	67	
0.135000	8	46	67	67	
0.136000	8	46	67	67	
0.137000	8	47	67	67	
0.138000	8	48	67	67	
0.139000	8	49	67	67	
0.140000	8	49	69	69	
0.141000	8	49	69	69	
0.142000	8	49	69	69	
0.143000	8	49	69	69	
0.144000	8	49	70	70	
0.145000	8	49	70	70	
0.146000	8	49	70	70	
0.147000	8	50	70	70	
0.148000	8	50	71	71	
0.149000	8	51	72	72	
0.150000	8	51	72	72	
0.151000	8	52	72	72	
0.152000	8	53	72	72	
0.153000	8	53	72	72	
0.154000	8	53	72	72	
0.155000	8	53	72	72	
0.156000	9	53	74	74	
0.157000	9	53	75	75	
0.158000	9	53	75	75	
0.159000	9	53	75	75	
0.160000	9	53	76	76	
0.161000	9	53	76	76	
0.162000	9	54	77	77	
0.163000	9	55	77	77	
0.164000	9	56	78	78	
0.165000	9	57	79	79	
0.166000	10	57	79	79	
0.167000	10	58	79	79	
0.168000	10	59	79	79	
0.169000	10	59	79	79	
0.170000	10	59	79	79	
0.171000	11	59	79	79	
0.172000	11	61	79	79	
0.173000	11	61	79	79	
0.174000	11	61	79	79	
0.175000	11	61	79	79	
0.176000	11	61	79	79	
0.177000	11	61	79	79	
0.178000	11	61	79	79	
0.179000	11	61	79	79	
0.180000	11	61	79	79	
0.181000	12	61	79	79	
0.182000	12	62	79	79	
0.183000	12	62	79	79	
0.184000	12	62	79	79	
0.185000	12	62	79	79	
0.186000	12	62	79	79	
0.187000	12	62	79	79	
0.188000	13	63	79	79	
0.189000	13	63	79	79	
0.190000	13	63	79	79	
0.191000	14	63	79	79	
0.192000	14	63	79	79	
0.193000	14	64	79	79	
0.194000	14	64	79	79	
0.195000	14	64	79	79	
0.196000	14	64	79	79	
0.197000	14	64	79	79	
0.198000	14	64	79	79	
0.199000	14	64	79	79	
0.200000	14	64	79	79	
0.201000	14	64	79	79	
0.202000	14	64	79	79	
0.203000	14	64	80	80	
0.204000	14	65	80	80	
0.205000	14	65	80	80	
0.206000	14	65	80	80	
0.207000	14	66	80	80	
0.208000	14	66	80	80	
0.209000	14	66	80	80	
0.210000	15	66	80	80	
0.211000	16	66	80	80	
0.212000	16	66	80	80	
0.213000	16	66	80	80	
0.214000	16	66	80	80	
0.215000	16	66	80	80	
0.216000	16	66	81	81	
0.217000	16	66	82	82	
0.218000	16	67	82	82	
0.219000	16	67	83	83	
0.220000	16	67	83	83	
0.221000	16	67	83	83	
0.222000	16	67	83	83	
0.223000	16	67	83	83	
0.224000	16	67	83	83	
0.225000	16	68	83	83	
0.226000	16	68	83	83	
0.227000	16	68	83	83	
0.228000	16	68	83	83	
0.229000	16	69	83	83	
0.230000	16	69	83	83	
0.231000	16	70	83	83	
0.232000	16	70	83	83	
0.233000	17	70	83	83	
0.234000	17	70	83	83	
0.235000	17	71	84	84	
0.236000	17	71	84	84	
0.237000	17	71	84	84	
0.238000	18	71	84	84	
0.239000	18	71	84	84	
0.240000	18	71	84	84	
0.241000	18	71	84	84	
0.242000	18	71	84	84	
0.243000	19	72	84	84	
0.244000	19	72	84	84	
0.245000	19	72	84	84	
0.246000	19	72	84	84	
0.247000	19	72	84	84	
0.248000	19	72	84	84	
0.249000	19	72	84	84	
0.250000	19	72	84	84	
0.251000	19	73	84	84	
0.252000	20	73	84	84	
0.253000	20	73	84	84	
0.254000	20	73	84	84	
0.255000	20	73	84	84	
0.256000	21	73	84	84	
0.257000	21	73	84	84	
0.258000	21	73	84	84	
0.259000	21	73	84	84	
0.260000	21	73	84	84	
0.261000	21	73	84	84	
0.262000	21	73	84	84	
0.263000	21	73	85	85	
0.264000	21	73	85	85	
0.265000	21	74	85	85	
0.266000	21	74	85	85	
0.267000	21	74	85	85	
0.268000	21	74	85	85	
0.269000	21	74	85	85	
0.270000	21	74	85	85	
0.271000	21	74	85	85	
0.272000	21	74	85	85	
0.273000	21	74	85	85	
0.274000	21	74	85	85	
0.275000	21	74	85	85	
0.276000	21	74	85	85	
0.277000	21	74	85	85	
0.278000	21	74	85	85	
0.279000	21	75	85	85	
0.280000	21	75	85	85	
0.281000	22	75	85	85	
0.282000	22	75	85	85	
0.283000	22	75	85	85	
0.284000	22	75	85	85	
0.285000	22	75	85	85	
0.286000	22	75	85	85	
0.287000	22	75	85	85	
0.288000	22	76	85	85	
0.289000	22	76	85	85	
0.290000	22	76	86	86	
0.291000	22	76	86	86	
0.292000	23	76	86	86	
0.293000	23	76	86	86	
0.294000	23	76	86	86	
0.295000	23	76	86	86	
0.296000	23	76	86	86	
0.297000	23	76	86	86	
0.298000	23	77	86	86	
0.299000	24	77	86	86	
0.300000	24	77	86	86	
0.301000	24	77	86	86	
0.302000	24	78	86	86	
0.303000	24	78	86	86	
0.304000	24	78	86	86	
0.305000	24	78	86	86	
0.306000	24	78	86	86	
0.307000	24	78	86	86	
0.308000	24	78	86	86	
0.309000	24	78	86	86	
0.310000	24	78	86	86	
0.311000	25	78	86	86	
0.312000	26	78	86	86	
0.313000	27	78	86	86	
0.314000	27	78	86	86	
0.314999	27	78	86	86	
0.315999	27	78	86	86	
0.316999	27	78	86	86	
0.317999	27	78	86	86	
0.318999	27	78	86	86	
0.319999	27	78	86	86	
0.320999	28	78	86	86	
0.321999	28	78	86	86	
0.322999	28	78	86	86	
0.323999	29	78	86	86	
0.324999	29	78	86	86	
0.325999	29	78	86	86	
0.326999	29	78	86	86	
0.327999	29	78	86	86	
0.328999	29	78	86	86	
0.329999	30	78	86	86	
0.330999	31	78	86	86	
0.331999	32	78	86	86	
0.332999	32	78	86	86	
0.333999	32	78	86	86	
0.334999	32	78	86	86	
0.335999	32	78	86	86	
0.336999	32	78	86	86	
0.337999	32	78	86	86	
0.338999	32	78	86	86	
0.339999	33	78	86	86	
0.340999	33	78	86	86	
0.341999	33	78	87	87	
0.342999	33	78	87	87	
0.343999	33	78	87	87	
0.344999	33	78	87	87	
0.345999	33	78	87	87	
0.346999	33	78	87	87	
0.347999	33	78	87	87	
0.348999	33	78	87	87	
0.349999	33	78	87	87	
0.350999	33	78	87	87	
0.351999	34	78	87	87	
0.352999	34	78	87	87	
0.353999	34	78	87	87	
0.354999	34	78	87	87	
0.355999	34	78	87	87	
0.356999	34	79	87	87	
0.357999	34	79	87	87	
0.358999	34	79	87	87	
0.359999	34	79	87	87	
0.360999	35	79	87	87	
0.361999	35	79	87	87	
0.362999	35	79	88	88	
0.363999	35	79	88	88	
0.364999	35	79	88	88	
0.365999	35	79	88	88	
0.366999	35	79	88	88	
0.367999	36	79	88	88	
0.368999	36	79	89	89	
0.369999	37	80	89	89	
0.370999	37	80	89	89	
0.371999	37	80	89	89	
0.372999	37	80	89	89	
0.373999	37	80	89	89	
0.374999	37	81	89	89	
0.375999	38	81	89	89	
0.376999	38	82	89	89	
0.377999	38	82	89	89	
0.378999	38	83	89	89	
0.379999	38	83	89	89	
0.380999	38	83	89	89	
0.381999	38	83	89	89	
0.382999	38	83	89	89	
0.383999	38	83	89	89	
0.384999	38	83	89	89	
0.385999	38	83	89	89	
0.386999	38	83	89	89	
0.387999	39	83	89	89	
0.388999	39	83	89	89	
0.389999	39	83	90	90	
0.390999	39	83	90	90	
0.391998	39	83	90	90	
0.392998	39	83	90	90	
0.393998	39	83	90	90	
0.394998	39	83	90	90	
0.395998	39	84	90	90	
0.396998	39	84	90	90	
0.397998	39	84	90	90	
0.398998	39	84	90	90	
0.399998	39	84	90	90	
0.400998	39	84	90	90	
0.401998	39	84	90	90	
0.402998	39	84	90	90	
0.403998	39	84	90	90	
0.404998	39	84	90	90	
0.405998	39	84	90	90	
0.406998	39	84	90	90	
0.407998	39	84	90	90	
0.408998	39	84	90	90	
0.409998	39	84	90	90	
0.410998	39	84	90	90	
0.411998	39	84	90	90	
0.412998	39	84	90	90	
0.413998	39	84	90	90	
0.414998	39	84	90	90	
0.415998	39	84	90	90	
0.416998	39	84	90	90	
0.417998	39	84	90	90	
0.418998	39	84	90	90	
0.419998	39	84	90	90	
0.420998	39	85	90	90	
0.421998	39	85	90	90	
0.422998	39	85	90	90	
0.423998	39	85	90	90	
0.424998	39	85	90	90	
0.425998	39	85	90	90	
0.426998	39	85	90	90	
0.427998	39	85	90	90	
0.428998	39	85	90	90	
0.429998	39	85	90	90	
0.430998	39	85	90	90	
0.431998	39	85	90	90	
0.432998	39	85	90	90	
0.433998	39	85	90	90	
0.434998	39	85	90	90	
0.435998	39	85	90	90	
0.436998	39	85	90	90	
0.437998	39	85	90	90	
0.438998	39	85	90	90	
0.439998	39	85	90	90	
0.440998	39	85	90	90	
0.441998	40	85	90	90	
0.442998	40	85	90	90	
0.443998	40	85	90	90	
0.444998	40	85	90	90	
0.445998	40	85	90	90	
0.446998	40	85	90	90	
0.447998	40	85	90	90	
0.448998	40	85	90	90	
0.449998	40	85	90	90	
0.450998	40	85	90	90	
0.451998	40	85	90	90	
0.452998	40	85	90	90	
0.453998	40	85	90	90	
0.454998	40	85	90	90	
0.455998	40	85	90	90	
0.456998	40	85	90	90	
0.457998	40	86	90	90	
0.458998	40	86	90	90	
0.459998	40	86	90	90	
0.460998	40	86	90	90	
0.461998	40	86	90	90	
0.462998	40	87	90	90	
0.463998	40	87	90	90	
0.464998	40	87	90	90	
0.465998	40	87	90	90	
0.466998	40	87	90	90	
0.467998	40	87	90	90	
0.468998	40	87	90	90	
0.469997	40	87	90	90	
0.470997	40	87	90	90	
0.471997	40	87	90	90	
0.472997	41	87	90	90	
0.473997	41	87	90	90	
0.474997	41	87	90	90	
0.475997	41	87	90	90	
0.476997	41	87	90	90	
0.477997	41	87	90	90	
0.478997	41	87	90	90	
0.479997	41	87	90	90	
0.480997	41	87	90	90	
0.481997	41	87	90	90	
0.482997	41	87	90	90	
0.483997	41	87	90	90	
0.484997	41	87	90	90	
0.485997	41	87	90	90	
0.486997	41	87	90	90	
0.487997	41	87	90	90	
0.488997	41	88	90	90	
0.489997	41	88	90	90	
0.490997	41	88	90	90	
0.491997	41	88	90	90	
0.492997	41	88	90	90	
0.493997	41	88	90	90	
0.494997	41	88	90	90	
0.495997	41	88	90	90	
0.496997	41	89	90	90	
0.497997	41	89	90	90	
0.498997	41	89	90	90	
0.499997	41	89	90	90	


==> 150818/data/seq1_rs_r005t005/r005t005_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	1	0	0	
0.017000	0	1	0	0	
0.018000	0	1	1	0	
0.019000	0	1	1	0	
0.020000	0	1	1	1	
0.021000	0	1	1	1	
0.022000	0	1	1	1	
0.023000	0	1	1	2	
0.024000	0	2	1	2	
0.025000	0	2	1	2	
0.026000	0	2	2	3	
0.027000	0	3	2	4	
0.028000	0	3	2	4	
0.029000	0	4	3	5	
0.030000	0	8	5	6	
0.031000	0	8	5	7	
0.032000	0	8	8	8	
0.033000	0	9	10	9	
0.034000	0	10	11	9	
0.035000	0	11	12	12	
0.036000	0	12	14	12	
0.037000	0	13	14	13	
0.038000	0	15	14	15	
0.039000	0	15	16	17	
0.040000	0	15	16	17	
0.041000	0	16	18	20	
0.042000	0	16	20	24	
0.043000	0	19	20	25	
0.044000	0	21	24	28	
0.045000	0	22	27	30	
0.046000	0	24	29	32	
0.047000	0	26	32	33	
0.048000	0	28	35	35	
0.049000	0	29	36	39	
0.050000	0	30	39	40	
0.051000	0	32	40	42	
0.052000	0	33	40	44	
0.053000	0	33	40	45	
0.054000	0	35	42	51	
0.055000	0	35	44	53	
0.056000	0	37	44	56	
0.057000	0	37	45	57	
0.058000	0	38	47	60	
0.059000	0	39	52	62	
0.060000	0	41	53	63	
0.061000	0	43	53	64	
0.062000	0	43	54	65	
0.063000	0	45	55	69	
0.064000	0	47	56	70	
0.065000	0	48	57	73	
0.066000	0	49	58	74	
0.067000	0	51	60	76	
0.068000	0	52	60	77	
0.069000	0	53	62	78	
0.070000	1	55	62	80	
0.071000	1	56	65	83	
0.072000	1	56	65	84	
0.073000	1	57	66	85	
0.074000	1	57	68	86	
0.075000	1	57	69	87	
0.076000	1	58	69	88	
0.077000	1	60	69	90	
0.078000	1	60	69	91	
0.079000	1	60	69	92	
0.080000	1	61	70	92	
0.081000	1	61	71	92	
0.082000	1	61	71	93	
0.083000	1	65	73	94	
0.084000	1	66	76	95	
0.085000	1	67	77	95	
0.086000	1	68	78	95	
0.087000	1	69	78	95	
0.088000	1	70	78	95	
0.089000	1	73	78	96	
0.090000	1	73	78	96	
0.091000	1	73	78	96	
0.092000	1	73	79	96	
0.093000	1	74	80	96	
0.094000	1	76	81	97	
0.095000	1	77	81	97	
0.096000	1	77	82	97	
0.097000	2	77	83	98	
0.098000	3	77	83	98	
0.099000	3	77	83	98	
0.100000	3	77	83	98	
0.101000	3	77	83	99	
0.102000	3	77	84	99	
0.103000	3	78	85	99	
0.104000	3	78	87	100	
0.105000	3	78	88	100	
0.106000	3	78	89	100	
0.107000	3	78	92	100	
0.108000	3	78	92	100	
0.109000	3	80	92	100	
0.110000	3	80	92	100	
0.111000	3	81	92	100	
0.112000	3	81	93	100	
0.113000	3	81	93	100	
0.114000	3	82	95	100	
0.115000	3	82	95	100	
0.116000	3	82	95	100	
0.117000	3	84	96	100	
0.118000	3	86	96	100	
0.119000	3	86	97	100	
0.120000	4	88	97	100	
0.121000	4	88	98	100	
0.122000	4	89	98	100	
0.123000	4	91	98	100	
0.124000	4	92	98	100	
0.125000	4	92	98	100	
0.126000	4	92	99	100	
0.127000	4	92	99	100	
0.128000	4	93	100	100	
0.129000	4	93	100	100	
0.130000	4	93	100	100	
0.131000	4	93	100	100	
0.132000	4	93	100	100	
0.133000	4	94	100	100	
0.134000	4	94	100	100	
0.135000	4	94	100	100	
0.136000	4	94	100	100	
0.137000	4	94	100	100	
0.138000	4	95	100	100	
0.139000	4	95	100	100	
0.140000	5	95	100	100	
0.141000	5	95	100	100	
0.142000	6	95	100	100	
0.143000	6	95	100	100	
0.144000	6	95	100	100	
0.145000	6	96	100	100	
0.146000	7	96	100	100	
0.147000	7	96	100	100	
0.148000	7	97	100	100	
0.149000	7	97	100	100	
0.150000	8	97	100	100	
0.151000	8	97	100	100	
0.152000	8	97	100	100	
0.153000	8	97	100	100	
0.154000	9	97	100	100	
0.155000	10	97	100	100	
0.156000	10	97	100	100	
0.157000	10	97	100	100	
0.158000	10	97	100	100	
0.159000	11	97	100	100	
0.160000	11	97	100	100	
0.161000	11	97	100	100	
0.162000	12	97	100	100	
0.163000	16	97	100	100	
0.164000	16	97	100	100	
0.165000	16	97	100	100	
0.166000	16	97	100	100	
0.167000	16	97	100	100	
0.168000	16	97	100	100	
0.169000	17	97	100	100	
0.170000	17	97	100	100	
0.171000	18	97	100	100	
0.172000	19	97	100	100	
0.173000	19	97	100	100	
0.174000	19	97	100	100	
0.175000	19	98	100	100	
0.176000	19	98	100	100	
0.177000	19	98	100	100	
0.178000	19	98	100	100	
0.179000	19	98	100	100	
0.180000	20	98	100	100	
0.181000	21	98	100	100	
0.182000	21	98	100	100	
0.183000	22	98	100	100	
0.184000	23	98	100	100	
0.185000	23	98	100	100	
0.186000	23	98	100	100	
0.187000	23	98	100	100	
0.188000	24	98	100	100	
0.189000	25	98	100	100	
0.190000	25	98	100	100	
0.191000	25	98	100	100	
0.192000	25	98	100	100	
0.193000	27	98	100	100	
0.194000	27	98	100	100	
0.195000	27	98	100	100	
0.196000	27	98	100	100	
0.197000	27	98	100	100	
0.198000	27	98	100	100	
0.199000	29	98	100	100	
0.200000	29	98	100	100	
0.201000	29	98	100	100	
0.202000	29	98	100	100	
0.203000	29	98	100	100	
0.204000	31	98	100	100	
0.205000	31	98	100	100	
0.206000	32	99	100	100	
0.207000	32	99	100	100	
0.208000	34	100	100	100	
0.209000	35	100	100	100	
0.210000	35	100	100	100	
0.211000	35	100	100	100	
0.212000	35	100	100	100	
0.213000	35	100	100	100	
0.214000	35	100	100	100	
0.215000	36	100	100	100	
0.216000	38	100	100	100	
0.217000	38	100	100	100	
0.218000	38	100	100	100	
0.219000	38	100	100	100	
0.220000	38	100	100	100	
0.221000	38	100	100	100	
0.222000	39	100	100	100	
0.223000	40	100	100	100	
0.224000	40	100	100	100	
0.225000	40	100	100	100	
0.226000	40	100	100	100	
0.227000	41	100	100	100	
0.228000	42	100	100	100	
0.229000	43	100	100	100	
0.230000	43	100	100	100	
0.231000	44	100	100	100	
0.232000	47	100	100	100	
0.233000	47	100	100	100	
0.234000	47	100	100	100	
0.235000	47	100	100	100	
0.236000	47	100	100	100	
0.237000	49	100	100	100	
0.238000	49	100	100	100	
0.239000	49	100	100	100	
0.240000	49	100	100	100	
0.241000	50	100	100	100	
0.242000	51	100	100	100	
0.243000	52	100	100	100	
0.244000	52	100	100	100	
0.245000	52	100	100	100	
0.246000	52	100	100	100	
0.247000	53	100	100	100	
0.248000	53	100	100	100	
0.249000	53	100	100	100	
0.250000	54	100	100	100	
0.251000	54	100	100	100	
0.252000	54	100	100	100	
0.253000	55	100	100	100	
0.254000	57	100	100	100	
0.255000	58	100	100	100	
0.256000	59	100	100	100	
0.257000	59	100	100	100	
0.258000	59	100	100	100	
0.259000	59	100	100	100	
0.260000	59	100	100	100	
0.261000	59	100	100	100	
0.262000	60	100	100	100	
0.263000	62	100	100	100	
0.264000	62	100	100	100	
0.265000	64	100	100	100	
0.266000	65	100	100	100	
0.267000	67	100	100	100	
0.268000	67	100	100	100	
0.269000	68	100	100	100	
0.270000	68	100	100	100	
0.271000	69	100	100	100	
0.272000	69	100	100	100	
0.273000	69	100	100	100	
0.274000	70	100	100	100	
0.275000	71	100	100	100	
0.276000	72	100	100	100	
0.277000	75	100	100	100	
0.278000	76	100	100	100	
0.279000	76	100	100	100	
0.280000	76	100	100	100	
0.281000	76	100	100	100	
0.282000	76	100	100	100	
0.283000	78	100	100	100	
0.284000	80	100	100	100	
0.285000	80	100	100	100	
0.286000	80	100	100	100	
0.287000	80	100	100	100	
0.288000	80	100	100	100	
0.289000	81	100	100	100	
0.290000	81	100	100	100	
0.291000	81	100	100	100	
0.292000	82	100	100	100	
0.293000	82	100	100	100	
0.294000	83	100	100	100	
0.295000	83	100	100	100	
0.296000	83	100	100	100	
0.297000	83	100	100	100	
0.298000	83	100	100	100	
0.299000	83	100	100	100	
0.300000	83	100	100	100	
0.301000	83	100	100	100	
0.302000	84	100	100	100	
0.303000	84	100	100	100	
0.304000	85	100	100	100	
0.305000	85	100	100	100	
0.306000	85	100	100	100	
0.307000	86	100	100	100	
0.308000	86	100	100	100	
0.309000	86	100	100	100	
0.310000	87	100	100	100	
0.311000	87	100	100	100	
0.312000	87	100	100	100	
0.313000	87	100	100	100	
0.314000	89	100	100	100	
0.314999	89	100	100	100	
0.315999	89	100	100	100	
0.316999	89	100	100	100	
0.317999	89	100	100	100	
0.318999	89	100	100	100	
0.319999	89	100	100	100	
0.320999	89	100	100	100	
0.321999	89	100	100	100	
0.322999	89	100	100	100	
0.323999	89	100	100	100	
0.324999	89	100	100	100	
0.325999	90	100	100	100	
0.326999	91	100	100	100	
0.327999	91	100	100	100	
0.328999	92	100	100	100	
0.329999	93	100	100	100	
0.330999	93	100	100	100	
0.331999	93	100	100	100	
0.332999	93	100	100	100	
0.333999	93	100	100	100	
0.334999	93	100	100	100	
0.335999	93	100	100	100	
0.336999	93	100	100	100	
0.337999	93	100	100	100	
0.338999	93	100	100	100	
0.339999	93	100	100	100	
0.340999	93	100	100	100	
0.341999	94	100	100	100	
0.342999	94	100	100	100	
0.343999	95	100	100	100	
0.344999	95	100	100	100	
0.345999	96	100	100	100	
0.346999	96	100	100	100	
0.347999	96	100	100	100	
0.348999	96	100	100	100	
0.349999	97	100	100	100	
0.350999	97	100	100	100	
0.351999	97	100	100	100	
0.352999	97	100	100	100	
0.353999	97	100	100	100	
0.354999	97	100	100	100	
0.355999	97	100	100	100	
0.356999	97	100	100	100	
0.357999	97	100	100	100	
0.358999	97	100	100	100	
0.359999	97	100	100	100	
0.360999	97	100	100	100	
0.361999	97	100	100	100	
0.362999	97	100	100	100	
0.363999	97	100	100	100	
0.364999	97	100	100	100	
0.365999	97	100	100	100	
0.366999	97	100	100	100	
0.367999	97	100	100	100	
0.368999	97	100	100	100	
0.369999	97	100	100	100	
0.370999	97	100	100	100	
0.371999	97	100	100	100	
0.372999	97	100	100	100	
0.373999	97	100	100	100	
0.374999	97	100	100	100	
0.375999	97	100	100	100	
0.376999	97	100	100	100	
0.377999	97	100	100	100	
0.378999	98	100	100	100	
0.379999	98	100	100	100	
0.380999	98	100	100	100	
0.381999	98	100	100	100	
0.382999	98	100	100	100	
0.383999	98	100	100	100	
0.384999	98	100	100	100	
0.385999	98	100	100	100	
0.386999	98	100	100	100	
0.387999	98	100	100	100	
0.388999	98	100	100	100	
0.389999	98	100	100	100	
0.390999	98	100	100	100	
0.391998	98	100	100	100	
0.392998	98	100	100	100	
0.393998	98	100	100	100	
0.394998	98	100	100	100	
0.395998	98	100	100	100	
0.396998	98	100	100	100	
0.397998	98	100	100	100	
0.398998	98	100	100	100	
0.399998	98	100	100	100	
0.400998	98	100	100	100	
0.401998	99	100	100	100	
0.402998	99	100	100	100	
0.403998	99	100	100	100	
0.404998	99	100	100	100	
0.405998	99	100	100	100	
0.406998	99	100	100	100	
0.407998	99	100	100	100	
0.408998	99	100	100	100	
0.409998	99	100	100	100	
0.410998	99	100	100	100	
0.411998	99	100	100	100	
0.412998	99	100	100	100	
0.413998	99	100	100	100	
0.414998	99	100	100	100	
0.415998	99	100	100	100	
0.416998	99	100	100	100	
0.417998	99	100	100	100	
0.418998	99	100	100	100	
0.419998	99	100	100	100	
0.420998	99	100	100	100	
0.421998	99	100	100	100	
0.422998	99	100	100	100	
0.423998	99	100	100	100	
0.424998	99	100	100	100	
0.425998	99	100	100	100	
0.426998	99	100	100	100	
0.427998	99	100	100	100	
0.428998	100	100	100	100	
0.429998	100	100	100	100	
0.430998	100	100	100	100	
0.431998	100	100	100	100	
0.432998	100	100	100	100	
0.433998	100	100	100	100	
0.434998	100	100	100	100	
0.435998	100	100	100	100	
0.436998	100	100	100	100	
0.437998	100	100	100	100	
0.438998	100	100	100	100	
0.439998	100	100	100	100	
0.440998	100	100	100	100	
0.441998	100	100	100	100	
0.442998	100	100	100	100	
0.443998	100	100	100	100	
0.444998	100	100	100	100	
0.445998	100	100	100	100	
0.446998	100	100	100	100	
0.447998	100	100	100	100	
0.448998	100	100	100	100	
0.449998	100	100	100	100	
0.450998	100	100	100	100	
0.451998	100	100	100	100	
0.452998	100	100	100	100	
0.453998	100	100	100	100	
0.454998	100	100	100	100	
0.455998	100	100	100	100	
0.456998	100	100	100	100	
0.457998	100	100	100	100	
0.458998	100	100	100	100	
0.459998	100	100	100	100	
0.460998	100	100	100	100	
0.461998	100	100	100	100	
0.462998	100	100	100	100	
0.463998	100	100	100	100	
0.464998	100	100	100	100	
0.465998	100	100	100	100	
0.466998	100	100	100	100	
0.467998	100	100	100	100	
0.468998	100	100	100	100	
0.469997	100	100	100	100	
0.470997	100	100	100	100	
0.471997	100	100	100	100	
0.472997	100	100	100	100	
0.473997	100	100	100	100	
0.474997	100	100	100	100	
0.475997	100	100	100	100	
0.476997	100	100	100	100	
0.477997	100	100	100	100	
0.478997	100	100	100	100	
0.479997	100	100	100	100	
0.480997	100	100	100	100	
0.481997	100	100	100	100	
0.482997	100	100	100	100	
0.483997	100	100	100	100	
0.484997	100	100	100	100	
0.485997	100	100	100	100	
0.486997	100	100	100	100	
0.487997	100	100	100	100	
0.488997	100	100	100	100	
0.489997	100	100	100	100	
0.490997	100	100	100	100	
0.491997	100	100	100	100	
0.492997	100	100	100	100	
0.493997	100	100	100	100	
0.494997	100	100	100	100	
0.495997	100	100	100	100	
0.496997	100	100	100	100	
0.497997	100	100	100	100	
0.498997	100	100	100	100	
0.499997	100	100	100	100	


==> 150818/data/seq1_rs_r005t005/r020t020.txt <==
0.579680	0.214451	0.367809	0.159585	0.074773	0.037491	0.083521	0.065022	
0.441148	0.230333	0.130880	0.020078	0.089638	0.030107	0.137586	0.032304	
0.117065	0.252129	0.148841	0.088805	0.196607	0.089952	0.163685	0.051827	
1.143505	0.195703	2.862835	0.114743	2.726043	0.120672	0.183268	0.056439	
0.773494	0.281853	0.124130	0.068873	0.101129	0.043759	0.065800	0.028357	
2.436871	0.264096	1.661089	0.121286	1.436833	0.120534	0.808239	0.093350	
0.534567	0.217346	0.225504	0.043949	0.222984	0.043348	0.213835	0.052151	
2.383768	0.284521	0.343111	0.064302	0.282877	0.073770	0.201743	0.055959	
2.776959	0.147406	0.964096	0.192800	0.731237	0.110216	0.209831	0.060637	
0.460631	0.103317	2.784816	0.129994	2.833254	0.113546	0.343147	0.072722	
1.713063	0.293970	0.068785	0.058719	0.167478	0.047190	0.214200	0.055904	
0.362083	0.205375	0.166472	0.029683	0.059919	0.058531	0.062519	0.033178	
0.238407	0.308559	0.107535	0.076144	0.186707	0.082486	0.107709	0.030742	
0.311056	0.314105	0.055886	0.070115	0.097921	0.049827	0.076192	0.073719	
0.754908	0.397164	0.662264	0.229879	0.114371	0.064472	0.132780	0.070474	
0.845611	0.154639	2.297774	0.127962	2.724621	0.118821	0.317055	0.084534	
2.185106	0.173538	0.059760	0.038828	0.085215	0.031502	0.064012	0.034253	
0.992586	0.134637	0.171259	0.042963	0.205277	0.040020	0.199378	0.042988	
0.512672	0.204292	0.093562	0.016852	0.014553	0.016277	0.059933	0.036295	
1.700905	0.220445	1.320255	0.124621	1.391243	0.125596	0.358360	0.063033	
1.934478	0.160194	1.999781	0.123756	1.486669	0.121674	0.245874	0.025785	
0.525414	0.199836	0.164033	0.038310	0.102793	0.038025	0.118736	0.034002	
0.341263	0.287493	0.339991	0.146534	0.131427	0.084002	0.152383	0.061432	
0.656411	0.174659	0.191194	0.056916	0.124335	0.053873	0.156875	0.030690	
1.508232	0.224087	0.404999	0.058632	0.560455	0.095308	0.330047	0.070246	
0.601937	0.288534	0.216469	0.086820	0.195112	0.086525	0.120822	0.057800	
1.775035	0.199115	2.439591	0.124993	2.549367	0.123509	0.253976	0.028997	
0.638532	0.376158	0.405614	0.120900	0.148281	0.089564	0.078396	0.064098	
1.426356	0.252909	0.408878	0.128732	0.065167	0.055492	0.077701	0.063720	
0.200385	0.228485	0.070469	0.066597	0.041304	0.086181	0.036339	0.077994	
0.276474	0.280092	0.073072	0.040577	0.072259	0.040718	0.116676	0.025350	
0.639907	0.288929	0.179155	0.038420	0.192291	0.040074	0.146236	0.065001	
0.745639	0.230972	0.722113	0.134097	0.204621	0.167717	0.213843	0.178229	
0.746095	0.277837	0.440145	0.059758	1.054785	0.102736	0.349417	0.064791	
1.206934	0.289265	0.065546	0.038562	0.057558	0.036828	0.071496	0.050779	
0.305687	0.207562	0.099168	0.039447	0.090289	0.037485	0.055830	0.059663	
1.429768	0.347558	0.671339	0.179000	0.323848	0.087557	0.216629	0.056829	
2.789150	0.214852	2.456765	0.121689	2.562290	0.120803	2.279749	0.094855	
1.473758	0.374644	0.144982	0.084562	0.241425	0.064863	0.233180	0.066182	
0.646952	0.363732	0.124920	0.085353	0.229129	0.054869	0.165129	0.032106	
1.284381	0.336286	0.507581	0.150809	0.078851	0.041820	0.062037	0.053725	
1.575336	0.359267	0.660597	0.104760	0.105467	0.084332	0.108228	0.061048	
0.979496	0.184013	0.039931	0.048292	0.039817	0.048388	0.054704	0.061635	
0.464739	0.179610	0.077759	0.033186	0.160359	0.053411	0.192836	0.061093	
0.135367	0.261791	0.523192	0.083248	0.524739	0.081514	0.385247	0.060836	
0.657176	0.341766	0.492753	0.089383	0.385014	0.091886	0.198739	0.060699	
0.105645	0.319029	0.446511	0.073209	0.655273	0.095855	0.220524	0.044147	
0.551517	0.336872	0.440056	0.174550	0.139987	0.040274	0.127890	0.035930	
0.636904	0.308420	0.182422	0.140501	0.100198	0.098868	0.147529	0.046568	
0.707946	0.133883	0.679590	0.139368	0.243059	0.060353	0.287256	0.076447	
0.342646	0.256446	0.120952	0.036264	0.042424	0.084534	0.054962	0.094815	
1.222106	0.176328	0.466987	0.162887	0.331701	0.079802	0.296583	0.069755	
0.209602	0.103173	0.063199	0.035682	0.075396	0.036911	0.061430	0.039592	
0.283964	0.195378	0.311720	0.160911	0.077687	0.052645	0.076529	0.076470	
0.545502	0.378948	0.135391	0.082458	0.235086	0.057962	0.188949	0.043063	
0.118150	0.333803	0.254792	0.102607	0.034358	0.020647	0.042134	0.029038	
1.156488	0.196385	0.533972	0.120016	0.068426	0.042069	0.055811	0.031010	
0.998918	0.152292	0.161333	0.042008	0.105282	0.031649	0.090062	0.041085	
1.309299	0.323864	0.473674	0.111123	0.152355	0.039499	0.169505	0.059409	
1.393711	0.280455	0.131068	0.027238	0.102804	0.110730	0.083538	0.074256	
0.465300	0.270896	0.104402	0.038678	0.063849	0.028987	0.034520	0.034701	
0.801118	0.234408	0.160948	0.043454	0.098535	0.037309	0.097320	0.042259	
0.275803	0.104482	0.089616	0.015084	0.121970	0.013454	0.165599	0.039829	
0.471380	0.354182	0.058295	0.067923	0.084905	0.064712	0.083209	0.066558	
0.456423	0.231380	0.095921	0.033833	0.074533	0.031042	0.096305	0.036296	
0.130804	0.232524	0.057987	0.055722	0.070846	0.052832	0.078262	0.045812	
0.920298	0.146753	0.154855	0.031373	0.075157	0.027712	0.131252	0.037413	
2.568537	0.339480	0.691147	0.113433	0.579687	0.111306	0.208194	0.068802	
2.117926	0.267953	0.841309	0.094535	0.801502	0.093606	0.334025	0.058883	
0.271800	0.208858	0.196806	0.069796	0.220175	0.074412	0.181572	0.030076	
0.462585	0.354223	0.068231	0.061273	0.128833	0.042674	0.108268	0.037722	
0.307184	0.196687	0.221198	0.108092	0.081002	0.153363	0.177032	0.053187	
0.226255	0.115188	0.065145	0.015201	0.073223	0.026347	0.060750	0.056139	
0.542516	0.156536	0.406730	0.085140	0.141302	0.053566	0.126171	0.046833	
1.684640	0.374946	0.068715	0.067419	0.110406	0.043450	0.057194	0.053590	
0.908016	0.335502	0.307495	0.137531	0.116903	0.098134	0.144292	0.064612	
0.430777	0.175436	0.137241	0.088652	0.089264	0.072166	0.124440	0.062238	
0.964768	0.367664	0.062335	0.034608	0.207315	0.047254	0.197090	0.046306	
0.120887	0.234524	0.240725	0.113321	0.056996	0.043093	0.063206	0.045192	
0.497638	0.148608	0.502706	0.110773	0.280794	0.072426	0.229723	0.060759	
1.083974	0.176477	0.020664	0.024912	0.021825	0.026449	0.026190	0.030954	
2.642676	0.154838	1.511696	0.123194	1.749706	0.122469	0.467223	0.088574	
0.813717	0.166424	0.458002	0.113002	0.137222	0.029225	0.128851	0.025183	
0.555248	0.222356	0.094230	0.022501	0.072796	0.034635	0.085324	0.039415	
0.678307	0.150469	0.395072	0.112815	0.080554	0.040472	0.066704	0.057075	
0.985130	0.099203	0.097140	0.088205	0.074391	0.077184	0.062584	0.059386	
0.262460	0.312517	0.114596	0.040581	0.104166	0.039790	0.112098	0.022743	
0.149722	0.239404	0.170322	0.031292	0.076738	0.042961	0.058422	0.055482	
0.636996	0.216620	0.120040	0.023301	0.069862	0.105194	0.075525	0.106203	
0.157273	0.220683	0.301857	0.131338	0.036490	0.058479	0.080873	0.047951	
1.282548	0.241109	0.235779	0.171744	0.112021	0.062112	0.102260	0.048337	
2.231160	0.264863	0.221119	0.082428	0.241747	0.069674	0.145074	0.044017	
0.161214	0.228179	0.443558	0.159493	0.025472	0.034514	0.072262	0.042336	
0.311239	0.163105	0.350207	0.123756	0.042582	0.039415	0.081326	0.045976	
0.583504	0.212562	0.149333	0.037886	0.126245	0.047122	0.095184	0.034302	
0.118234	0.213972	0.165226	0.072869	0.140172	0.076929	0.114859	0.055091	
0.842984	0.104433	0.025076	0.016584	0.025358	0.016458	0.114151	0.049596	
2.134276	0.256999	2.092373	0.119438	1.714134	0.115394	0.886452	0.087188	
0.668660	0.234272	0.044549	0.028350	0.084021	0.030109	0.059255	0.024106	
1.507823	0.290006	0.603246	0.112801	0.217813	0.060934	0.230015	0.062865	


==> 150818/data/seq1_rs_r005t005/r020t020_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	1	1	
0.016000	0	0	1	1	
0.017000	0	0	1	1	
0.018000	0	0	1	1	
0.019000	0	0	1	1	
0.020000	0	0	1	1	
0.021000	0	1	1	1	
0.022000	0	1	2	2	
0.023000	0	1	2	2	
0.024000	0	1	2	2	
0.025000	0	1	2	2	
0.026000	0	2	4	4	
0.027000	0	2	4	4	
0.028000	0	2	4	4	
0.029000	0	2	4	4	
0.030000	0	2	4	4	
0.031000	0	2	4	4	
0.032000	0	2	4	4	
0.033000	0	2	4	4	
0.034000	0	2	4	4	
0.035000	0	2	5	5	
0.036000	0	2	5	5	
0.037000	0	2	6	6	
0.038000	0	2	6	6	
0.039000	0	2	6	6	
0.040000	0	3	7	7	
0.041000	0	3	7	7	
0.042000	0	3	8	8	
0.043000	0	3	10	10	
0.044000	0	3	10	10	
0.045000	0	4	10	10	
0.046000	0	4	10	10	
0.047000	0	4	10	10	
0.048000	0	4	10	10	
0.049000	0	4	10	10	
0.050000	0	4	10	10	
0.051000	0	4	10	10	
0.052000	0	4	10	10	
0.053000	0	4	10	10	
0.054000	0	4	10	10	
0.055000	0	4	10	10	
0.056000	0	5	10	10	
0.057000	0	5	11	11	
0.058000	0	6	12	12	
0.059000	0	7	12	12	
0.060000	0	8	13	13	
0.061000	0	8	13	13	
0.062000	0	8	13	13	
0.063000	0	9	13	13	
0.064000	0	10	14	14	
0.065000	0	10	14	14	
0.066000	0	12	15	15	
0.067000	0	12	15	15	
0.068000	0	12	15	15	
0.069000	0	15	16	16	
0.070000	0	15	17	17	
0.071000	0	16	18	18	
0.072000	0	16	18	18	
0.073000	0	16	20	20	
0.074000	0	17	21	21	
0.075000	0	17	24	24	
0.076000	0	17	26	26	
0.077000	0	17	27	27	
0.078000	0	18	28	28	
0.079000	0	18	29	29	
0.080000	0	18	29	29	
0.081000	0	18	30	30	
0.082000	0	18	31	31	
0.083000	0	18	31	31	
0.084000	0	18	31	31	
0.085000	0	18	33	33	
0.086000	0	18	34	34	
0.087000	0	18	34	34	
0.088000	0	18	34	34	
0.089000	0	18	34	34	
0.090000	0	19	36	36	
0.091000	0	19	37	37	
0.092000	0	19	37	37	
0.093000	0	19	37	37	
0.094000	0	20	37	37	
0.095000	0	21	37	37	
0.096000	0	22	37	37	
0.097000	0	22	37	37	
0.098000	0	23	38	38	
0.099000	0	23	39	39	
0.100000	0	24	39	39	
0.101000	0	24	40	40	
0.102000	0	24	41	41	
0.103000	0	24	43	43	
0.104000	0	24	43	43	
0.105000	0	25	44	44	
0.106000	1	25	46	46	
0.107000	1	25	46	46	
0.108000	1	26	46	46	
0.109000	1	26	46	46	
0.110000	1	26	46	46	
0.111000	1	26	47	47	
0.112000	1	26	47	47	
0.113000	1	26	48	48	
0.114000	1	26	48	48	
0.115000	1	27	49	49	
0.116000	1	27	49	49	
0.117000	1	27	50	50	
0.118000	2	27	50	50	
0.119000	4	27	50	50	
0.120000	4	27	50	50	
0.121000	5	29	50	50	
0.122000	5	29	51	51	
0.123000	5	29	51	51	
0.124000	5	29	51	51	
0.125000	5	31	52	52	
0.126000	5	31	52	52	
0.127000	5	31	53	53	
0.128000	5	31	53	53	
0.129000	5	31	54	54	
0.130000	5	31	54	54	
0.131000	6	32	54	54	
0.132000	6	33	55	55	
0.133000	6	33	55	55	
0.134000	6	33	55	55	
0.135000	6	33	55	55	
0.136000	7	34	55	55	
0.137000	7	34	55	55	
0.138000	7	35	56	56	
0.139000	7	35	56	56	
0.140000	7	35	57	57	
0.141000	7	35	58	58	
0.142000	7	35	59	59	
0.143000	7	35	59	59	
0.144000	7	35	59	59	
0.145000	7	36	59	59	
0.146000	7	36	59	59	
0.147000	7	36	59	59	
0.148000	7	36	59	59	
0.149000	7	37	60	60	
0.150000	8	38	60	60	
0.151000	8	38	60	60	
0.152000	8	38	60	60	
0.153000	8	38	61	61	
0.154000	8	38	61	61	
0.155000	8	39	61	61	
0.156000	8	39	61	61	
0.157000	8	39	61	61	
0.158000	9	39	61	61	
0.159000	9	39	61	61	
0.160000	9	39	61	61	
0.161000	9	40	62	62	
0.162000	10	41	62	62	
0.163000	10	41	62	62	
0.164000	10	41	62	62	
0.165000	10	42	62	62	
0.166000	10	43	62	62	
0.167000	10	44	62	62	
0.168000	10	44	63	63	
0.169000	10	44	63	63	
0.170000	10	44	63	63	
0.171000	10	45	63	63	
0.172000	10	46	63	63	
0.173000	10	46	63	63	
0.174000	10	46	63	63	
0.175000	10	46	63	63	
0.176000	10	46	63	63	
0.177000	10	46	63	63	
0.178000	10	46	63	63	
0.179000	10	46	63	63	
0.180000	10	47	63	63	
0.181000	10	47	63	63	
0.182000	10	47	63	63	
0.183000	10	48	63	63	
0.184000	10	48	63	63	
0.185000	10	48	63	63	
0.186000	10	48	63	63	
0.187000	10	48	64	64	
0.188000	10	48	64	64	
0.189000	10	48	64	64	
0.190000	10	48	64	64	
0.191000	10	48	64	64	
0.192000	10	49	64	64	
0.193000	10	49	65	65	
0.194000	10	49	65	65	
0.195000	10	49	65	65	
0.196000	10	49	66	66	
0.197000	10	50	67	67	
0.198000	10	50	67	67	
0.199000	10	50	67	67	
0.200000	10	50	67	67	
0.201000	11	50	67	67	
0.202000	11	50	67	67	
0.203000	11	50	67	67	
0.204000	11	50	67	67	
0.205000	11	50	68	68	
0.206000	11	50	69	69	
0.207000	11	50	69	69	
0.208000	11	50	70	70	
0.209000	11	50	70	70	
0.210000	12	50	70	70	
0.211000	12	50	70	70	
0.212000	12	50	70	70	
0.213000	12	50	70	70	
0.214000	12	50	70	70	
0.215000	12	50	70	70	
0.216000	12	50	70	70	
0.217000	12	51	70	70	
0.218000	12	51	71	71	
0.219000	12	51	71	71	
0.220000	12	51	71	71	
0.221000	12	51	72	72	
0.222000	12	53	72	72	
0.223000	12	53	73	73	
0.224000	12	53	73	73	
0.225000	12	53	73	73	
0.226000	12	54	73	73	
0.227000	13	54	73	73	
0.228000	13	54	73	73	
0.229000	13	54	73	73	
0.230000	13	54	74	74	
0.231000	13	54	74	74	
0.232000	13	54	74	74	
0.233000	13	54	74	74	
0.234000	13	54	74	74	
0.235000	13	54	74	74	
0.236000	13	55	75	75	
0.237000	13	55	75	75	
0.238000	13	55	75	75	
0.239000	14	55	75	75	
0.240000	14	55	75	75	
0.241000	14	56	75	75	
0.242000	14	56	77	77	
0.243000	14	56	77	77	
0.244000	14	56	78	78	
0.245000	14	56	78	78	
0.246000	14	56	78	78	
0.247000	14	56	78	78	
0.248000	14	56	78	78	
0.249000	14	56	78	78	
0.250000	14	56	78	78	
0.251000	14	56	78	78	
0.252000	14	56	78	78	
0.253000	14	56	78	78	
0.254000	14	56	78	78	
0.255000	14	57	78	78	
0.256000	14	57	78	78	
0.257000	14	57	78	78	
0.258000	14	57	78	78	
0.259000	14	57	78	78	
0.260000	14	57	78	78	
0.261000	14	57	78	78	
0.262000	14	57	78	78	
0.263000	15	57	78	78	
0.264000	15	57	78	78	
0.265000	15	57	78	78	
0.266000	15	57	78	78	
0.267000	15	57	78	78	
0.268000	15	57	78	78	
0.269000	15	57	78	78	
0.270000	15	57	78	78	
0.271000	15	57	78	78	
0.272000	16	57	78	78	
0.273000	16	57	78	78	
0.274000	16	57	78	78	
0.275000	16	57	78	78	
0.276000	17	57	78	78	
0.277000	18	57	78	78	
0.278000	18	57	78	78	
0.279000	18	57	78	78	
0.280000	18	57	78	78	
0.281000	18	57	79	79	
0.282000	18	57	79	79	
0.283000	18	57	80	80	
0.284000	19	57	80	80	
0.285000	19	57	80	80	
0.286000	19	57	80	80	
0.287000	19	57	80	80	
0.288000	19	57	80	80	
0.289000	19	57	80	80	
0.290000	19	57	80	80	
0.291000	19	57	80	80	
0.292000	19	57	80	80	
0.293000	19	57	80	80	
0.294000	19	57	80	80	
0.295000	19	57	80	80	
0.296000	19	57	80	80	
0.297000	19	57	80	80	
0.298000	19	57	80	80	
0.299000	19	57	80	80	
0.300000	19	57	80	80	
0.301000	19	57	80	80	
0.302000	19	58	80	80	
0.303000	19	58	80	80	
0.304000	19	58	80	80	
0.305000	19	58	80	80	
0.306000	20	58	80	80	
0.307000	20	58	80	80	
0.308000	21	59	80	80	
0.309000	21	59	80	80	
0.310000	21	59	80	80	
0.311000	21	59	80	80	
0.312000	23	60	80	80	
0.313000	23	60	80	80	
0.314000	23	60	80	80	
0.314999	23	60	80	80	
0.315999	23	60	80	80	
0.316999	23	60	80	80	
0.317999	23	60	80	80	
0.318999	23	60	80	80	
0.319999	23	60	80	80	
0.320999	23	60	80	80	
0.321999	23	60	80	80	
0.322999	23	60	80	80	
0.323999	23	60	81	81	
0.324999	23	60	81	81	
0.325999	23	60	81	81	
0.326999	23	60	81	81	
0.327999	23	60	81	81	
0.328999	23	60	81	81	
0.329999	23	60	81	81	
0.330999	23	60	81	81	
0.331999	23	60	82	82	
0.332999	23	60	82	82	
0.333999	23	60	82	82	
0.334999	23	60	82	82	
0.335999	23	60	82	82	
0.336999	23	60	82	82	
0.337999	23	60	82	82	
0.338999	23	60	82	82	
0.339999	23	61	82	82	
0.340999	23	61	82	82	
0.341999	24	61	82	82	
0.342999	25	61	82	82	
0.343999	25	62	82	82	
0.344999	25	62	82	82	
0.345999	25	62	82	82	
0.346999	25	62	82	82	
0.347999	25	62	82	82	
0.348999	25	62	82	82	
0.349999	25	62	82	82	
0.350999	25	63	82	82	
0.351999	25	63	82	82	
0.352999	25	63	82	82	
0.353999	25	63	82	82	
0.354999	25	63	82	82	
0.355999	25	63	82	82	
0.356999	25	63	82	82	
0.357999	25	63	82	82	
0.358999	25	63	82	82	
0.359999	25	63	82	82	
0.360999	25	63	82	82	
0.361999	25	63	82	82	
0.362999	26	63	82	82	
0.363999	26	63	82	82	
0.364999	26	63	82	82	
0.365999	26	63	82	82	
0.366999	26	63	82	82	
0.367999	26	64	82	82	
0.368999	26	64	82	82	
0.369999	26	64	82	82	
0.370999	26	64	82	82	
0.371999	26	64	82	82	
0.372999	26	64	82	82	
0.373999	26	64	82	82	
0.374999	26	64	82	82	
0.375999	26	64	82	82	
0.376999	26	64	82	82	
0.377999	26	64	82	82	
0.378999	26	64	82	82	
0.379999	26	64	82	82	
0.380999	26	64	82	82	
0.381999	26	64	82	82	
0.382999	26	64	82	82	
0.383999	26	64	82	82	
0.384999	26	64	82	82	
0.385999	26	64	83	83	
0.386999	26	64	83	83	
0.387999	26	64	83	83	
0.388999	26	64	83	83	
0.389999	26	64	83	83	
0.390999	26	64	83	83	
0.391998	26	64	83	83	
0.392998	26	64	83	83	
0.393998	26	64	83	83	
0.394998	26	64	83	83	
0.395998	26	65	83	83	
0.396998	26	65	83	83	
0.397998	26	65	83	83	
0.398998	26	65	83	83	
0.399998	26	65	83	83	
0.400998	26	65	83	83	
0.401998	26	65	83	83	
0.402998	26	65	83	83	
0.403998	26	65	83	83	
0.404998	26	65	83	83	
0.405998	26	67	83	83	
0.406998	26	68	83	83	
0.407998	26	68	83	83	
0.408998	26	69	83	83	
0.409998	26	69	83	83	
0.410998	26	69	83	83	
0.411998	26	69	83	83	
0.412998	26	69	83	83	
0.413998	26	69	83	83	
0.414998	26	69	83	83	
0.415998	26	69	83	83	
0.416998	26	69	83	83	
0.417998	26	69	83	83	
0.418998	26	69	83	83	
0.419998	26	69	83	83	
0.420998	26	69	83	83	
0.421998	26	69	83	83	
0.422998	26	69	83	83	
0.423998	26	69	83	83	
0.424998	26	69	83	83	
0.425998	26	69	83	83	
0.426998	26	69	83	83	
0.427998	26	69	83	83	
0.428998	26	69	83	83	
0.429998	26	69	83	83	
0.430998	27	69	83	83	
0.431998	27	69	83	83	
0.432998	27	69	83	83	
0.433998	27	69	83	83	
0.434998	27	69	83	83	
0.435998	27	69	83	83	
0.436998	27	69	83	83	
0.437998	27	69	83	83	
0.438998	27	69	83	83	
0.439998	27	69	83	83	
0.440998	27	71	83	83	
0.441998	28	71	83	83	
0.442998	28	71	83	83	
0.443998	28	72	83	83	
0.444998	28	72	83	83	
0.445998	28	72	83	83	
0.446998	28	73	83	83	
0.447998	28	73	83	83	
0.448998	28	73	83	83	
0.449998	28	73	83	83	
0.450998	28	73	83	83	
0.451998	28	73	83	83	
0.452998	28	73	83	83	
0.453998	28	73	83	83	
0.454998	28	73	83	83	
0.455998	28	73	83	83	
0.456998	29	73	83	83	
0.457998	29	73	83	83	
0.458998	29	74	83	83	
0.459998	29	74	83	83	
0.460998	30	74	83	83	
0.461998	30	74	83	83	
0.462998	31	74	83	83	
0.463998	31	74	83	83	
0.464998	32	74	83	83	
0.465998	33	74	83	83	
0.466998	33	75	83	83	
0.467998	33	75	83	83	
0.468998	33	75	83	83	
0.469997	33	75	83	83	
0.470997	33	75	83	83	
0.471997	34	75	83	83	
0.472997	34	75	83	83	
0.473997	34	76	83	83	
0.474997	34	76	83	83	
0.475997	34	76	83	83	
0.476997	34	76	83	83	
0.477997	34	76	83	83	
0.478997	34	76	83	83	
0.479997	34	76	83	83	
0.480997	34	76	83	83	
0.481997	34	76	83	83	
0.482997	34	76	83	83	
0.483997	34	76	83	83	
0.484997	34	76	83	83	
0.485997	34	76	83	83	
0.486997	34	76	83	83	
0.487997	34	76	83	83	
0.488997	34	76	83	83	
0.489997	34	76	83	83	
0.490997	34	76	83	83	
0.491997	34	76	83	83	
0.492997	34	77	83	83	
0.493997	34	77	83	83	
0.494997	34	77	83	83	
0.495997	34	77	83	83	
0.496997	34	77	83	83	
0.497997	35	77	83	83	
0.498997	35	77	83	83	
0.499997	35	77	83	83	


==> 150818/data/seq1_rs_r005t005/r020t020_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	1	0	
0.015000	0	0	1	0	
0.016000	0	2	1	0	
0.017000	0	4	3	0	
0.018000	0	4	3	0	
0.019000	0	4	3	0	
0.020000	0	4	3	0	
0.021000	0	5	4	0	
0.022000	0	5	4	0	
0.023000	0	6	4	1	
0.024000	0	7	4	1	
0.025000	0	8	4	2	
0.026000	0	8	4	5	
0.027000	0	8	6	5	
0.028000	0	9	7	5	
0.029000	0	10	8	7	
0.030000	0	11	9	8	
0.031000	0	11	11	12	
0.032000	0	13	14	13	
0.033000	0	13	14	15	
0.034000	0	15	14	16	
0.035000	0	16	16	20	
0.036000	0	17	16	21	
0.037000	0	18	18	23	
0.038000	0	19	21	25	
0.039000	0	24	22	25	
0.040000	0	25	25	28	
0.041000	0	27	30	28	
0.042000	0	27	31	29	
0.043000	0	29	34	32	
0.044000	0	31	38	33	
0.045000	0	31	38	35	
0.046000	0	31	38	38	
0.047000	0	31	38	41	
0.048000	0	31	41	42	
0.049000	0	32	42	43	
0.050000	0	32	43	44	
0.051000	0	32	43	45	
0.052000	0	32	43	46	
0.053000	0	32	45	47	
0.054000	0	32	48	50	
0.055000	0	32	49	50	
0.056000	0	33	50	54	
0.057000	0	34	50	57	
0.058000	0	34	51	59	
0.059000	0	36	53	60	
0.060000	0	37	53	63	
0.061000	0	37	55	67	
0.062000	0	38	55	71	
0.063000	0	38	56	73	
0.064000	0	38	56	75	
0.065000	0	39	59	78	
0.066000	0	39	59	80	
0.067000	0	40	59	82	
0.068000	0	42	59	82	
0.069000	0	43	59	83	
0.070000	0	44	60	84	
0.071000	0	45	60	86	
0.072000	0	45	60	86	
0.073000	0	46	62	87	
0.074000	0	47	63	88	
0.075000	0	47	64	89	
0.076000	0	47	64	89	
0.077000	0	48	65	91	
0.078000	0	48	66	92	
0.079000	0	48	66	92	
0.080000	0	48	67	92	
0.081000	0	48	67	92	
0.082000	0	48	68	92	
0.083000	0	50	69	92	
0.084000	0	51	69	92	
0.085000	0	52	72	93	
0.086000	0	54	72	93	
0.087000	0	55	74	93	
0.088000	0	55	75	94	
0.089000	0	58	75	95	
0.090000	0	59	77	95	
0.091000	0	59	77	95	
0.092000	0	59	78	95	
0.093000	0	59	78	95	
0.094000	0	59	79	96	
0.095000	0	60	79	98	
0.096000	0	60	81	98	
0.097000	0	60	81	98	
0.098000	0	60	81	98	
0.099000	0	60	83	98	
0.100000	1	60	83	98	
0.101000	1	60	83	98	
0.102000	1	60	83	98	
0.103000	1	61	84	98	
0.104000	3	61	84	98	
0.105000	5	62	84	98	
0.106000	5	62	85	98	
0.107000	5	62	85	99	
0.108000	5	62	85	99	
0.109000	5	63	85	99	
0.110000	5	63	85	99	
0.111000	5	64	87	99	
0.112000	5	65	88	99	
0.113000	5	67	88	99	
0.114000	5	70	89	99	
0.115000	5	71	89	99	
0.116000	6	71	90	99	
0.117000	6	71	90	99	
0.118000	6	71	90	99	
0.119000	6	71	91	99	
0.120000	6	72	91	99	
0.121000	6	74	94	99	
0.122000	6	76	95	99	
0.123000	6	76	96	99	
0.124000	6	79	97	99	
0.125000	6	81	97	99	
0.126000	6	81	98	99	
0.127000	6	81	98	99	
0.128000	6	82	98	99	
0.129000	6	83	98	99	
0.130000	6	84	98	99	
0.131000	6	84	98	99	
0.132000	6	85	98	99	
0.133000	6	85	98	99	
0.134000	7	85	98	99	
0.135000	8	86	98	99	
0.136000	8	86	98	99	
0.137000	8	86	98	99	
0.138000	8	87	98	99	
0.139000	8	87	98	99	
0.140000	8	88	98	99	
0.141000	8	89	98	99	
0.142000	8	89	98	99	
0.143000	8	89	98	99	
0.144000	8	89	98	99	
0.145000	8	89	98	99	
0.146000	8	89	98	99	
0.147000	9	90	98	99	
0.148000	10	90	98	99	
0.149000	11	90	98	99	
0.150000	11	90	98	99	
0.151000	12	91	98	99	
0.152000	12	91	98	99	
0.153000	13	91	98	99	
0.154000	13	91	99	99	
0.155000	15	91	99	99	
0.156000	15	91	99	99	
0.157000	16	91	99	99	
0.158000	16	91	99	99	
0.159000	16	91	99	99	
0.160000	16	93	99	99	
0.161000	17	94	99	99	
0.162000	17	94	99	99	
0.163000	17	95	99	99	
0.164000	18	95	99	99	
0.165000	18	95	99	99	
0.166000	18	95	99	99	
0.167000	19	95	99	99	
0.168000	19	95	100	99	
0.169000	19	95	100	99	
0.170000	19	95	100	99	
0.171000	19	95	100	99	
0.172000	19	96	100	99	
0.173000	19	96	100	99	
0.174000	20	96	100	99	
0.175000	21	97	100	99	
0.176000	22	97	100	99	
0.177000	24	97	100	99	
0.178000	24	97	100	99	
0.179000	24	98	100	100	
0.180000	25	98	100	100	
0.181000	25	98	100	100	
0.182000	25	98	100	100	
0.183000	25	98	100	100	
0.184000	25	98	100	100	
0.185000	26	98	100	100	
0.186000	26	98	100	100	
0.187000	26	98	100	100	
0.188000	26	98	100	100	
0.189000	26	98	100	100	
0.190000	26	98	100	100	
0.191000	26	98	100	100	
0.192000	26	98	100	100	
0.193000	26	99	100	100	
0.194000	26	99	100	100	
0.195000	26	99	100	100	
0.196000	28	99	100	100	
0.197000	30	99	100	100	
0.198000	30	99	100	100	
0.199000	30	99	100	100	
0.200000	32	99	100	100	
0.201000	32	99	100	100	
0.202000	32	99	100	100	
0.203000	32	99	100	100	
0.204000	32	99	100	100	
0.205000	33	99	100	100	
0.206000	34	99	100	100	
0.207000	34	99	100	100	
0.208000	35	99	100	100	
0.209000	36	99	100	100	
0.210000	36	99	100	100	
0.211000	36	99	100	100	
0.212000	36	99	100	100	
0.213000	37	99	100	100	
0.214000	38	99	100	100	
0.215000	40	99	100	100	
0.216000	40	99	100	100	
0.217000	41	99	100	100	
0.218000	42	99	100	100	
0.219000	42	99	100	100	
0.220000	42	99	100	100	
0.221000	44	99	100	100	
0.222000	44	99	100	100	
0.223000	45	99	100	100	
0.224000	45	99	100	100	
0.225000	46	99	100	100	
0.226000	46	99	100	100	
0.227000	46	99	100	100	
0.228000	46	99	100	100	
0.229000	48	99	100	100	
0.230000	48	100	100	100	
0.231000	50	100	100	100	
0.232000	51	100	100	100	
0.233000	52	100	100	100	
0.234000	52	100	100	100	
0.235000	55	100	100	100	
0.236000	55	100	100	100	
0.237000	55	100	100	100	
0.238000	55	100	100	100	
0.239000	55	100	100	100	
0.240000	56	100	100	100	
0.241000	56	100	100	100	
0.242000	57	100	100	100	
0.243000	57	100	100	100	
0.244000	57	100	100	100	
0.245000	57	100	100	100	
0.246000	57	100	100	100	
0.247000	57	100	100	100	
0.248000	57	100	100	100	
0.249000	57	100	100	100	
0.250000	57	100	100	100	
0.251000	57	100	100	100	
0.252000	57	100	100	100	
0.253000	59	100	100	100	
0.254000	59	100	100	100	
0.255000	59	100	100	100	
0.256000	59	100	100	100	
0.257000	61	100	100	100	
0.258000	61	100	100	100	
0.259000	61	100	100	100	
0.260000	61	100	100	100	
0.261000	61	100	100	100	
0.262000	62	100	100	100	
0.263000	62	100	100	100	
0.264000	62	100	100	100	
0.265000	64	100	100	100	
0.266000	64	100	100	100	
0.267000	64	100	100	100	
0.268000	65	100	100	100	
0.269000	65	100	100	100	
0.270000	65	100	100	100	
0.271000	66	100	100	100	
0.272000	66	100	100	100	
0.273000	66	100	100	100	
0.274000	66	100	100	100	
0.275000	66	100	100	100	
0.276000	66	100	100	100	
0.277000	66	100	100	100	
0.278000	67	100	100	100	
0.279000	67	100	100	100	
0.280000	67	100	100	100	
0.281000	69	100	100	100	
0.282000	70	100	100	100	
0.283000	70	100	100	100	
0.284000	70	100	100	100	
0.285000	71	100	100	100	
0.286000	71	100	100	100	
0.287000	71	100	100	100	
0.288000	72	100	100	100	
0.289000	74	100	100	100	
0.290000	75	100	100	100	
0.291000	76	100	100	100	
0.292000	76	100	100	100	
0.293000	76	100	100	100	
0.294000	77	100	100	100	
0.295000	77	100	100	100	
0.296000	77	100	100	100	
0.297000	77	100	100	100	
0.298000	77	100	100	100	
0.299000	77	100	100	100	
0.300000	77	100	100	100	
0.301000	77	100	100	100	
0.302000	77	100	100	100	
0.303000	77	100	100	100	
0.304000	77	100	100	100	
0.305000	77	100	100	100	
0.306000	77	100	100	100	
0.307000	77	100	100	100	
0.308000	77	100	100	100	
0.309000	79	100	100	100	
0.310000	79	100	100	100	
0.311000	79	100	100	100	
0.312000	79	100	100	100	
0.313000	80	100	100	100	
0.314000	80	100	100	100	
0.314999	81	100	100	100	
0.315999	81	100	100	100	
0.316999	81	100	100	100	
0.317999	81	100	100	100	
0.318999	81	100	100	100	
0.319999	82	100	100	100	
0.320999	82	100	100	100	
0.321999	82	100	100	100	
0.322999	82	100	100	100	
0.323999	83	100	100	100	
0.324999	83	100	100	100	
0.325999	83	100	100	100	
0.326999	83	100	100	100	
0.327999	83	100	100	100	
0.328999	83	100	100	100	
0.329999	83	100	100	100	
0.330999	83	100	100	100	
0.331999	83	100	100	100	
0.332999	83	100	100	100	
0.333999	84	100	100	100	
0.334999	84	100	100	100	
0.335999	85	100	100	100	
0.336999	87	100	100	100	
0.337999	87	100	100	100	
0.338999	87	100	100	100	
0.339999	88	100	100	100	
0.340999	88	100	100	100	
0.341999	89	100	100	100	
0.342999	89	100	100	100	
0.343999	89	100	100	100	
0.344999	89	100	100	100	
0.345999	89	100	100	100	
0.346999	89	100	100	100	
0.347999	90	100	100	100	
0.348999	90	100	100	100	
0.349999	90	100	100	100	
0.350999	90	100	100	100	
0.351999	90	100	100	100	
0.352999	90	100	100	100	
0.353999	90	100	100	100	
0.354999	92	100	100	100	
0.355999	92	100	100	100	
0.356999	92	100	100	100	
0.357999	92	100	100	100	
0.358999	92	100	100	100	
0.359999	93	100	100	100	
0.360999	93	100	100	100	
0.361999	93	100	100	100	
0.362999	93	100	100	100	
0.363999	94	100	100	100	
0.364999	94	100	100	100	
0.365999	94	100	100	100	
0.366999	94	100	100	100	
0.367999	95	100	100	100	
0.368999	95	100	100	100	
0.369999	95	100	100	100	
0.370999	95	100	100	100	
0.371999	95	100	100	100	
0.372999	95	100	100	100	
0.373999	95	100	100	100	
0.374999	97	100	100	100	
0.375999	97	100	100	100	
0.376999	98	100	100	100	
0.377999	98	100	100	100	
0.378999	99	100	100	100	
0.379999	99	100	100	100	
0.380999	99	100	100	100	
0.381999	99	100	100	100	
0.382999	99	100	100	100	
0.383999	99	100	100	100	
0.384999	99	100	100	100	
0.385999	99	100	100	100	
0.386999	99	100	100	100	
0.387999	99	100	100	100	
0.388999	99	100	100	100	
0.389999	99	100	100	100	
0.390999	99	100	100	100	
0.391998	99	100	100	100	
0.392998	99	100	100	100	
0.393998	99	100	100	100	
0.394998	99	100	100	100	
0.395998	99	100	100	100	
0.396998	99	100	100	100	
0.397998	100	100	100	100	
0.398998	100	100	100	100	
0.399998	100	100	100	100	
0.400998	100	100	100	100	
0.401998	100	100	100	100	
0.402998	100	100	100	100	
0.403998	100	100	100	100	
0.404998	100	100	100	100	
0.405998	100	100	100	100	
0.406998	100	100	100	100	
0.407998	100	100	100	100	
0.408998	100	100	100	100	
0.409998	100	100	100	100	
0.410998	100	100	100	100	
0.411998	100	100	100	100	
0.412998	100	100	100	100	
0.413998	100	100	100	100	
0.414998	100	100	100	100	
0.415998	100	100	100	100	
0.416998	100	100	100	100	
0.417998	100	100	100	100	
0.418998	100	100	100	100	
0.419998	100	100	100	100	
0.420998	100	100	100	100	
0.421998	100	100	100	100	
0.422998	100	100	100	100	
0.423998	100	100	100	100	
0.424998	100	100	100	100	
0.425998	100	100	100	100	
0.426998	100	100	100	100	
0.427998	100	100	100	100	
0.428998	100	100	100	100	
0.429998	100	100	100	100	
0.430998	100	100	100	100	
0.431998	100	100	100	100	
0.432998	100	100	100	100	
0.433998	100	100	100	100	
0.434998	100	100	100	100	
0.435998	100	100	100	100	
0.436998	100	100	100	100	
0.437998	100	100	100	100	
0.438998	100	100	100	100	
0.439998	100	100	100	100	
0.440998	100	100	100	100	
0.441998	100	100	100	100	
0.442998	100	100	100	100	
0.443998	100	100	100	100	
0.444998	100	100	100	100	
0.445998	100	100	100	100	
0.446998	100	100	100	100	
0.447998	100	100	100	100	
0.448998	100	100	100	100	
0.449998	100	100	100	100	
0.450998	100	100	100	100	
0.451998	100	100	100	100	
0.452998	100	100	100	100	
0.453998	100	100	100	100	
0.454998	100	100	100	100	
0.455998	100	100	100	100	
0.456998	100	100	100	100	
0.457998	100	100	100	100	
0.458998	100	100	100	100	
0.459998	100	100	100	100	
0.460998	100	100	100	100	
0.461998	100	100	100	100	
0.462998	100	100	100	100	
0.463998	100	100	100	100	
0.464998	100	100	100	100	
0.465998	100	100	100	100	
0.466998	100	100	100	100	
0.467998	100	100	100	100	
0.468998	100	100	100	100	
0.469997	100	100	100	100	
0.470997	100	100	100	100	
0.471997	100	100	100	100	
0.472997	100	100	100	100	
0.473997	100	100	100	100	
0.474997	100	100	100	100	
0.475997	100	100	100	100	
0.476997	100	100	100	100	
0.477997	100	100	100	100	
0.478997	100	100	100	100	
0.479997	100	100	100	100	
0.480997	100	100	100	100	
0.481997	100	100	100	100	
0.482997	100	100	100	100	
0.483997	100	100	100	100	
0.484997	100	100	100	100	
0.485997	100	100	100	100	
0.486997	100	100	100	100	
0.487997	100	100	100	100	
0.488997	100	100	100	100	
0.489997	100	100	100	100	
0.490997	100	100	100	100	
0.491997	100	100	100	100	
0.492997	100	100	100	100	
0.493997	100	100	100	100	
0.494997	100	100	100	100	
0.495997	100	100	100	100	
0.496997	100	100	100	100	
0.497997	100	100	100	100	
0.498997	100	100	100	100	
0.499997	100	100	100	100	


==> 150818/data/seq1_rs_r010t010/r005t005.txt <==
2.563784	0.652020	1.052682	0.239393	0.222277	0.194632	0.148891	0.156538	
2.475368	0.708913	0.357048	0.079890	0.111768	0.100301	0.057572	0.051204	
0.727224	0.441687	0.083736	0.116711	0.079255	0.094113	0.092942	0.123032	
2.228592	0.628236	0.738730	0.165253	0.059083	0.057697	0.152645	0.092644	
0.925965	0.526937	0.111128	0.038096	0.076946	0.049501	0.060519	0.126098	
1.629456	0.606263	0.643634	0.224687	0.298225	0.190705	0.315272	0.169098	
1.156049	0.695821	0.632570	0.265657	0.217049	0.219116	0.190224	0.187371	
2.240088	0.410051	0.210349	0.118164	0.186977	0.119195	0.089799	0.061631	
1.514727	0.492744	0.204074	0.094074	0.046130	0.060922	0.068500	0.099808	
0.261564	0.771379	0.461157	0.199747	0.256207	0.182484	0.203924	0.124359	
2.748318	0.331663	2.388458	0.115454	2.493508	0.114121	2.968183	0.116450	
0.792897	0.618214	1.188164	0.189477	1.308044	0.181680	1.956093	0.119055	
1.781487	0.783991	0.843821	0.253806	0.439233	0.182846	0.232692	0.244342	
1.565881	0.635051	0.511078	0.178955	0.080351	0.095479	0.105683	0.126892	
1.691653	0.512567	0.485257	0.137635	0.248768	0.105845	0.700850	0.096451	
1.835845	0.677098	1.118136	0.245688	0.060609	0.073027	0.069184	0.072256	
1.759232	0.452380	2.682107	0.116593	2.747297	0.115435	2.697186	0.116952	
1.294340	0.522230	0.495252	0.179030	0.132364	0.118398	0.316750	0.048746	
2.370172	0.289162	0.401080	0.136982	0.105407	0.088398	0.065375	0.042640	
2.307076	0.604204	0.735179	0.091025	0.939814	0.127591	1.870273	0.116911	
1.251681	0.429439	0.456397	0.188508	0.306416	0.100726	0.422073	0.125922	
1.486332	0.497019	0.511110	0.122715	0.042231	0.052451	0.148872	0.074714	
1.792800	0.661363	2.698241	0.104993	2.471560	0.103066	2.541385	0.103349	
0.359905	0.663377	0.168211	0.040250	0.093971	0.187960	0.102540	0.072302	
2.721107	0.461726	0.565911	0.170933	0.670491	0.160682	0.750854	0.130282	
0.832069	0.468096	0.696356	0.213544	0.259151	0.120419	0.158070	0.137230	
0.599248	0.614348	0.182161	0.106709	0.084578	0.167413	0.252729	0.089529	
0.680052	0.583535	1.011320	0.122457	2.245951	0.090889	2.661782	0.071738	
1.671108	0.553701	0.113074	0.094584	0.166802	0.086518	0.159042	0.089795	
0.534239	0.804374	0.762782	0.194194	0.493840	0.137138	0.315097	0.068529	
0.986553	0.451226	0.508903	0.190993	0.143563	0.180586	0.086883	0.169089	
1.751319	0.572709	2.217751	0.141605	2.706566	0.143434	2.182247	0.094964	
1.561448	0.472439	0.872898	0.170041	0.200797	0.054343	0.144797	0.088425	
0.569246	0.608417	0.353581	0.099174	0.324875	0.091672	0.280836	0.083989	
0.563108	0.374003	0.176903	0.074725	0.101998	0.067443	0.094268	0.112213	
0.606375	0.392419	0.774457	0.263738	0.269290	0.135647	0.532253	0.087654	
1.163745	0.353591	0.584871	0.197916	0.089240	0.151357	0.089689	0.158824	
0.686951	0.589118	0.158096	0.064827	0.087758	0.072728	0.192966	0.063645	
1.455840	0.535324	0.410355	0.154732	0.115681	0.075350	0.162451	0.081043	
1.311361	0.250606	0.838746	0.165648	0.846461	0.158938	2.098736	0.132827	
0.589649	0.384499	0.264149	0.191459	0.238278	0.189243	0.119921	0.144306	
1.872010	0.584452	0.781076	0.120154	2.863079	0.111619	0.880486	0.143595	
3.043652	0.450503	0.380031	0.094788	0.382735	0.153400	0.115700	0.116742	
1.548186	0.152625	0.432069	0.061259	0.757096	0.100433	0.185291	0.061793	
0.238899	0.286008	0.803576	0.225446	0.084490	0.226035	0.125390	0.112980	
1.229366	0.509603	2.413839	0.144869	0.519664	0.080113	0.381856	0.071575	
0.528482	0.329658	0.401013	0.234455	0.265215	0.225389	0.239905	0.138694	
2.476723	0.635792	1.310890	0.105845	1.570719	0.109624	0.330964	0.083145	
2.606486	0.600916	0.916278	0.150770	1.578904	0.143195	1.007005	0.107729	
0.320589	0.600021	0.270029	0.084642	0.284299	0.310493	0.115677	0.190356	
0.614508	0.373087	0.146034	0.114941	0.108455	0.129208	0.080262	0.094417	
1.586415	0.306601	0.164099	0.052979	0.209631	0.060576	0.098790	0.107145	
0.304391	0.555701	0.863499	0.267542	0.048577	0.152526	0.195719	0.227201	
0.432420	0.435188	0.225793	0.090276	0.396425	0.157215	0.337085	0.128213	
0.708115	0.385919	0.474667	0.216239	0.220647	0.222562	0.483820	0.092831	
2.189864	0.693968	0.761732	0.224506	0.324782	0.126726	2.551030	0.120529	
2.423092	0.485029	0.447277	0.100192	1.710086	0.150844	0.057861	0.116575	
0.334089	0.544629	0.662496	0.175960	0.483685	0.149193	0.284761	0.102231	
1.559611	0.554843	0.771707	0.157141	0.068690	0.162411	0.214812	0.073923	
1.365413	0.769879	0.423045	0.073812	0.532545	0.079296	0.767344	0.092317	
0.765657	0.624673	1.040323	0.208651	0.331845	0.116507	0.305922	0.079407	
0.515039	0.782642	0.676207	0.153241	0.622877	0.160538	2.274227	0.100770	
0.671979	0.527147	0.632347	0.156211	0.109655	0.090053	0.073272	0.083222	
1.307813	0.694080	2.885367	0.119354	0.887116	0.116342	0.262001	0.056154	
0.572838	0.675335	0.131593	0.081717	0.185709	0.096096	0.326112	0.049946	
1.404055	0.560701	0.153522	0.049559	0.155397	0.064258	0.177566	0.080406	
0.758741	0.374922	0.484244	0.165619	0.115858	0.082411	0.108513	0.125779	
1.164568	0.433251	0.069133	0.022020	0.163547	0.183136	0.149841	0.148304	
0.683497	0.429702	0.400866	0.222236	0.281157	0.079597	0.275148	0.086718	
1.990321	0.501415	0.069734	0.035058	0.118827	0.133709	0.088802	0.042471	
2.640530	0.435456	2.803641	0.117967	2.945419	0.111037	0.268416	0.111030	
0.532782	0.557355	0.539988	0.219513	0.138336	0.125462	0.102142	0.164450	
1.746734	0.597827	0.966744	0.143529	0.679708	0.181580	1.851129	0.109597	
1.790968	0.433881	1.955776	0.112833	2.426473	0.116728	2.369960	0.081852	
0.531451	0.511576	0.180786	0.136993	0.172765	0.137998	0.147561	0.100962	
1.489660	0.297505	0.590127	0.182960	2.891902	0.101281	0.491071	0.121807	
0.777622	0.653422	0.333740	0.093136	0.119085	0.222569	0.131945	0.177801	
1.306005	0.552590	0.404579	0.149583	0.493458	0.182661	0.143120	0.111244	
1.961727	0.549201	0.661468	0.223584	2.172686	0.120478	0.694048	0.111482	
2.231542	0.614168	0.892763	0.244048	0.486839	0.123590	0.408991	0.116923	
1.759899	0.424231	0.954620	0.148829	0.965767	0.102996	0.213448	0.070522	
2.952768	0.474768	0.643548	0.136282	0.219543	0.286172	0.391535	0.094627	
1.309130	0.439943	0.458084	0.177704	0.525328	0.165405	0.604187	0.111264	
0.961237	0.644506	0.215996	0.045644	0.110465	0.131698	0.101095	0.123406	
2.625350	0.594657	2.770964	0.122336	2.877171	0.081256	2.697602	0.087192	
1.700920	0.383276	0.160298	0.056120	0.096862	0.129583	0.078171	0.113389	
0.355510	0.454115	0.419987	0.204352	0.328521	0.133374	0.230505	0.075250	
0.663988	0.426660	0.096271	0.097651	0.048226	0.113986	0.059204	0.131687	
2.119482	0.503976	0.881046	0.163856	0.556395	0.121902	0.161382	0.079859	
1.115894	0.524920	0.156045	0.109922	0.294617	0.104232	0.126040	0.114814	
1.029782	0.213920	2.950128	0.113622	2.650084	0.107087	0.995089	0.081570	
1.563989	0.400178	0.506698	0.171407	0.083390	0.123228	0.237728	0.154365	
1.568695	0.454719	0.416754	0.121813	3.135273	0.134914	0.368081	0.124451	
1.537105	0.332554	0.792557	0.206783	0.233468	0.166333	0.184630	0.113673	
1.230195	0.637667	0.506101	0.054626	0.438621	0.078317	0.164267	0.031806	
2.661575	0.417560	0.765450	0.207015	0.185113	0.083859	0.195765	0.094204	
0.743083	0.588421	0.084692	0.037345	0.125598	0.047310	0.090044	0.067441	
2.131047	0.300865	0.678100	0.117964	2.844490	0.122860	0.068146	0.080891	
1.555976	0.667014	0.205159	0.068611	0.183263	0.302097	0.068406	0.199770	
0.850319	0.412342	0.662529	0.223686	0.243149	0.150063	0.099648	0.121939	


==> 150818/data/seq1_rs_r010t010/r005t005_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	0	0	
0.019000	0	0	0	0	
0.020000	0	0	0	0	
0.021000	0	0	0	0	
0.022000	0	0	0	0	
0.023000	0	0	0	0	
0.024000	0	0	0	0	
0.025000	0	0	0	0	
0.026000	0	0	0	0	
0.027000	0	0	0	0	
0.028000	0	0	0	0	
0.029000	0	0	0	0	
0.030000	0	0	0	0	
0.031000	0	0	0	0	
0.032000	0	0	0	0	
0.033000	0	0	0	0	
0.034000	0	0	0	0	
0.035000	0	0	0	0	
0.036000	0	0	0	0	
0.037000	0	0	0	0	
0.038000	0	0	0	0	
0.039000	0	0	0	0	
0.040000	0	0	0	0	
0.041000	0	0	0	0	
0.042000	0	0	0	0	
0.043000	0	0	1	1	
0.044000	0	0	1	1	
0.045000	0	0	1	1	
0.046000	0	0	1	1	
0.047000	0	0	2	2	
0.048000	0	0	2	2	
0.049000	0	0	4	4	
0.050000	0	0	4	4	
0.051000	0	0	4	4	
0.052000	0	0	4	4	
0.053000	0	0	4	4	
0.054000	0	0	4	4	
0.055000	0	0	4	4	
0.056000	0	0	4	4	
0.057000	0	0	4	4	
0.058000	0	0	4	4	
0.059000	0	0	4	4	
0.060000	0	0	5	5	
0.061000	0	0	6	6	
0.062000	0	0	6	6	
0.063000	0	0	6	6	
0.064000	0	0	6	6	
0.065000	0	0	6	6	
0.066000	0	0	6	6	
0.067000	0	0	6	6	
0.068000	0	0	6	6	
0.069000	0	0	7	7	
0.070000	0	2	7	7	
0.071000	0	2	7	7	
0.072000	0	2	7	7	
0.073000	0	2	7	7	
0.074000	0	2	7	7	
0.075000	0	2	7	7	
0.076000	0	2	7	7	
0.077000	0	2	8	8	
0.078000	0	2	8	8	
0.079000	0	2	8	8	
0.080000	0	2	9	9	
0.081000	0	2	10	10	
0.082000	0	2	10	10	
0.083000	0	2	10	10	
0.084000	0	3	11	11	
0.085000	0	4	13	13	
0.086000	0	4	13	13	
0.087000	0	4	13	13	
0.088000	0	4	14	14	
0.089000	0	4	14	14	
0.090000	0	4	15	15	
0.091000	0	4	15	15	
0.092000	0	4	15	15	
0.093000	0	4	15	15	
0.094000	0	4	16	16	
0.095000	0	4	16	16	
0.096000	0	4	16	16	
0.097000	0	5	17	17	
0.098000	0	5	17	17	
0.099000	0	5	17	17	
0.100000	0	5	17	17	
0.101000	0	5	17	17	
0.102000	0	5	18	18	
0.103000	0	5	18	18	
0.104000	0	5	18	18	
0.105000	0	5	18	18	
0.106000	0	5	19	19	
0.107000	0	5	19	19	
0.108000	0	5	19	19	
0.109000	0	5	20	20	
0.110000	0	5	21	21	
0.111000	0	5	22	22	
0.112000	0	6	23	23	
0.113000	0	6	23	23	
0.114000	0	7	23	23	
0.115000	0	7	23	23	
0.116000	0	7	25	25	
0.117000	0	7	25	25	
0.118000	0	7	25	25	
0.119000	0	7	26	26	
0.120000	0	7	27	27	
0.121000	0	7	27	27	
0.122000	0	7	27	27	
0.123000	0	7	27	27	
0.124000	0	7	27	27	
0.125000	0	7	27	27	
0.126000	0	7	28	28	
0.127000	0	7	28	28	
0.128000	0	7	28	28	
0.129000	0	7	28	28	
0.130000	0	7	28	28	
0.131000	0	7	28	28	
0.132000	0	8	28	28	
0.133000	0	8	29	29	
0.134000	0	8	29	29	
0.135000	0	8	29	29	
0.136000	0	8	29	29	
0.137000	0	8	29	29	
0.138000	0	8	29	29	
0.139000	0	8	30	30	
0.140000	0	8	30	30	
0.141000	0	8	30	30	
0.142000	0	8	30	30	
0.143000	0	8	30	30	
0.144000	0	8	31	31	
0.145000	0	8	31	31	
0.146000	0	8	31	31	
0.147000	0	9	31	31	
0.148000	0	9	31	31	
0.149000	0	9	31	31	
0.150000	0	9	31	31	
0.151000	0	9	31	31	
0.152000	0	9	31	31	
0.153000	0	9	31	31	
0.154000	0	10	31	31	
0.155000	0	10	31	31	
0.156000	0	10	32	32	
0.157000	0	11	32	32	
0.158000	0	11	32	32	
0.159000	0	12	32	32	
0.160000	0	12	32	32	
0.161000	0	13	32	32	
0.162000	0	13	32	32	
0.163000	0	13	32	32	
0.164000	0	13	33	33	
0.165000	0	14	33	33	
0.166000	0	14	33	33	
0.167000	0	14	34	34	
0.168000	0	14	34	34	
0.169000	0	15	34	34	
0.170000	0	15	34	34	
0.171000	0	15	34	34	
0.172000	0	15	34	34	
0.173000	0	15	35	35	
0.174000	0	15	35	35	
0.175000	0	15	35	35	
0.176000	0	15	35	35	
0.177000	0	16	35	35	
0.178000	0	16	35	35	
0.179000	0	16	35	35	
0.180000	0	16	35	35	
0.181000	0	17	35	35	
0.182000	0	17	35	35	
0.183000	0	18	35	35	
0.184000	0	18	36	36	
0.185000	0	18	36	36	
0.186000	0	18	38	38	
0.187000	0	18	39	39	
0.188000	0	18	39	39	
0.189000	0	18	39	39	
0.190000	0	18	39	39	
0.191000	0	18	39	39	
0.192000	0	18	39	39	
0.193000	0	18	39	39	
0.194000	0	18	39	39	
0.195000	0	18	39	39	
0.196000	0	18	39	39	
0.197000	0	18	39	39	
0.198000	0	18	39	39	
0.199000	0	18	39	39	
0.200000	0	18	39	39	
0.201000	0	18	40	40	
0.202000	0	18	40	40	
0.203000	0	18	40	40	
0.204000	0	18	40	40	
0.205000	0	19	40	40	
0.206000	0	20	40	40	
0.207000	0	20	40	40	
0.208000	0	20	40	40	
0.209000	0	20	40	40	
0.210000	0	20	41	41	
0.211000	0	21	41	41	
0.212000	0	21	41	41	
0.213000	0	21	41	41	
0.214000	0	21	41	41	
0.215000	0	21	41	41	
0.216000	0	22	41	41	
0.217000	0	22	41	41	
0.218000	0	22	42	42	
0.219000	0	22	42	42	
0.220000	0	22	43	43	
0.221000	0	22	44	44	
0.222000	0	22	44	44	
0.223000	0	22	45	45	
0.224000	0	22	45	45	
0.225000	0	22	45	45	
0.226000	0	23	45	45	
0.227000	0	23	45	45	
0.228000	0	23	45	45	
0.229000	0	23	45	45	
0.230000	0	23	45	45	
0.231000	0	23	45	45	
0.232000	0	23	45	45	
0.233000	0	23	45	45	
0.234000	0	23	46	46	
0.235000	0	23	46	46	
0.236000	0	23	46	46	
0.237000	0	23	46	46	
0.238000	0	23	46	46	
0.239000	1	23	47	47	
0.240000	1	23	47	47	
0.241000	1	23	47	47	
0.242000	1	23	47	47	
0.243000	1	23	47	47	
0.244000	1	23	48	48	
0.245000	1	23	48	48	
0.246000	1	23	48	48	
0.247000	1	23	48	48	
0.248000	1	23	48	48	
0.249000	1	23	49	49	
0.250000	1	23	49	49	
0.251000	1	23	49	49	
0.252000	1	23	49	49	
0.253000	1	23	49	49	
0.254000	1	23	49	49	
0.255000	1	23	49	49	
0.256000	1	23	49	49	
0.257000	1	23	50	50	
0.258000	1	23	50	50	
0.259000	1	23	50	50	
0.260000	1	23	51	51	
0.261000	1	23	51	51	
0.262000	2	23	51	51	
0.263000	2	23	51	51	
0.264000	2	23	51	51	
0.265000	2	24	51	51	
0.266000	2	24	52	52	
0.267000	2	24	52	52	
0.268000	2	24	52	52	
0.269000	2	24	52	52	
0.270000	2	24	53	53	
0.271000	2	25	53	53	
0.272000	2	25	53	53	
0.273000	2	25	53	53	
0.274000	2	25	53	53	
0.275000	2	25	53	53	
0.276000	2	25	53	53	
0.277000	2	25	53	53	
0.278000	2	25	53	53	
0.279000	2	25	53	53	
0.280000	2	25	53	53	
0.281000	2	25	53	53	
0.282000	2	25	54	54	
0.283000	2	25	54	54	
0.284000	2	25	54	54	
0.285000	2	25	55	55	
0.286000	2	25	55	55	
0.287000	2	25	55	55	
0.288000	2	25	55	55	
0.289000	2	25	55	55	
0.290000	2	25	55	55	
0.291000	2	25	55	55	
0.292000	2	25	55	55	
0.293000	2	25	55	55	
0.294000	2	25	55	55	
0.295000	2	25	56	56	
0.296000	2	25	56	56	
0.297000	2	25	56	56	
0.298000	2	25	56	56	
0.299000	2	25	57	57	
0.300000	2	25	57	57	
0.301000	2	25	57	57	
0.302000	2	25	57	57	
0.303000	2	25	57	57	
0.304000	2	25	57	57	
0.305000	3	25	57	57	
0.306000	3	25	57	57	
0.307000	3	25	58	58	
0.308000	3	25	58	58	
0.309000	3	25	58	58	
0.310000	3	25	58	58	
0.311000	3	25	58	58	
0.312000	3	25	58	58	
0.313000	3	25	58	58	
0.314000	3	25	58	58	
0.314999	3	25	58	58	
0.315999	3	25	58	58	
0.316999	3	25	58	58	
0.317999	3	25	58	58	
0.318999	3	25	58	58	
0.319999	3	25	58	58	
0.320999	4	25	58	58	
0.321999	4	25	58	58	
0.322999	4	25	58	58	
0.323999	4	25	58	58	
0.324999	4	25	60	60	
0.325999	4	25	60	60	
0.326999	4	25	60	60	
0.327999	4	25	60	60	
0.328999	4	25	61	61	
0.329999	4	25	61	61	
0.330999	4	25	61	61	
0.331999	4	25	62	62	
0.332999	4	25	62	62	
0.333999	4	26	62	62	
0.334999	5	26	62	62	
0.335999	5	26	62	62	
0.336999	5	26	62	62	
0.337999	5	26	62	62	
0.338999	5	26	62	62	
0.339999	5	26	62	62	
0.340999	5	26	62	62	
0.341999	5	26	62	62	
0.342999	5	26	62	62	
0.343999	5	26	62	62	
0.344999	5	26	62	62	
0.345999	5	26	62	62	
0.346999	5	26	62	62	
0.347999	5	26	62	62	
0.348999	5	26	62	62	
0.349999	5	26	62	62	
0.350999	5	26	62	62	
0.351999	5	26	62	62	
0.352999	5	26	62	62	
0.353999	5	27	62	62	
0.354999	5	27	62	62	
0.355999	6	27	62	62	
0.356999	6	27	62	62	
0.357999	6	28	62	62	
0.358999	6	28	62	62	
0.359999	7	28	62	62	
0.360999	7	28	62	62	
0.361999	7	28	62	62	
0.362999	7	28	62	62	
0.363999	7	28	62	62	
0.364999	7	28	62	62	
0.365999	7	28	62	62	
0.366999	7	28	62	62	
0.367999	7	28	62	62	
0.368999	7	28	62	62	
0.369999	7	28	62	62	
0.370999	7	28	62	62	
0.371999	7	28	62	62	
0.372999	7	28	62	62	
0.373999	7	28	62	62	
0.374999	7	28	62	62	
0.375999	7	28	62	62	
0.376999	7	28	62	62	
0.377999	7	28	62	62	
0.378999	7	28	62	62	
0.379999	7	28	62	62	
0.380999	7	29	62	62	
0.381999	7	29	62	62	
0.382999	7	29	63	63	
0.383999	7	29	63	63	
0.384999	7	29	63	63	
0.385999	7	29	63	63	
0.386999	7	29	63	63	
0.387999	7	29	63	63	
0.388999	7	29	63	63	
0.389999	7	29	63	63	
0.390999	7	29	63	63	
0.391998	7	29	63	63	
0.392998	7	29	63	63	
0.393998	7	29	63	63	
0.394998	7	29	63	63	
0.395998	7	29	63	63	
0.396998	7	29	64	64	
0.397998	7	29	64	64	
0.398998	7	29	64	64	
0.399998	7	29	64	64	
0.400998	7	30	64	64	
0.401998	7	32	64	64	
0.402998	7	32	64	64	
0.403998	7	32	64	64	
0.404998	7	33	64	64	
0.405998	7	33	64	64	
0.406998	7	33	64	64	
0.407998	7	33	64	64	
0.408998	7	33	64	64	
0.409998	7	33	64	64	
0.410998	7	34	64	64	
0.411998	7	34	64	64	
0.412998	7	34	64	64	
0.413998	7	34	64	64	
0.414998	7	34	64	64	
0.415998	7	34	64	64	
0.416998	7	35	64	64	
0.417998	7	35	64	64	
0.418998	7	35	64	64	
0.419998	7	36	64	64	
0.420998	7	36	64	64	
0.421998	7	36	64	64	
0.422998	7	36	64	64	
0.423998	7	37	64	64	
0.424998	7	37	64	64	
0.425998	7	37	64	64	
0.426998	7	37	64	64	
0.427998	7	37	64	64	
0.428998	7	37	64	64	
0.429998	7	37	64	64	
0.430998	7	37	64	64	
0.431998	7	37	64	64	
0.432998	8	38	64	64	
0.433998	8	38	64	64	
0.434998	8	38	64	64	
0.435998	8	38	64	64	
0.436998	8	38	64	64	
0.437998	8	38	64	64	
0.438998	8	38	65	65	
0.439998	8	38	66	66	
0.440998	8	38	66	66	
0.441998	8	38	66	66	
0.442998	8	38	66	66	
0.443998	8	38	66	66	
0.444998	8	38	66	66	
0.445998	8	38	66	66	
0.446998	8	38	66	66	
0.447998	8	39	66	66	
0.448998	8	39	66	66	
0.449998	8	39	66	66	
0.450998	8	39	66	66	
0.451998	8	39	66	66	
0.452998	8	39	66	66	
0.453998	8	39	66	66	
0.454998	8	39	66	66	
0.455998	8	39	66	66	
0.456998	8	40	66	66	
0.457998	8	40	66	66	
0.458998	8	41	66	66	
0.459998	8	41	66	66	
0.460998	8	41	66	66	
0.461998	8	42	66	66	
0.462998	8	42	66	66	
0.463998	8	42	66	66	
0.464998	8	42	66	66	
0.465998	8	42	66	66	
0.466998	8	42	66	66	
0.467998	8	42	66	66	
0.468998	8	42	66	66	
0.469997	8	42	66	66	
0.470997	8	42	66	66	
0.471997	8	42	66	66	
0.472997	8	42	66	66	
0.473997	8	42	66	66	
0.474997	8	43	66	66	
0.475997	8	43	66	66	
0.476997	8	43	66	66	
0.477997	8	43	66	66	
0.478997	8	43	66	66	
0.479997	8	43	66	66	
0.480997	8	43	66	66	
0.481997	8	43	66	66	
0.482997	8	43	66	66	
0.483997	8	43	67	67	
0.484997	8	44	67	67	
0.485997	8	45	67	67	
0.486997	8	45	68	68	
0.487997	8	45	68	68	
0.488997	8	45	68	68	
0.489997	8	45	68	68	
0.490997	8	45	68	68	
0.491997	8	45	68	68	
0.492997	8	45	68	68	
0.493997	8	45	70	70	
0.494997	8	45	70	70	
0.495997	8	46	70	70	
0.496997	8	46	70	70	
0.497997	8	46	70	70	
0.498997	8	46	70	70	
0.499997	8	46	70	70	


==> 150818/data/seq1_rs_r010t010/r005t005_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	0	0	
0.019000	0	0	0	0	
0.020000	0	0	0	0	
0.021000	0	0	0	0	
0.022000	0	0	0	0	
0.023000	0	1	0	0	
0.024000	0	1	0	0	
0.025000	0	1	0	0	
0.026000	0	1	0	0	
0.027000	0	1	0	0	
0.028000	0	1	0	0	
0.029000	0	1	0	0	
0.030000	0	1	0	0	
0.031000	0	1	0	0	
0.032000	0	1	0	1	
0.033000	0	1	0	1	
0.034000	0	1	0	1	
0.035000	0	1	0	1	
0.036000	0	2	0	1	
0.037000	0	2	0	1	
0.038000	0	3	0	1	
0.039000	0	4	0	1	
0.040000	0	4	0	1	
0.041000	0	5	0	1	
0.042000	0	5	0	1	
0.043000	0	5	0	3	
0.044000	0	5	0	3	
0.045000	0	5	0	3	
0.046000	0	6	0	3	
0.047000	0	6	0	3	
0.048000	0	6	1	3	
0.049000	0	6	1	4	
0.050000	0	7	2	5	
0.051000	0	7	2	5	
0.052000	0	7	2	6	
0.053000	0	8	3	6	
0.054000	0	8	3	6	
0.055000	0	9	4	6	
0.056000	0	9	4	6	
0.057000	0	10	4	7	
0.058000	0	10	5	7	
0.059000	0	10	5	7	
0.060000	0	10	5	7	
0.061000	0	10	7	7	
0.062000	0	11	7	9	
0.063000	0	11	7	9	
0.064000	0	11	7	10	
0.065000	0	12	8	10	
0.066000	0	12	8	10	
0.067000	0	12	8	10	
0.068000	0	12	9	11	
0.069000	0	13	9	12	
0.070000	0	13	9	12	
0.071000	0	13	9	13	
0.072000	0	13	9	15	
0.073000	0	13	10	17	
0.074000	0	14	11	18	
0.075000	0	15	11	19	
0.076000	0	15	12	20	
0.077000	0	15	12	20	
0.078000	0	15	12	20	
0.079000	0	15	13	20	
0.080000	0	16	15	22	
0.081000	0	16	16	24	
0.082000	0	17	17	27	
0.083000	0	17	18	27	
0.084000	0	17	19	30	
0.085000	0	18	19	30	
0.086000	0	18	19	30	
0.087000	0	18	20	31	
0.088000	0	18	20	33	
0.089000	0	18	21	34	
0.090000	0	18	21	36	
0.091000	0	19	23	36	
0.092000	0	20	24	36	
0.093000	0	20	24	39	
0.094000	0	21	24	39	
0.095000	0	24	25	43	
0.096000	0	24	26	43	
0.097000	0	24	27	44	
0.098000	0	25	27	44	
0.099000	0	25	27	44	
0.100000	0	26	27	45	
0.101000	0	27	30	47	
0.102000	0	27	31	47	
0.103000	0	27	32	48	
0.104000	0	27	33	49	
0.105000	0	28	34	49	
0.106000	0	29	35	49	
0.107000	0	30	35	49	
0.108000	0	30	36	51	
0.109000	0	30	36	51	
0.110000	0	31	37	52	
0.111000	0	31	37	52	
0.112000	0	31	39	56	
0.113000	0	32	39	58	
0.114000	0	33	40	60	
0.115000	0	34	41	61	
0.116000	0	35	42	61	
0.117000	0	37	45	67	
0.118000	0	39	45	67	
0.119000	0	40	46	67	
0.120000	0	41	47	68	
0.121000	0	42	49	69	
0.122000	0	43	50	71	
0.123000	0	46	51	71	
0.124000	0	46	53	73	
0.125000	0	46	53	75	
0.126000	0	46	54	77	
0.127000	0	46	55	79	
0.128000	0	46	56	79	
0.129000	0	46	56	80	
0.130000	0	46	58	80	
0.131000	0	46	58	81	
0.132000	0	46	59	82	
0.133000	0	46	59	83	
0.134000	0	46	61	83	
0.135000	0	46	62	83	
0.136000	0	46	63	83	
0.137000	0	49	63	83	
0.138000	0	50	65	84	
0.139000	0	50	65	85	
0.140000	0	50	65	85	
0.141000	0	50	65	85	
0.142000	0	51	65	85	
0.143000	0	51	65	85	
0.144000	0	52	67	86	
0.145000	0	53	67	87	
0.146000	0	53	67	87	
0.147000	0	53	67	87	
0.148000	0	53	67	87	
0.149000	0	54	67	88	
0.150000	0	55	68	88	
0.151000	0	56	70	88	
0.152000	0	56	71	88	
0.153000	1	56	72	88	
0.154000	1	57	73	88	
0.155000	1	58	73	89	
0.156000	1	58	73	89	
0.157000	1	59	73	90	
0.158000	1	60	74	90	
0.159000	1	60	75	91	
0.160000	1	60	75	91	
0.161000	1	60	77	91	
0.162000	1	60	77	91	
0.163000	1	60	78	91	
0.164000	1	61	78	91	
0.165000	1	61	78	92	
0.166000	1	64	79	92	
0.167000	1	64	80	92	
0.168000	1	64	81	92	
0.169000	1	64	81	92	
0.170000	1	64	81	94	
0.171000	1	66	81	94	
0.172000	1	67	81	94	
0.173000	1	67	81	94	
0.174000	1	67	81	94	
0.175000	1	67	81	94	
0.176000	1	68	81	94	
0.177000	1	68	81	94	
0.178000	1	69	81	95	
0.179000	1	70	81	95	
0.180000	1	71	81	95	
0.181000	1	71	82	95	
0.182000	1	71	84	95	
0.183000	1	72	87	95	
0.184000	1	72	88	95	
0.185000	1	72	88	95	
0.186000	1	72	88	95	
0.187000	1	72	88	95	
0.188000	1	72	89	96	
0.189000	1	73	89	96	
0.190000	1	74	90	96	
0.191000	1	75	91	97	
0.192000	1	76	91	97	
0.193000	1	76	91	97	
0.194000	1	76	91	97	
0.195000	1	77	92	97	
0.196000	1	77	92	97	
0.197000	1	77	92	97	
0.198000	1	78	92	97	
0.199000	1	78	92	97	
0.200000	1	79	92	98	
0.201000	1	79	92	98	
0.202000	1	79	92	98	
0.203000	1	79	92	98	
0.204000	1	79	92	98	
0.205000	1	80	92	98	
0.206000	1	80	92	98	
0.207000	1	81	92	98	
0.208000	1	82	92	98	
0.209000	1	83	92	98	
0.210000	1	83	92	98	
0.211000	1	83	92	98	
0.212000	1	83	92	98	
0.213000	1	83	92	98	
0.214000	2	84	92	98	
0.215000	2	84	92	98	
0.216000	2	84	92	98	
0.217000	2	85	92	98	
0.218000	2	85	92	98	
0.219000	2	85	92	98	
0.220000	2	86	93	98	
0.221000	2	86	93	98	
0.222000	2	86	93	98	
0.223000	2	87	95	98	
0.224000	2	89	95	98	
0.225000	2	91	95	98	
0.226000	2	92	96	98	
0.227000	2	92	97	98	
0.228000	2	92	97	99	
0.229000	2	92	97	99	
0.230000	2	92	97	99	
0.231000	2	92	97	99	
0.232000	2	92	97	99	
0.233000	2	92	97	99	
0.234000	2	92	97	99	
0.235000	2	93	97	99	
0.236000	2	93	97	99	
0.237000	2	93	97	99	
0.238000	2	93	97	99	
0.239000	2	93	97	99	
0.240000	2	94	97	99	
0.241000	2	94	97	99	
0.242000	2	94	97	99	
0.243000	2	94	97	99	
0.244000	2	94	97	99	
0.245000	2	95	97	100	
0.246000	2	96	97	100	
0.247000	2	96	97	100	
0.248000	2	96	97	100	
0.249000	2	96	97	100	
0.250000	2	96	97	100	
0.251000	3	96	97	100	
0.252000	3	96	97	100	
0.253000	3	96	97	100	
0.254000	3	97	97	100	
0.255000	3	97	97	100	
0.256000	3	97	97	100	
0.257000	3	97	97	100	
0.258000	3	97	97	100	
0.259000	3	97	97	100	
0.260000	3	97	97	100	
0.261000	3	97	97	100	
0.262000	3	97	97	100	
0.263000	3	97	97	100	
0.264000	3	98	97	100	
0.265000	3	98	97	100	
0.266000	3	99	97	100	
0.267000	3	99	97	100	
0.268000	3	100	97	100	
0.269000	3	100	97	100	
0.270000	3	100	97	100	
0.271000	3	100	97	100	
0.272000	3	100	97	100	
0.273000	3	100	97	100	
0.274000	3	100	97	100	
0.275000	3	100	97	100	
0.276000	3	100	97	100	
0.277000	3	100	97	100	
0.278000	3	100	97	100	
0.279000	3	100	97	100	
0.280000	3	100	97	100	
0.281000	3	100	97	100	
0.282000	3	100	97	100	
0.283000	3	100	97	100	
0.284000	3	100	97	100	
0.285000	3	100	97	100	
0.286000	3	100	97	100	
0.287000	4	100	98	100	
0.288000	4	100	98	100	
0.289000	4	100	98	100	
0.290000	5	100	98	100	
0.291000	5	100	98	100	
0.292000	5	100	98	100	
0.293000	5	100	98	100	
0.294000	5	100	98	100	
0.295000	5	100	98	100	
0.296000	5	100	98	100	
0.297000	5	100	98	100	
0.298000	6	100	98	100	
0.299000	6	100	98	100	
0.300000	6	100	98	100	
0.301000	7	100	98	100	
0.302000	7	100	98	100	
0.303000	7	100	99	100	
0.304000	7	100	99	100	
0.305000	7	100	99	100	
0.306000	7	100	99	100	
0.307000	8	100	99	100	
0.308000	8	100	99	100	
0.309000	8	100	99	100	
0.310000	8	100	99	100	
0.311000	8	100	100	100	
0.312000	8	100	100	100	
0.313000	8	100	100	100	
0.314000	8	100	100	100	
0.314999	8	100	100	100	
0.315999	8	100	100	100	
0.316999	8	100	100	100	
0.317999	8	100	100	100	
0.318999	8	100	100	100	
0.319999	8	100	100	100	
0.320999	8	100	100	100	
0.321999	8	100	100	100	
0.322999	8	100	100	100	
0.323999	8	100	100	100	
0.324999	8	100	100	100	
0.325999	8	100	100	100	
0.326999	8	100	100	100	
0.327999	8	100	100	100	
0.328999	8	100	100	100	
0.329999	9	100	100	100	
0.330999	9	100	100	100	
0.331999	10	100	100	100	
0.332999	11	100	100	100	
0.333999	11	100	100	100	
0.334999	11	100	100	100	
0.335999	11	100	100	100	
0.336999	11	100	100	100	
0.337999	11	100	100	100	
0.338999	11	100	100	100	
0.339999	11	100	100	100	
0.340999	11	100	100	100	
0.341999	11	100	100	100	
0.342999	11	100	100	100	
0.343999	11	100	100	100	
0.344999	11	100	100	100	
0.345999	11	100	100	100	
0.346999	11	100	100	100	
0.347999	11	100	100	100	
0.348999	11	100	100	100	
0.349999	11	100	100	100	
0.350999	11	100	100	100	
0.351999	11	100	100	100	
0.352999	11	100	100	100	
0.353999	12	100	100	100	
0.354999	12	100	100	100	
0.355999	12	100	100	100	
0.356999	12	100	100	100	
0.357999	12	100	100	100	
0.358999	12	100	100	100	
0.359999	12	100	100	100	
0.360999	12	100	100	100	
0.361999	12	100	100	100	
0.362999	12	100	100	100	
0.363999	12	100	100	100	
0.364999	12	100	100	100	
0.365999	12	100	100	100	
0.366999	12	100	100	100	
0.367999	12	100	100	100	
0.368999	12	100	100	100	
0.369999	12	100	100	100	
0.370999	12	100	100	100	
0.371999	12	100	100	100	
0.372999	12	100	100	100	
0.373999	13	100	100	100	
0.374999	15	100	100	100	
0.375999	15	100	100	100	
0.376999	15	100	100	100	
0.377999	15	100	100	100	
0.378999	15	100	100	100	
0.379999	15	100	100	100	
0.380999	15	100	100	100	
0.381999	15	100	100	100	
0.382999	15	100	100	100	
0.383999	16	100	100	100	
0.384999	17	100	100	100	
0.385999	18	100	100	100	
0.386999	18	100	100	100	
0.387999	18	100	100	100	
0.388999	18	100	100	100	
0.389999	18	100	100	100	
0.390999	18	100	100	100	
0.391998	18	100	100	100	
0.392998	19	100	100	100	
0.393998	19	100	100	100	
0.394998	19	100	100	100	
0.395998	19	100	100	100	
0.396998	19	100	100	100	
0.397998	19	100	100	100	
0.398998	19	100	100	100	
0.399998	19	100	100	100	
0.400998	20	100	100	100	
0.401998	20	100	100	100	
0.402998	20	100	100	100	
0.403998	20	100	100	100	
0.404998	20	100	100	100	
0.405998	20	100	100	100	
0.406998	20	100	100	100	
0.407998	20	100	100	100	
0.408998	20	100	100	100	
0.409998	20	100	100	100	
0.410998	21	100	100	100	
0.411998	21	100	100	100	
0.412998	22	100	100	100	
0.413998	22	100	100	100	
0.414998	22	100	100	100	
0.415998	22	100	100	100	
0.416998	22	100	100	100	
0.417998	23	100	100	100	
0.418998	23	100	100	100	
0.419998	23	100	100	100	
0.420998	23	100	100	100	
0.421998	23	100	100	100	
0.422998	23	100	100	100	
0.423998	23	100	100	100	
0.424998	24	100	100	100	
0.425998	24	100	100	100	
0.426998	25	100	100	100	
0.427998	25	100	100	100	
0.428998	25	100	100	100	
0.429998	27	100	100	100	
0.430998	27	100	100	100	
0.431998	27	100	100	100	
0.432998	27	100	100	100	
0.433998	29	100	100	100	
0.434998	29	100	100	100	
0.435998	31	100	100	100	
0.436998	31	100	100	100	
0.437998	31	100	100	100	
0.438998	31	100	100	100	
0.439998	32	100	100	100	
0.440998	32	100	100	100	
0.441998	33	100	100	100	
0.442998	33	100	100	100	
0.443998	33	100	100	100	
0.444998	33	100	100	100	
0.445998	33	100	100	100	
0.446998	33	100	100	100	
0.447998	33	100	100	100	
0.448998	33	100	100	100	
0.449998	33	100	100	100	
0.450998	34	100	100	100	
0.451998	35	100	100	100	
0.452998	36	100	100	100	
0.453998	36	100	100	100	
0.454998	38	100	100	100	
0.455998	38	100	100	100	
0.456998	38	100	100	100	
0.457998	38	100	100	100	
0.458998	38	100	100	100	
0.459998	38	100	100	100	
0.460998	38	100	100	100	
0.461998	39	100	100	100	
0.462998	39	100	100	100	
0.463998	39	100	100	100	
0.464998	39	100	100	100	
0.465998	39	100	100	100	
0.466998	39	100	100	100	
0.467998	39	100	100	100	
0.468998	40	100	100	100	
0.469997	40	100	100	100	
0.470997	40	100	100	100	
0.471997	40	100	100	100	
0.472997	41	100	100	100	
0.473997	41	100	100	100	
0.474997	42	100	100	100	
0.475997	42	100	100	100	
0.476997	42	100	100	100	
0.477997	42	100	100	100	
0.478997	42	100	100	100	
0.479997	42	100	100	100	
0.480997	42	100	100	100	
0.481997	42	100	100	100	
0.482997	42	100	100	100	
0.483997	42	100	100	100	
0.484997	42	100	100	100	
0.485997	43	100	100	100	
0.486997	43	100	100	100	
0.487997	43	100	100	100	
0.488997	43	100	100	100	
0.489997	43	100	100	100	
0.490997	43	100	100	100	
0.491997	43	100	100	100	
0.492997	44	100	100	100	
0.493997	44	100	100	100	
0.494997	44	100	100	100	
0.495997	44	100	100	100	
0.496997	44	100	100	100	
0.497997	45	100	100	100	
0.498997	45	100	100	100	
0.499997	45	100	100	100	


==> 150818/data/seq1_rs_r010t010/r020t020.txt <==
1.830131	0.730235	0.697651	0.230807	0.332876	0.133216	0.128021	0.071837	
0.541953	0.512131	0.262133	0.101960	0.183132	0.113069	0.184558	0.105156	
0.239237	0.558786	0.384580	0.216210	0.360265	0.184970	0.235856	0.102642	
2.837669	0.257310	0.529421	0.154050	0.082163	0.091265	0.096881	0.084473	
0.893402	0.340112	0.252446	0.135663	0.476845	0.142531	0.317743	0.168749	
0.990939	0.569918	0.964566	0.212992	0.740472	0.135729	1.253181	0.155359	
0.277809	0.588407	0.755358	0.251656	0.134100	0.182887	0.118189	0.050429	
0.474965	0.777771	0.213012	0.130891	0.186558	0.129885	0.191624	0.101782	
2.616536	0.426606	0.147210	0.092591	0.332088	0.128471	0.089275	0.095819	
2.188539	0.623825	0.884475	0.193761	0.545018	0.127659	0.833299	0.142150	
3.121492	0.150566	0.610936	0.105397	0.386197	0.116890	2.076777	0.114618	
0.767463	0.561956	0.302782	0.138107	0.125796	0.103396	0.106082	0.095872	
0.544311	0.593219	0.821548	0.214168	0.035722	0.112557	0.149831	0.099872	
0.829456	0.716018	0.740284	0.211879	0.141158	0.186654	0.138009	0.184586	
0.914255	0.456875	0.255931	0.165920	0.313688	0.164226	0.216346	0.063775	
2.021006	0.402860	0.132591	0.055689	0.130847	0.054156	0.034111	0.026941	
0.784627	0.457683	0.220287	0.136940	0.207934	0.127891	0.230017	0.152991	
1.805568	0.771758	0.420777	0.152703	0.121889	0.056679	0.164271	0.047852	
0.743395	0.684008	0.231358	0.148202	0.330425	0.163889	0.316018	0.066018	
2.820854	0.407442	0.579930	0.179339	0.562842	0.158831	2.964599	0.101998	
0.629228	0.531851	1.051209	0.313806	0.112260	0.123533	0.204813	0.154565	
1.761184	0.452610	1.130497	0.225806	2.766489	0.095744	0.328829	0.081211	
0.798001	0.707260	2.942407	0.121752	2.911749	0.111111	3.102321	0.114248	
1.565673	0.744204	2.626849	0.114576	2.763896	0.139027	1.695918	0.104333	
0.587373	0.363981	0.938362	0.188666	0.608480	0.164852	0.430791	0.094769	
0.296026	0.524971	0.193755	0.073474	0.176541	0.071771	0.191328	0.098624	
0.397587	0.544549	0.839728	0.185755	0.455741	0.151100	1.061092	0.102364	
0.268407	0.228788	0.972419	0.243665	2.805365	0.126267	1.047531	0.120141	
1.424468	0.584026	2.694266	0.161526	1.092218	0.148139	1.785637	0.109447	
3.044883	0.588740	0.641333	0.144752	0.249751	0.094534	0.293235	0.093973	
1.466871	0.224664	0.982430	0.288001	0.435337	0.140972	2.022524	0.094154	
0.573777	0.545535	0.291901	0.155382	0.094691	0.182551	0.335991	0.087461	
2.336137	0.641893	0.675332	0.133071	2.292936	0.136619	1.497938	0.108494	
2.140841	0.612373	0.583943	0.189868	0.071789	0.131913	0.181103	0.152591	
1.203255	0.344886	0.396199	0.167735	0.377749	0.165746	0.214386	0.158716	
2.555638	0.616253	0.144987	0.122193	0.309358	0.124748	0.282961	0.066492	
0.694687	0.500232	0.109847	0.113124	0.204025	0.104356	0.272338	0.050633	
1.062901	0.483481	0.315031	0.063155	0.299163	0.056255	0.380281	0.063293	
0.801265	0.442147	0.227073	0.104202	0.062073	0.074086	0.232051	0.184478	
0.845729	0.481748	2.773887	0.195050	1.816590	0.188845	0.450636	0.132464	
1.273940	0.534679	2.968090	0.164795	1.776885	0.161820	2.573526	0.065704	
0.998186	0.462768	0.431812	0.140985	0.352265	0.089513	0.189646	0.085856	
0.288750	0.495405	0.061958	0.074034	0.031296	0.077946	0.050417	0.079745	
0.911288	0.579103	0.595246	0.212835	0.152236	0.191811	0.041988	0.100794	
0.780125	0.474764	0.495458	0.229495	0.214453	0.223587	0.071190	0.164606	
0.604529	0.390185	0.206082	0.091626	0.115878	0.093710	0.104929	0.087364	
1.599865	0.520367	2.845830	0.192563	2.665138	0.127183	1.091103	0.092897	
0.872932	0.395577	0.392508	0.123977	0.394208	0.123142	0.291502	0.155365	
1.380443	0.512220	0.270406	0.071992	0.097036	0.140211	0.175068	0.090120	
0.216686	0.426538	0.158337	0.048009	0.112984	0.092185	0.150880	0.053745	
1.409379	0.625231	1.150418	0.145619	2.187387	0.165255	2.706285	0.070823	
0.737066	0.705195	1.062365	0.276385	0.340480	0.312141	0.159552	0.189196	
0.572805	0.519161	0.491446	0.131510	0.072340	0.074825	0.059796	0.061163	
1.204570	0.286511	0.659738	0.200771	0.150643	0.070972	0.179941	0.084319	
2.686486	0.514815	0.604894	0.123602	0.121232	0.080722	0.291972	0.121148	
0.964417	0.288503	0.415532	0.122863	0.210776	0.101317	0.072100	0.082882	
1.760346	0.630224	0.214407	0.082523	0.252389	0.085898	0.457689	0.072332	
0.382398	0.671497	0.216514	0.050363	0.063712	0.102402	0.068922	0.124567	
1.354884	0.521721	0.743131	0.170296	0.510601	0.154334	1.100625	0.110052	
0.256900	0.444786	0.238367	0.072613	0.276815	0.091565	0.252743	0.018118	
2.193273	0.427363	0.839182	0.231435	2.759009	0.138563	1.139555	0.113304	
2.804461	0.367243	0.400966	0.172710	0.402752	0.173318	0.149789	0.125707	
0.319273	0.507273	0.567302	0.203062	0.095534	0.173992	0.095319	0.143077	
0.929985	0.415904	0.451036	0.212945	0.118411	0.159064	0.088433	0.115373	
0.650361	0.730617	0.135320	0.056947	0.141010	0.057193	0.112312	0.101534	
2.420911	0.382948	1.491920	0.122892	1.604026	0.126321	0.405121	0.090185	
1.693950	0.358583	1.094589	0.180052	0.465714	0.114329	0.292768	0.095340	
2.249125	0.650869	0.958709	0.140474	1.094917	0.133895	2.041612	0.125991	
2.165239	0.732137	0.985923	0.216890	0.572014	0.170661	2.128204	0.114097	
0.737084	0.571283	0.123719	0.125267	0.219317	0.114154	0.217396	0.113598	
0.385422	0.379646	0.410603	0.173144	0.085370	0.045547	0.200253	0.089935	
2.999321	0.720690	0.750153	0.182010	0.208605	0.096898	3.056239	0.105070	
0.309638	0.437065	0.814666	0.187785	0.255015	0.093381	0.351600	0.116277	
0.509747	0.489049	0.814318	0.192350	0.141361	0.086585	0.061978	0.079645	
0.542804	0.447215	0.079833	0.032775	0.073826	0.060927	0.086667	0.108104	
2.918469	0.293916	1.550590	0.127298	2.916721	0.121567	2.062994	0.096850	
2.319891	0.395096	0.758303	0.154604	0.302972	0.160161	0.298948	0.146194	
0.782586	0.467379	1.000803	0.245178	0.088341	0.066083	0.179780	0.098432	
0.982764	0.462690	0.632369	0.183980	0.170498	0.063813	0.178826	0.067671	
1.911347	0.738020	0.909387	0.204142	0.382765	0.088061	0.197736	0.051883	
1.103964	0.516539	1.396168	0.106530	1.405524	0.115139	1.302977	0.101021	
2.127223	0.634568	0.757988	0.059876	2.320540	0.085412	2.563671	0.080526	
0.682466	0.168339	0.209948	0.094329	0.095202	0.105923	0.176256	0.126630	
0.714532	0.273451	0.140551	0.037238	0.121392	0.057385	0.128260	0.147502	
2.609175	0.370202	2.669133	0.134366	1.892692	0.134774	0.488554	0.056847	
1.535717	0.711185	0.755492	0.193083	0.329728	0.254818	0.155897	0.111779	
2.929928	0.605485	0.494545	0.112419	0.452017	0.120741	2.176363	0.109038	
2.158288	0.300534	0.805822	0.132509	0.797392	0.172045	2.653643	0.089567	
0.720393	0.353114	1.042247	0.272404	0.787487	0.173249	2.849607	0.069161	
1.183722	0.472696	2.860345	0.152568	2.853765	0.165029	1.658345	0.094913	
1.207505	0.904852	0.783681	0.248117	0.149263	0.124297	0.192417	0.124971	
0.677170	0.314436	0.868282	0.178928	1.342121	0.183950	2.758948	0.072652	
0.433296	0.382750	0.212951	0.024510	0.206134	0.056636	0.330017	0.077273	
2.538299	0.416082	0.842971	0.147796	0.605277	0.153252	2.839122	0.088997	
1.904002	0.178362	0.316768	0.106351	0.235677	0.104091	0.127504	0.086963	
1.146180	0.189695	0.381706	0.128311	0.155434	0.116841	1.111712	0.121529	
1.701772	0.394981	0.446950	0.101519	0.137377	0.065955	0.081303	0.056730	
0.848626	0.312631	0.958036	0.248471	0.090034	0.177001	0.187732	0.208670	
0.841066	0.562209	0.721557	0.233529	0.064948	0.122787	0.095741	0.117286	
1.614562	0.505829	0.280152	0.104797	0.221739	0.092459	0.164250	0.110298	


==> 150818/data/seq1_rs_r010t010/r020t020_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	0	0	
0.019000	0	0	0	0	
0.020000	0	0	0	0	
0.021000	0	0	0	0	
0.022000	0	0	0	0	
0.023000	0	0	0	0	
0.024000	0	0	0	0	
0.025000	0	0	0	0	
0.026000	0	0	0	0	
0.027000	0	0	0	0	
0.028000	0	0	0	0	
0.029000	0	0	0	0	
0.030000	0	0	0	0	
0.031000	0	0	0	0	
0.032000	0	0	1	1	
0.033000	0	0	1	1	
0.034000	0	0	1	1	
0.035000	0	0	1	1	
0.036000	0	0	2	2	
0.037000	0	0	2	2	
0.038000	0	0	2	2	
0.039000	0	0	2	2	
0.040000	0	0	2	2	
0.041000	0	0	2	2	
0.042000	0	0	2	2	
0.043000	0	0	2	2	
0.044000	0	0	2	2	
0.045000	0	0	2	2	
0.046000	0	0	2	2	
0.047000	0	0	2	2	
0.048000	0	0	2	2	
0.049000	0	0	2	2	
0.050000	0	0	2	2	
0.051000	0	0	2	2	
0.052000	0	0	2	2	
0.053000	0	0	2	2	
0.054000	0	0	2	2	
0.055000	0	0	2	2	
0.056000	0	0	2	2	
0.057000	0	0	2	2	
0.058000	0	0	2	2	
0.059000	0	0	2	2	
0.060000	0	0	2	2	
0.061000	0	0	2	2	
0.062000	0	1	2	2	
0.063000	0	1	3	3	
0.064000	0	1	4	4	
0.065000	0	1	5	5	
0.066000	0	1	5	5	
0.067000	0	1	5	5	
0.068000	0	1	5	5	
0.069000	0	1	5	5	
0.070000	0	1	5	5	
0.071000	0	1	5	5	
0.072000	0	1	6	6	
0.073000	0	1	7	7	
0.074000	0	1	8	8	
0.075000	0	1	8	8	
0.076000	0	1	8	8	
0.077000	0	1	8	8	
0.078000	0	1	8	8	
0.079000	0	1	8	8	
0.080000	0	2	8	8	
0.081000	0	2	8	8	
0.082000	0	2	8	8	
0.083000	0	2	9	9	
0.084000	0	2	9	9	
0.085000	0	2	9	9	
0.086000	0	2	10	10	
0.087000	0	2	10	10	
0.088000	0	2	10	10	
0.089000	0	2	11	11	
0.090000	0	2	11	11	
0.091000	0	2	12	12	
0.092000	0	2	12	12	
0.093000	0	2	12	12	
0.094000	0	2	12	12	
0.095000	0	2	13	13	
0.096000	0	2	15	15	
0.097000	0	2	15	15	
0.098000	0	2	16	16	
0.099000	0	2	16	16	
0.100000	0	2	16	16	
0.101000	0	2	16	16	
0.102000	0	2	16	16	
0.103000	0	2	16	16	
0.104000	0	2	16	16	
0.105000	0	2	16	16	
0.106000	0	2	16	16	
0.107000	0	2	16	16	
0.108000	0	2	16	16	
0.109000	0	2	16	16	
0.110000	0	3	16	16	
0.111000	0	3	16	16	
0.112000	0	3	16	16	
0.113000	0	3	18	18	
0.114000	0	3	18	18	
0.115000	0	3	18	18	
0.116000	0	3	19	19	
0.117000	0	3	19	19	
0.118000	0	3	19	19	
0.119000	0	3	20	20	
0.120000	0	3	20	20	
0.121000	0	3	20	20	
0.122000	0	3	23	23	
0.123000	0	3	23	23	
0.124000	0	4	23	23	
0.125000	0	4	23	23	
0.126000	0	4	24	24	
0.127000	0	4	24	24	
0.128000	0	4	24	24	
0.129000	0	4	24	24	
0.130000	0	4	24	24	
0.131000	0	4	25	25	
0.132000	0	4	25	25	
0.133000	0	5	25	25	
0.134000	0	5	25	25	
0.135000	0	5	26	26	
0.136000	0	6	26	26	
0.137000	0	6	26	26	
0.138000	0	6	27	27	
0.139000	0	6	27	27	
0.140000	0	6	27	27	
0.141000	0	7	27	27	
0.142000	0	7	30	30	
0.143000	0	7	30	30	
0.144000	0	7	30	30	
0.145000	0	8	30	30	
0.146000	0	8	30	30	
0.147000	0	8	30	30	
0.148000	0	9	30	30	
0.149000	0	9	30	30	
0.150000	0	9	31	31	
0.151000	0	9	32	32	
0.152000	0	9	32	32	
0.153000	0	9	33	33	
0.154000	0	9	33	33	
0.155000	0	9	33	33	
0.156000	0	9	34	34	
0.157000	0	9	34	34	
0.158000	0	9	34	34	
0.159000	0	10	34	34	
0.160000	0	10	34	34	
0.161000	0	10	34	34	
0.162000	0	10	34	34	
0.163000	0	10	34	34	
0.164000	0	10	34	34	
0.165000	0	10	34	34	
0.166000	0	10	34	34	
0.167000	0	10	34	34	
0.168000	0	10	34	34	
0.169000	0	10	34	34	
0.170000	0	10	34	34	
0.171000	0	10	35	35	
0.172000	0	10	35	35	
0.173000	0	10	35	35	
0.174000	0	10	35	35	
0.175000	0	10	35	35	
0.176000	0	10	35	35	
0.177000	0	10	36	36	
0.178000	0	10	36	36	
0.179000	0	10	36	36	
0.180000	0	10	36	36	
0.181000	0	10	36	36	
0.182000	0	10	36	36	
0.183000	0	10	36	36	
0.184000	0	10	37	37	
0.185000	0	10	37	37	
0.186000	0	10	37	37	
0.187000	0	10	38	38	
0.188000	0	10	38	38	
0.189000	0	10	38	38	
0.190000	0	10	38	38	
0.191000	0	10	38	38	
0.192000	0	10	38	38	
0.193000	0	10	38	38	
0.194000	0	11	38	38	
0.195000	0	11	38	38	
0.196000	0	11	38	38	
0.197000	0	11	38	38	
0.198000	0	11	38	38	
0.199000	0	11	38	38	
0.200000	0	11	38	38	
0.201000	0	11	38	38	
0.202000	0	11	38	38	
0.203000	0	11	38	38	
0.204000	0	11	38	38	
0.205000	0	11	39	39	
0.206000	0	11	39	39	
0.207000	0	12	40	40	
0.208000	0	12	41	41	
0.209000	0	12	42	42	
0.210000	0	13	42	42	
0.211000	0	13	43	43	
0.212000	0	13	43	43	
0.213000	0	14	43	43	
0.214000	0	15	43	43	
0.215000	0	16	44	44	
0.216000	0	16	44	44	
0.217000	1	17	44	44	
0.218000	1	17	44	44	
0.219000	1	17	44	44	
0.220000	1	17	45	45	
0.221000	1	18	45	45	
0.222000	1	18	46	46	
0.223000	1	18	46	46	
0.224000	1	18	46	46	
0.225000	1	18	46	46	
0.226000	1	18	46	46	
0.227000	1	18	46	46	
0.228000	1	19	46	46	
0.229000	1	19	46	46	
0.230000	1	19	46	46	
0.231000	1	19	46	46	
0.232000	1	20	46	46	
0.233000	1	20	46	46	
0.234000	1	20	46	46	
0.235000	1	20	46	46	
0.236000	1	20	47	47	
0.237000	1	20	47	47	
0.238000	1	20	47	47	
0.239000	1	21	47	47	
0.240000	2	21	47	47	
0.241000	2	21	47	47	
0.242000	2	21	47	47	
0.243000	2	21	47	47	
0.244000	2	21	47	47	
0.245000	2	21	47	47	
0.246000	2	21	47	47	
0.247000	2	21	47	47	
0.248000	2	21	47	47	
0.249000	2	21	47	47	
0.250000	2	21	48	48	
0.251000	2	21	48	48	
0.252000	2	21	48	48	
0.253000	2	22	49	49	
0.254000	2	22	49	49	
0.255000	2	22	49	49	
0.256000	2	23	50	50	
0.257000	3	23	50	50	
0.258000	3	23	50	50	
0.259000	3	23	50	50	
0.260000	3	23	50	50	
0.261000	3	23	50	50	
0.262000	3	23	50	50	
0.263000	3	24	50	50	
0.264000	3	24	50	50	
0.265000	3	24	50	50	
0.266000	3	24	50	50	
0.267000	3	24	50	50	
0.268000	3	24	50	50	
0.269000	4	24	50	50	
0.270000	4	24	50	50	
0.271000	4	25	50	50	
0.272000	4	25	50	50	
0.273000	4	25	50	50	
0.274000	4	25	50	50	
0.275000	4	25	50	50	
0.276000	4	25	50	50	
0.277000	4	25	51	51	
0.278000	5	25	51	51	
0.279000	5	25	51	51	
0.280000	5	25	51	51	
0.281000	5	26	51	51	
0.282000	5	26	51	51	
0.283000	5	26	51	51	
0.284000	5	26	51	51	
0.285000	5	26	51	51	
0.286000	5	26	51	51	
0.287000	5	26	51	51	
0.288000	5	26	51	51	
0.289000	6	26	51	51	
0.290000	6	26	51	51	
0.291000	6	26	51	51	
0.292000	6	27	51	51	
0.293000	6	27	51	51	
0.294000	6	27	51	51	
0.295000	6	27	51	51	
0.296000	6	27	51	51	
0.297000	7	27	51	51	
0.298000	7	27	51	51	
0.299000	7	27	51	51	
0.300000	7	27	52	52	
0.301000	7	27	52	52	
0.302000	7	27	52	52	
0.303000	7	28	53	53	
0.304000	7	28	53	53	
0.305000	7	28	53	53	
0.306000	7	28	53	53	
0.307000	7	28	53	53	
0.308000	7	28	53	53	
0.309000	7	28	53	53	
0.310000	8	28	54	54	
0.311000	8	28	54	54	
0.312000	8	28	54	54	
0.313000	8	28	54	54	
0.314000	8	28	55	55	
0.314999	8	28	55	55	
0.315999	8	29	55	55	
0.316999	8	30	55	55	
0.317999	8	30	55	55	
0.318999	8	30	55	55	
0.319999	9	30	55	55	
0.320999	9	30	55	55	
0.321999	9	30	55	55	
0.322999	9	30	55	55	
0.323999	9	30	55	55	
0.324999	9	30	55	55	
0.325999	9	30	55	55	
0.326999	9	30	55	55	
0.327999	9	30	55	55	
0.328999	9	30	55	55	
0.329999	9	30	56	56	
0.330999	9	30	57	57	
0.331999	9	30	57	57	
0.332999	9	30	59	59	
0.333999	9	30	59	59	
0.334999	9	30	59	59	
0.335999	9	30	59	59	
0.336999	9	30	59	59	
0.337999	9	30	59	59	
0.338999	9	30	59	59	
0.339999	9	30	59	59	
0.340999	9	30	60	60	
0.341999	9	30	60	60	
0.342999	9	30	60	60	
0.343999	9	30	60	60	
0.344999	9	30	60	60	
0.345999	9	30	60	60	
0.346999	9	30	60	60	
0.347999	9	30	60	60	
0.348999	9	30	60	60	
0.349999	9	30	60	60	
0.350999	9	30	60	60	
0.351999	9	30	60	60	
0.352999	9	30	61	61	
0.353999	9	30	61	61	
0.354999	9	30	61	61	
0.355999	9	30	61	61	
0.356999	9	30	61	61	
0.357999	9	30	61	61	
0.358999	9	30	61	61	
0.359999	9	30	61	61	
0.360999	9	30	62	62	
0.361999	9	30	62	62	
0.362999	9	30	62	62	
0.363999	9	30	62	62	
0.364999	9	30	62	62	
0.365999	9	30	62	62	
0.366999	9	30	62	62	
0.367999	9	30	62	62	
0.368999	9	30	62	62	
0.369999	9	30	62	62	
0.370999	9	30	62	62	
0.371999	9	30	62	62	
0.372999	9	30	62	62	
0.373999	9	30	62	62	
0.374999	9	30	62	62	
0.375999	9	30	62	62	
0.376999	9	30	62	62	
0.377999	9	30	63	63	
0.378999	9	30	63	63	
0.379999	9	30	63	63	
0.380999	9	30	63	63	
0.381999	9	31	63	63	
0.382999	10	31	64	64	
0.383999	10	31	64	64	
0.384999	10	32	64	64	
0.385999	11	32	64	64	
0.386999	11	32	65	65	
0.387999	11	32	65	65	
0.388999	11	32	65	65	
0.389999	11	32	65	65	
0.390999	11	32	65	65	
0.391998	11	32	65	65	
0.392998	11	33	65	65	
0.393998	11	33	65	65	
0.394998	11	33	66	66	
0.395998	11	33	66	66	
0.396998	11	34	66	66	
0.397998	12	34	66	66	
0.398998	12	34	66	66	
0.399998	12	34	66	66	
0.400998	12	35	66	66	
0.401998	12	35	66	66	
0.402998	12	35	67	67	
0.403998	12	35	67	67	
0.404998	12	35	67	67	
0.405998	12	35	67	67	
0.406998	12	35	67	67	
0.407998	12	35	67	67	
0.408998	12	35	67	67	
0.409998	12	35	67	67	
0.410998	12	36	67	67	
0.411998	12	36	67	67	
0.412998	12	36	67	67	
0.413998	12	36	67	67	
0.414998	12	36	67	67	
0.415998	12	37	67	67	
0.416998	12	37	67	67	
0.417998	12	37	67	67	
0.418998	12	37	67	67	
0.419998	12	37	67	67	
0.420998	12	38	67	67	
0.421998	12	38	67	67	
0.422998	12	38	67	67	
0.423998	12	38	67	67	
0.424998	12	38	67	67	
0.425998	12	38	67	67	
0.426998	12	38	67	67	
0.427998	12	38	67	67	
0.428998	12	38	67	67	
0.429998	12	38	67	67	
0.430998	12	38	67	67	
0.431998	12	39	67	67	
0.432998	12	39	67	67	
0.433998	13	39	67	67	
0.434998	13	39	67	67	
0.435998	13	39	68	68	
0.436998	13	39	68	68	
0.437998	13	39	68	68	
0.438998	13	39	68	68	
0.439998	13	39	68	68	
0.440998	13	39	68	68	
0.441998	13	39	68	68	
0.442998	13	39	68	68	
0.443998	13	39	68	68	
0.444998	13	39	68	68	
0.445998	13	39	68	68	
0.446998	13	40	68	68	
0.447998	13	40	68	68	
0.448998	13	40	68	68	
0.449998	13	40	68	68	
0.450998	13	40	68	68	
0.451998	13	41	68	68	
0.452998	13	41	69	69	
0.453998	13	41	69	69	
0.454998	13	41	69	69	
0.455998	13	41	70	70	
0.456998	13	41	70	70	
0.457998	13	41	70	70	
0.458998	13	41	70	70	
0.459998	13	41	70	70	
0.460998	13	41	70	70	
0.461998	13	41	70	70	
0.462998	13	41	70	70	
0.463998	13	41	70	70	
0.464998	13	41	70	70	
0.465998	13	41	71	71	
0.466998	13	41	71	71	
0.467998	13	41	71	71	
0.468998	13	41	71	71	
0.469997	13	41	71	71	
0.470997	13	41	71	71	
0.471997	13	41	71	71	
0.472997	13	41	71	71	
0.473997	13	41	71	71	
0.474997	14	41	71	71	
0.475997	14	41	71	71	
0.476997	14	41	72	72	
0.477997	14	41	72	72	
0.478997	14	41	72	72	
0.479997	14	41	72	72	
0.480997	14	41	72	72	
0.481997	14	41	72	72	
0.482997	14	41	72	72	
0.483997	14	41	72	72	
0.484997	14	41	72	72	
0.485997	14	41	72	72	
0.486997	14	41	72	72	
0.487997	14	41	72	72	
0.488997	14	41	72	72	
0.489997	14	41	72	72	
0.490997	14	41	72	72	
0.491997	14	42	72	72	
0.492997	14	42	72	72	
0.493997	14	42	72	72	
0.494997	14	43	72	72	
0.495997	14	44	72	72	
0.496997	14	44	72	72	
0.497997	14	44	72	72	
0.498997	14	44	72	72	
0.499997	14	44	72	72	


==> 150818/data/seq1_rs_r010t010/r020t020_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	0	0	
0.019000	0	0	0	1	
0.020000	0	0	0	1	
0.021000	0	0	0	1	
0.022000	0	0	0	1	
0.023000	0	0	0	1	
0.024000	0	0	0	1	
0.025000	0	1	0	1	
0.026000	0	1	0	1	
0.027000	0	1	0	2	
0.028000	0	1	0	2	
0.029000	0	1	0	2	
0.030000	0	1	0	2	
0.031000	0	1	0	2	
0.032000	0	1	0	2	
0.033000	0	2	0	2	
0.034000	0	2	0	2	
0.035000	0	2	0	2	
0.036000	0	2	0	2	
0.037000	0	2	0	2	
0.038000	0	3	0	2	
0.039000	0	3	0	2	
0.040000	0	3	0	2	
0.041000	0	3	0	2	
0.042000	0	3	0	2	
0.043000	0	3	0	2	
0.044000	0	3	0	2	
0.045000	0	3	0	2	
0.046000	0	3	1	2	
0.047000	0	3	1	2	
0.048000	0	3	1	3	
0.049000	0	4	1	3	
0.050000	0	4	1	3	
0.051000	0	5	1	5	
0.052000	0	5	1	6	
0.053000	0	5	1	6	
0.054000	0	5	1	7	
0.055000	0	5	2	7	
0.056000	0	6	2	7	
0.057000	0	7	5	9	
0.058000	0	7	7	9	
0.059000	0	7	7	9	
0.060000	0	8	7	9	
0.061000	0	8	8	9	
0.062000	0	8	8	10	
0.063000	0	8	8	10	
0.064000	0	9	9	12	
0.065000	0	9	9	12	
0.066000	0	9	10	13	
0.067000	0	9	11	15	
0.068000	0	9	11	16	
0.069000	0	9	11	16	
0.070000	0	9	11	17	
0.071000	0	9	12	18	
0.072000	0	10	13	19	
0.073000	0	11	13	21	
0.074000	0	12	13	21	
0.075000	0	13	15	21	
0.076000	0	13	15	21	
0.077000	0	13	15	21	
0.078000	0	13	16	22	
0.079000	0	13	16	22	
0.080000	0	13	16	24	
0.081000	0	13	17	25	
0.082000	0	13	17	26	
0.083000	0	14	17	27	
0.084000	0	14	17	27	
0.085000	0	14	17	29	
0.086000	0	14	19	30	
0.087000	0	14	20	31	
0.088000	0	14	20	33	
0.089000	0	14	21	34	
0.090000	0	14	22	36	
0.091000	0	14	22	38	
0.092000	0	15	24	38	
0.093000	0	16	26	39	
0.094000	0	16	28	40	
0.095000	0	17	29	43	
0.096000	0	17	30	46	
0.097000	0	17	31	47	
0.098000	0	17	31	47	
0.099000	0	17	31	49	
0.100000	0	17	31	50	
0.101000	0	17	31	51	
0.102000	0	19	32	55	
0.103000	0	19	33	57	
0.104000	0	19	34	57	
0.105000	0	21	36	58	
0.106000	0	22	37	60	
0.107000	0	24	37	60	
0.108000	0	24	37	60	
0.109000	0	24	37	62	
0.110000	0	24	37	64	
0.111000	0	24	37	66	
0.112000	0	24	38	67	
0.113000	0	25	39	67	
0.114000	0	26	40	69	
0.115000	0	27	42	72	
0.116000	0	27	43	73	
0.117000	0	27	45	74	
0.118000	0	27	45	75	
0.119000	0	27	45	75	
0.120000	0	27	45	75	
0.121000	0	27	46	76	
0.122000	0	28	47	78	
0.123000	0	31	48	78	
0.124000	0	33	50	78	
0.125000	0	33	52	80	
0.126000	0	34	52	82	
0.127000	0	34	54	83	
0.128000	0	35	57	83	
0.129000	0	36	58	83	
0.130000	0	36	59	83	
0.131000	0	37	59	83	
0.132000	0	38	60	83	
0.133000	0	39	60	84	
0.134000	0	40	62	84	
0.135000	0	41	63	84	
0.136000	0	42	64	84	
0.137000	0	43	65	84	
0.138000	0	43	65	84	
0.139000	0	44	66	84	
0.140000	0	44	67	84	
0.141000	0	46	69	84	
0.142000	0	46	69	84	
0.143000	0	46	70	85	
0.144000	0	46	70	86	
0.145000	0	47	70	86	
0.146000	0	48	70	86	
0.147000	0	48	70	87	
0.148000	0	49	70	88	
0.149000	0	50	71	88	
0.150000	0	50	71	88	
0.151000	1	50	71	88	
0.152000	1	50	72	88	
0.153000	1	52	72	90	
0.154000	1	52	73	90	
0.155000	1	54	74	91	
0.156000	1	55	74	93	
0.157000	1	55	74	93	
0.158000	1	55	74	93	
0.159000	1	55	75	94	
0.160000	1	55	76	94	
0.161000	1	55	77	94	
0.162000	1	56	78	94	
0.163000	1	56	78	94	
0.164000	1	56	79	94	
0.165000	1	57	81	95	
0.166000	1	58	84	95	
0.167000	1	58	84	95	
0.168000	1	59	84	95	
0.169000	2	59	84	96	
0.170000	2	59	84	96	
0.171000	2	60	85	96	
0.172000	2	60	85	96	
0.173000	2	61	86	96	
0.174000	2	62	89	96	
0.175000	2	62	89	96	
0.176000	2	62	89	96	
0.177000	2	62	89	96	
0.178000	2	62	90	96	
0.179000	3	63	90	96	
0.180000	3	64	90	96	
0.181000	3	65	90	96	
0.182000	3	65	90	96	
0.183000	3	66	92	96	
0.184000	3	67	93	96	
0.185000	3	67	94	98	
0.186000	3	68	94	98	
0.187000	3	68	95	98	
0.188000	3	69	95	98	
0.189000	3	70	96	98	
0.190000	4	71	96	99	
0.191000	4	71	96	99	
0.192000	4	71	97	99	
0.193000	4	73	97	99	
0.194000	4	75	97	99	
0.195000	4	75	97	99	
0.196000	4	76	97	99	
0.197000	4	76	97	99	
0.198000	4	76	97	99	
0.199000	4	76	97	99	
0.200000	4	76	97	99	
0.201000	4	77	97	99	
0.202000	4	77	97	99	
0.203000	4	77	97	99	
0.204000	4	78	97	99	
0.205000	4	79	97	99	
0.206000	4	79	97	99	
0.207000	4	79	97	99	
0.208000	4	79	97	99	
0.209000	4	79	97	100	
0.210000	4	79	97	100	
0.211000	4	79	97	100	
0.212000	4	80	97	100	
0.213000	4	83	97	100	
0.214000	4	83	97	100	
0.215000	4	84	97	100	
0.216000	4	84	97	100	
0.217000	4	86	97	100	
0.218000	4	86	97	100	
0.219000	4	86	97	100	
0.220000	4	86	97	100	
0.221000	4	86	97	100	
0.222000	4	86	97	100	
0.223000	4	86	97	100	
0.224000	4	86	98	100	
0.225000	5	86	98	100	
0.226000	5	87	98	100	
0.227000	5	87	98	100	
0.228000	5	87	98	100	
0.229000	6	87	98	100	
0.230000	6	88	98	100	
0.231000	6	89	98	100	
0.232000	6	90	98	100	
0.233000	6	90	98	100	
0.234000	6	91	98	100	
0.235000	6	91	98	100	
0.236000	6	91	98	100	
0.237000	6	91	98	100	
0.238000	6	91	98	100	
0.239000	6	91	98	100	
0.240000	6	91	98	100	
0.241000	6	91	98	100	
0.242000	6	91	98	100	
0.243000	6	91	98	100	
0.244000	6	92	98	100	
0.245000	6	92	98	100	
0.246000	6	93	98	100	
0.247000	6	93	98	100	
0.248000	6	93	98	100	
0.249000	6	95	98	100	
0.250000	6	95	98	100	
0.251000	6	95	98	100	
0.252000	6	96	98	100	
0.253000	6	96	98	100	
0.254000	6	96	98	100	
0.255000	6	96	99	100	
0.256000	6	96	99	100	
0.257000	6	96	99	100	
0.258000	7	96	99	100	
0.259000	7	96	99	100	
0.260000	7	96	99	100	
0.261000	7	96	99	100	
0.262000	7	96	99	100	
0.263000	7	96	99	100	
0.264000	7	96	99	100	
0.265000	7	96	99	100	
0.266000	7	96	99	100	
0.267000	7	96	99	100	
0.268000	7	96	99	100	
0.269000	7	96	99	100	
0.270000	7	96	99	100	
0.271000	7	96	99	100	
0.272000	7	96	99	100	
0.273000	7	97	99	100	
0.274000	8	97	99	100	
0.275000	8	97	99	100	
0.276000	8	97	99	100	
0.277000	8	98	99	100	
0.278000	8	98	99	100	
0.279000	8	98	99	100	
0.280000	8	98	99	100	
0.281000	8	98	99	100	
0.282000	8	98	99	100	
0.283000	8	98	99	100	
0.284000	8	98	99	100	
0.285000	8	98	99	100	
0.286000	8	98	99	100	
0.287000	9	98	99	100	
0.288000	9	98	99	100	
0.289000	10	99	99	100	
0.290000	10	99	99	100	
0.291000	10	99	99	100	
0.292000	10	99	99	100	
0.293000	10	99	99	100	
0.294000	11	99	99	100	
0.295000	11	99	99	100	
0.296000	11	99	99	100	
0.297000	11	99	99	100	
0.298000	11	99	99	100	
0.299000	11	99	99	100	
0.300000	11	99	99	100	
0.301000	12	99	99	100	
0.302000	12	99	99	100	
0.303000	12	99	99	100	
0.304000	12	99	99	100	
0.305000	12	99	99	100	
0.306000	12	99	99	100	
0.307000	12	99	99	100	
0.308000	12	99	99	100	
0.309000	12	99	99	100	
0.310000	12	99	99	100	
0.311000	12	99	99	100	
0.312000	12	99	99	100	
0.313000	13	99	100	100	
0.314000	13	100	100	100	
0.314999	14	100	100	100	
0.315999	14	100	100	100	
0.316999	14	100	100	100	
0.317999	14	100	100	100	
0.318999	14	100	100	100	
0.319999	14	100	100	100	
0.320999	14	100	100	100	
0.321999	14	100	100	100	
0.322999	14	100	100	100	
0.323999	14	100	100	100	
0.324999	14	100	100	100	
0.325999	14	100	100	100	
0.326999	14	100	100	100	
0.327999	14	100	100	100	
0.328999	14	100	100	100	
0.329999	14	100	100	100	
0.330999	14	100	100	100	
0.331999	14	100	100	100	
0.332999	14	100	100	100	
0.333999	14	100	100	100	
0.334999	14	100	100	100	
0.335999	14	100	100	100	
0.336999	14	100	100	100	
0.337999	14	100	100	100	
0.338999	14	100	100	100	
0.339999	14	100	100	100	
0.340999	15	100	100	100	
0.341999	15	100	100	100	
0.342999	15	100	100	100	
0.343999	15	100	100	100	
0.344999	16	100	100	100	
0.345999	16	100	100	100	
0.346999	16	100	100	100	
0.347999	16	100	100	100	
0.348999	16	100	100	100	
0.349999	16	100	100	100	
0.350999	16	100	100	100	
0.351999	16	100	100	100	
0.352999	16	100	100	100	
0.353999	17	100	100	100	
0.354999	17	100	100	100	
0.355999	17	100	100	100	
0.356999	17	100	100	100	
0.357999	17	100	100	100	
0.358999	18	100	100	100	
0.359999	18	100	100	100	
0.360999	18	100	100	100	
0.361999	18	100	100	100	
0.362999	18	100	100	100	
0.363999	19	100	100	100	
0.364999	19	100	100	100	
0.365999	19	100	100	100	
0.366999	19	100	100	100	
0.367999	20	100	100	100	
0.368999	20	100	100	100	
0.369999	20	100	100	100	
0.370999	21	100	100	100	
0.371999	21	100	100	100	
0.372999	21	100	100	100	
0.373999	21	100	100	100	
0.374999	21	100	100	100	
0.375999	21	100	100	100	
0.376999	21	100	100	100	
0.377999	21	100	100	100	
0.378999	21	100	100	100	
0.379999	22	100	100	100	
0.380999	22	100	100	100	
0.381999	22	100	100	100	
0.382999	24	100	100	100	
0.383999	24	100	100	100	
0.384999	24	100	100	100	
0.385999	24	100	100	100	
0.386999	24	100	100	100	
0.387999	24	100	100	100	
0.388999	24	100	100	100	
0.389999	24	100	100	100	
0.390999	25	100	100	100	
0.391998	25	100	100	100	
0.392998	25	100	100	100	
0.393998	25	100	100	100	
0.394998	26	100	100	100	
0.395998	28	100	100	100	
0.396998	28	100	100	100	
0.397998	28	100	100	100	
0.398998	28	100	100	100	
0.399998	28	100	100	100	
0.400998	28	100	100	100	
0.401998	28	100	100	100	
0.402998	29	100	100	100	
0.403998	29	100	100	100	
0.404998	29	100	100	100	
0.405998	29	100	100	100	
0.406998	29	100	100	100	
0.407998	30	100	100	100	
0.408998	30	100	100	100	
0.409998	30	100	100	100	
0.410998	30	100	100	100	
0.411998	30	100	100	100	
0.412998	30	100	100	100	
0.413998	30	100	100	100	
0.414998	30	100	100	100	
0.415998	31	100	100	100	
0.416998	32	100	100	100	
0.417998	32	100	100	100	
0.418998	32	100	100	100	
0.419998	32	100	100	100	
0.420998	32	100	100	100	
0.421998	32	100	100	100	
0.422998	32	100	100	100	
0.423998	32	100	100	100	
0.424998	32	100	100	100	
0.425998	32	100	100	100	
0.426998	34	100	100	100	
0.427998	35	100	100	100	
0.428998	35	100	100	100	
0.429998	35	100	100	100	
0.430998	35	100	100	100	
0.431998	35	100	100	100	
0.432998	35	100	100	100	
0.433998	35	100	100	100	
0.434998	35	100	100	100	
0.435998	35	100	100	100	
0.436998	35	100	100	100	
0.437998	36	100	100	100	
0.438998	36	100	100	100	
0.439998	36	100	100	100	
0.440998	36	100	100	100	
0.441998	36	100	100	100	
0.442998	37	100	100	100	
0.443998	37	100	100	100	
0.444998	38	100	100	100	
0.445998	38	100	100	100	
0.446998	38	100	100	100	
0.447998	39	100	100	100	
0.448998	39	100	100	100	
0.449998	39	100	100	100	
0.450998	39	100	100	100	
0.451998	39	100	100	100	
0.452998	40	100	100	100	
0.453998	40	100	100	100	
0.454998	40	100	100	100	
0.455998	40	100	100	100	
0.456998	41	100	100	100	
0.457998	42	100	100	100	
0.458998	42	100	100	100	
0.459998	42	100	100	100	
0.460998	42	100	100	100	
0.461998	42	100	100	100	
0.462998	44	100	100	100	
0.463998	44	100	100	100	
0.464998	44	100	100	100	
0.465998	44	100	100	100	
0.466998	44	100	100	100	
0.467998	45	100	100	100	
0.468998	45	100	100	100	
0.469997	45	100	100	100	
0.470997	45	100	100	100	
0.471997	45	100	100	100	
0.472997	46	100	100	100	
0.473997	46	100	100	100	
0.474997	47	100	100	100	
0.475997	47	100	100	100	
0.476997	47	100	100	100	
0.477997	47	100	100	100	
0.478997	47	100	100	100	
0.479997	47	100	100	100	
0.480997	47	100	100	100	
0.481997	48	100	100	100	
0.482997	48	100	100	100	
0.483997	49	100	100	100	
0.484997	49	100	100	100	
0.485997	49	100	100	100	
0.486997	49	100	100	100	
0.487997	49	100	100	100	
0.488997	49	100	100	100	
0.489997	50	100	100	100	
0.490997	50	100	100	100	
0.491997	50	100	100	100	
0.492997	50	100	100	100	
0.493997	50	100	100	100	
0.494997	50	100	100	100	
0.495997	51	100	100	100	
0.496997	51	100	100	100	
0.497997	51	100	100	100	
0.498997	51	100	100	100	
0.499997	51	100	100	100	


==> 150818/data/seq2_rs_r005t005/r005t005.txt <==
0.466947	0.176294	0.044817	0.040147	0.022140	0.052387	0.021296	0.047297	
0.169950	0.135282	0.038652	0.010011	0.024811	0.012282	0.033960	0.027407	
0.272184	0.299802	0.048701	0.059671	0.102700	0.083093	0.080213	0.068519	
0.170755	0.251335	0.025101	0.030300	0.048266	0.041951	0.064120	0.041007	
0.159372	0.274506	0.036593	0.047854	0.037683	0.049183	0.036186	0.052629	
0.441608	0.267843	0.073651	0.016994	0.087203	0.033846	0.067686	0.034699	
0.381041	0.280794	0.041250	0.041341	0.034586	0.038911	0.043545	0.040462	
0.322608	0.239442	0.023468	0.029026	0.022147	0.030391	0.018547	0.027038	
0.423652	0.186671	0.019682	0.038809	0.031272	0.048733	0.056851	0.050853	
0.114936	0.136334	0.061651	0.025001	0.063259	0.026417	0.084555	0.033530	
0.439653	0.254109	0.048552	0.020253	0.078258	0.042910	0.078940	0.042619	
0.107889	0.096038	0.060447	0.040569	0.043436	0.041532	0.029893	0.030277	
0.290386	0.183775	0.067583	0.047117	0.061405	0.046460	0.060684	0.046753	
0.091473	0.163772	0.020535	0.025371	0.032690	0.027568	0.026727	0.033750	
0.249018	0.181896	0.044903	0.046089	0.014304	0.030770	0.032568	0.030398	
0.067336	0.183176	0.037795	0.050231	0.028886	0.051682	0.031932	0.050602	
0.326678	0.164763	0.018534	0.026606	0.009649	0.029280	0.018805	0.033624	
0.230989	0.146726	0.030331	0.033811	0.032910	0.034108	0.048788	0.036347	
0.079212	0.090637	0.067249	0.013452	0.049619	0.013886	0.036821	0.029737	
0.196690	0.318121	0.033198	0.021583	0.048858	0.029281	0.034624	0.031865	
0.451805	0.289991	0.081220	0.060767	0.181636	0.145555	0.157300	0.125014	
0.263050	0.157702	0.036867	0.025029	0.033306	0.024705	0.052704	0.026068	
0.117775	0.166955	0.080503	0.045165	0.056170	0.044648	0.054698	0.037491	
0.316371	0.382110	0.026960	0.032493	0.061418	0.028271	0.153037	0.078206	
0.215200	0.202011	0.099580	0.061407	0.086445	0.061376	0.082306	0.057777	
0.298274	0.252868	0.046666	0.026291	0.029328	0.029860	0.014248	0.024355	
0.250552	0.148618	0.037776	0.048371	0.051685	0.044887	0.032794	0.042397	
0.074530	0.216202	0.035955	0.033669	0.043849	0.030964	0.040280	0.025407	
0.194729	0.246810	0.059236	0.028759	0.041542	0.022951	0.052727	0.020355	
0.115150	0.115288	0.033654	0.030333	0.030331	0.028215	0.038518	0.023981	
0.445079	0.253511	0.039001	0.034001	0.064953	0.051058	0.068855	0.052471	
0.075091	0.160880	0.023148	0.035213	0.037015	0.041528	0.039180	0.044323	
0.828173	0.237067	0.085000	0.073385	0.145078	0.090622	0.139878	0.085992	
0.131001	0.170293	0.050412	0.026304	0.058332	0.028304	0.061860	0.029196	
0.185867	0.245267	0.080046	0.023531	0.061536	0.025017	0.027514	0.016189	
0.061403	0.183298	0.097056	0.040364	0.098772	0.041057	0.090419	0.035724	
0.500140	0.266805	0.057897	0.065344	0.040506	0.048011	0.037983	0.052028	
0.179769	0.201542	0.058907	0.015411	0.045806	0.019003	0.044391	0.019115	
0.227785	0.178171	0.038441	0.020473	0.013593	0.025230	0.020027	0.023375	
0.419367	0.246923	0.072690	0.046503	0.097271	0.053580	0.106494	0.052105	
0.877787	0.239967	0.043980	0.072031	0.066496	0.065581	0.065198	0.060856	
0.262144	0.158683	0.037703	0.023220	0.040602	0.023154	0.049866	0.028291	
0.079060	0.082400	0.047787	0.027701	0.050975	0.027933	0.064404	0.030614	
0.126726	0.221275	0.044186	0.040325	0.059455	0.046747	0.061262	0.048929	
0.244819	0.170122	0.097028	0.020169	0.140535	0.041188	0.080361	0.020437	
0.060109	0.129953	0.033502	0.023394	0.046224	0.030961	0.049482	0.040537	
0.242773	0.183335	0.041896	0.019037	0.028486	0.018301	0.013857	0.019506	
0.198988	0.191727	0.033806	0.040741	0.054140	0.038180	0.061881	0.043779	
0.095650	0.208570	0.014386	0.036695	0.014498	0.036618	0.014266	0.026109	
0.087884	0.254396	0.032366	0.051394	0.036861	0.052436	0.056442	0.049738	
0.198834	0.152546	0.090019	0.045564	0.084178	0.044718	0.096617	0.040446	
0.123789	0.105086	0.031389	0.023391	0.021514	0.020634	0.027996	0.021877	
0.108425	0.244667	0.060093	0.030656	0.063223	0.035778	0.064213	0.034319	
0.218566	0.201542	0.031040	0.029180	0.050754	0.022147	0.045474	0.018545	
0.209256	0.170474	0.045728	0.015324	0.027710	0.029889	0.040133	0.026534	
0.215269	0.268949	0.063161	0.042335	0.167158	0.103868	0.150201	0.090898	
0.072734	0.131655	0.048686	0.041614	0.036147	0.040807	0.034438	0.042209	
0.208387	0.260573	0.049665	0.029618	0.032327	0.037234	0.031599	0.041754	
0.388544	0.205114	0.040866	0.025156	0.074233	0.060916	0.072458	0.053345	
0.230048	0.248949	0.025455	0.034470	0.037158	0.031187	0.046879	0.032988	
0.059787	0.148501	0.066756	0.029834	0.061481	0.030166	0.060354	0.026039	
0.252962	0.249624	0.036458	0.046303	0.043990	0.043788	0.073015	0.051144	
0.136684	0.095634	0.038763	0.020490	0.068415	0.031883	0.068919	0.034174	
0.120401	0.255108	0.043227	0.030362	0.048516	0.023198	0.039339	0.020418	
0.122087	0.223003	0.064398	0.032975	0.046411	0.029892	0.056162	0.031504	
0.163916	0.226880	0.014784	0.028846	0.025693	0.031876	0.015108	0.032784	
0.464810	0.215833	0.043479	0.030343	0.041257	0.046628	0.032149	0.045252	
0.180064	0.255688	0.043473	0.016269	0.052436	0.029985	0.068836	0.036526	
0.165422	0.148605	0.035871	0.024476	0.046447	0.029062	0.041162	0.034052	
0.143846	0.223617	0.057357	0.059592	0.053434	0.057130	0.060926	0.049062	
0.309749	0.126028	0.016654	0.040301	0.038612	0.037158	0.045833	0.030108	
0.060093	0.091866	0.102596	0.040033	0.117984	0.043304	0.115295	0.041841	
0.301730	0.337862	0.047797	0.022526	0.152783	0.094072	0.145316	0.090191	
0.254534	0.182672	0.037757	0.039774	0.071603	0.042856	0.070640	0.045388	
0.134008	0.134724	0.092623	0.045996	0.056029	0.039233	0.050849	0.029405	
0.160118	0.175627	0.034735	0.036695	0.035030	0.036739	0.061560	0.041766	
0.647232	0.359727	0.031476	0.069819	0.071256	0.057545	0.103747	0.070473	
0.120709	0.147226	0.072373	0.020839	0.072533	0.020907	0.066161	0.016420	
0.231326	0.264798	0.053942	0.024811	0.066656	0.053245	0.072636	0.043373	
0.127677	0.159585	0.121537	0.039804	0.129963	0.042303	0.118837	0.036294	
0.235031	0.192206	0.018536	0.030378	0.018876	0.030696	0.014999	0.034181	
0.098626	0.241760	0.045627	0.027322	0.058718	0.032388	0.070541	0.036176	
0.158438	0.250581	0.010669	0.032678	0.010593	0.030542	0.017097	0.035549	
0.368015	0.279338	0.044441	0.027280	0.087229	0.058039	0.114898	0.077407	
0.200041	0.117971	0.037154	0.027743	0.037926	0.027675	0.037432	0.028937	
0.177798	0.172627	0.045800	0.032889	0.033428	0.033169	0.013713	0.023250	
0.310788	0.195607	0.023412	0.048328	0.017055	0.040029	0.039898	0.037184	
0.079599	0.093621	0.060748	0.030077	0.067355	0.030686	0.083618	0.035304	
0.169119	0.251765	0.042614	0.061192	0.043916	0.056824	0.032860	0.055939	
0.120647	0.216110	0.049155	0.043941	0.053175	0.048124	0.081259	0.049273	
0.124091	0.278724	0.016686	0.037911	0.017909	0.038673	0.025476	0.037264	
0.209017	0.296744	0.056249	0.027177	0.036934	0.020553	0.046092	0.023087	
0.317754	0.295526	0.036501	0.016413	0.053658	0.040732	0.054898	0.039305	
0.457998	0.164338	0.036066	0.027324	0.047568	0.024423	0.031775	0.026168	
0.070399	0.132478	0.054067	0.012168	0.047632	0.042128	0.053689	0.039781	
0.106243	0.099047	0.034289	0.046872	0.033191	0.039926	0.026302	0.039566	
0.074990	0.206009	0.053441	0.030924	0.065654	0.034729	0.074418	0.032524	
0.572985	0.156724	0.025724	0.019087	0.023359	0.019373	0.049957	0.028633	
0.226541	0.217848	0.027997	0.026587	0.046760	0.040614	0.038959	0.042805	
0.185942	0.290153	0.050175	0.017248	0.059910	0.019924	0.049671	0.022063	


==> 150818/data/seq2_rs_r005t005/r005t005_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	1	1	
0.011000	0	1	2	2	
0.012000	0	1	2	2	
0.013000	0	1	2	2	
0.014000	0	1	3	3	
0.015000	0	3	5	5	
0.016000	0	3	5	5	
0.017000	0	5	5	5	
0.018000	0	5	7	7	
0.019000	0	7	8	8	
0.020000	0	8	8	8	
0.021000	0	9	8	8	
0.022000	0	9	9	9	
0.023000	0	9	11	11	
0.024000	0	12	12	12	
0.025000	0	12	13	13	
0.026000	0	15	14	14	
0.027000	0	16	14	14	
0.028000	0	17	15	15	
0.029000	0	17	17	17	
0.030000	0	17	18	18	
0.031000	0	18	19	19	
0.032000	0	21	20	20	
0.033000	0	22	23	23	
0.034000	0	26	26	26	
0.035000	0	28	27	27	
0.036000	0	30	28	28	
0.037000	0	35	31	31	
0.038000	0	40	35	35	
0.039000	0	43	36	36	
0.040000	0	44	36	36	
0.041000	0	45	38	38	
0.042000	0	47	40	40	
0.043000	0	48	40	40	
0.044000	0	52	44	44	
0.045000	0	56	44	44	
0.046000	0	59	45	45	
0.047000	0	60	49	49	
0.048000	0	62	51	51	
0.049000	0	65	54	54	
0.050000	0	67	55	55	
0.051000	0	69	57	57	
0.052000	0	69	58	58	
0.053000	0	69	59	59	
0.054000	0	71	62	62	
0.055000	0	72	63	63	
0.056000	0	72	63	63	
0.057000	0	73	65	65	
0.058000	0	75	65	65	
0.059000	0	76	67	67	
0.060000	1	77	69	69	
0.061000	3	80	69	69	
0.062000	4	81	73	73	
0.063000	4	81	73	73	
0.064000	4	82	75	75	
0.065000	4	83	76	76	
0.066000	4	83	77	77	
0.067000	4	84	79	79	
0.068000	5	86	80	80	
0.069000	5	86	81	81	
0.070000	5	86	81	81	
0.071000	6	86	81	81	
0.072000	6	86	83	83	
0.073000	7	88	84	84	
0.074000	7	89	84	84	
0.075000	9	89	85	85	
0.076000	10	89	85	85	
0.077000	10	89	85	85	
0.078000	10	89	85	85	
0.079000	10	89	86	86	
0.080000	13	89	86	86	
0.081000	13	91	86	86	
0.082000	13	92	86	86	
0.083000	13	92	86	86	
0.084000	13	92	86	86	
0.085000	13	92	87	87	
0.086000	13	93	87	87	
0.087000	13	93	88	88	
0.088000	14	93	90	90	
0.089000	14	93	90	90	
0.090000	14	93	90	90	
0.091000	14	94	90	90	
0.092000	15	94	90	90	
0.093000	15	95	90	90	
0.094000	15	95	90	90	
0.095000	15	95	90	90	
0.096000	16	95	90	90	
0.097000	16	95	90	90	
0.098000	16	97	91	91	
0.099000	17	97	92	92	
0.100000	17	98	92	92	
0.101000	17	98	92	92	
0.102000	17	98	92	92	
0.103000	17	99	93	93	
0.104000	17	99	93	93	
0.105000	17	99	93	93	
0.106000	17	99	93	93	
0.107000	18	99	93	93	
0.108000	19	99	93	93	
0.109000	20	99	93	93	
0.110000	20	99	93	93	
0.111000	20	99	93	93	
0.112000	20	99	93	93	
0.113000	20	99	93	93	
0.114000	20	99	93	93	
0.115000	21	99	93	93	
0.116000	22	99	93	93	
0.117000	22	99	93	93	
0.118000	23	99	94	94	
0.119000	23	99	94	94	
0.120000	23	99	94	94	
0.121000	26	99	94	94	
0.122000	26	100	94	94	
0.123000	27	100	94	94	
0.124000	28	100	94	94	
0.125000	29	100	94	94	
0.126000	29	100	94	94	
0.127000	30	100	94	94	
0.128000	31	100	94	94	
0.129000	31	100	94	94	
0.130000	31	100	95	95	
0.131000	31	100	95	95	
0.132000	32	100	95	95	
0.133000	32	100	95	95	
0.134000	32	100	95	95	
0.135000	33	100	95	95	
0.136000	33	100	95	95	
0.137000	34	100	95	95	
0.138000	34	100	95	95	
0.139000	34	100	95	95	
0.140000	34	100	95	95	
0.141000	34	100	96	96	
0.142000	34	100	96	96	
0.143000	34	100	96	96	
0.144000	35	100	96	96	
0.145000	35	100	96	96	
0.146000	35	100	97	97	
0.147000	35	100	97	97	
0.148000	35	100	97	97	
0.149000	35	100	97	97	
0.150000	35	100	97	97	
0.151000	35	100	97	97	
0.152000	35	100	97	97	
0.153000	35	100	98	98	
0.154000	35	100	98	98	
0.155000	35	100	98	98	
0.156000	35	100	98	98	
0.157000	35	100	98	98	
0.158000	35	100	98	98	
0.159000	36	100	98	98	
0.160000	37	100	98	98	
0.161000	38	100	98	98	
0.162000	38	100	98	98	
0.163000	38	100	98	98	
0.164000	39	100	98	98	
0.165000	39	100	98	98	
0.166000	40	100	98	98	
0.167000	40	100	98	98	
0.168000	40	100	99	99	
0.169000	40	100	99	99	
0.170000	42	100	99	99	
0.171000	43	100	99	99	
0.172000	43	100	99	99	
0.173000	43	100	99	99	
0.174000	43	100	99	99	
0.175000	43	100	99	99	
0.176000	43	100	99	99	
0.177000	43	100	99	99	
0.178000	44	100	99	99	
0.179000	44	100	99	99	
0.180000	45	100	99	99	
0.181000	46	100	99	99	
0.182000	46	100	100	100	
0.183000	46	100	100	100	
0.184000	46	100	100	100	
0.185000	46	100	100	100	
0.186000	48	100	100	100	
0.187000	48	100	100	100	
0.188000	48	100	100	100	
0.189000	48	100	100	100	
0.190000	48	100	100	100	
0.191000	48	100	100	100	
0.192000	48	100	100	100	
0.193000	48	100	100	100	
0.194000	48	100	100	100	
0.195000	49	100	100	100	
0.196000	49	100	100	100	
0.197000	50	100	100	100	
0.198000	50	100	100	100	
0.199000	52	100	100	100	
0.200000	52	100	100	100	
0.201000	53	100	100	100	
0.202000	53	100	100	100	
0.203000	53	100	100	100	
0.204000	53	100	100	100	
0.205000	53	100	100	100	
0.206000	53	100	100	100	
0.207000	53	100	100	100	
0.208000	53	100	100	100	
0.209000	54	100	100	100	
0.210000	56	100	100	100	
0.211000	56	100	100	100	
0.212000	56	100	100	100	
0.213000	56	100	100	100	
0.214000	56	100	100	100	
0.215000	56	100	100	100	
0.216000	58	100	100	100	
0.217000	58	100	100	100	
0.218000	58	100	100	100	
0.219000	59	100	100	100	
0.220000	59	100	100	100	
0.221000	59	100	100	100	
0.222000	59	100	100	100	
0.223000	59	100	100	100	
0.224000	59	100	100	100	
0.225000	59	100	100	100	
0.226000	59	100	100	100	
0.227000	60	100	100	100	
0.228000	61	100	100	100	
0.229000	61	100	100	100	
0.230000	61	100	100	100	
0.231000	63	100	100	100	
0.232000	64	100	100	100	
0.233000	64	100	100	100	
0.234000	64	100	100	100	
0.235000	64	100	100	100	
0.236000	65	100	100	100	
0.237000	65	100	100	100	
0.238000	65	100	100	100	
0.239000	65	100	100	100	
0.240000	65	100	100	100	
0.241000	65	100	100	100	
0.242000	65	100	100	100	
0.243000	66	100	100	100	
0.244000	66	100	100	100	
0.245000	67	100	100	100	
0.246000	67	100	100	100	
0.247000	67	100	100	100	
0.248000	67	100	100	100	
0.249000	67	100	100	100	
0.250000	68	100	100	100	
0.251000	69	100	100	100	
0.252000	69	100	100	100	
0.253000	70	100	100	100	
0.254000	70	100	100	100	
0.255000	71	100	100	100	
0.256000	71	100	100	100	
0.257000	71	100	100	100	
0.258000	71	100	100	100	
0.259000	71	100	100	100	
0.260000	71	100	100	100	
0.261000	71	100	100	100	
0.262000	71	100	100	100	
0.263000	72	100	100	100	
0.264000	73	100	100	100	
0.265000	73	100	100	100	
0.266000	73	100	100	100	
0.267000	73	100	100	100	
0.268000	73	100	100	100	
0.269000	73	100	100	100	
0.270000	73	100	100	100	
0.271000	73	100	100	100	
0.272000	73	100	100	100	
0.273000	74	100	100	100	
0.274000	74	100	100	100	
0.275000	74	100	100	100	
0.276000	74	100	100	100	
0.277000	74	100	100	100	
0.278000	74	100	100	100	
0.279000	74	100	100	100	
0.280000	74	100	100	100	
0.281000	74	100	100	100	
0.282000	74	100	100	100	
0.283000	74	100	100	100	
0.284000	74	100	100	100	
0.285000	74	100	100	100	
0.286000	74	100	100	100	
0.287000	74	100	100	100	
0.288000	74	100	100	100	
0.289000	74	100	100	100	
0.290000	74	100	100	100	
0.291000	75	100	100	100	
0.292000	75	100	100	100	
0.293000	75	100	100	100	
0.294000	75	100	100	100	
0.295000	75	100	100	100	
0.296000	75	100	100	100	
0.297000	75	100	100	100	
0.298000	75	100	100	100	
0.299000	76	100	100	100	
0.300000	76	100	100	100	
0.301000	76	100	100	100	
0.302000	77	100	100	100	
0.303000	77	100	100	100	
0.304000	77	100	100	100	
0.305000	77	100	100	100	
0.306000	77	100	100	100	
0.307000	77	100	100	100	
0.308000	77	100	100	100	
0.309000	77	100	100	100	
0.310000	78	100	100	100	
0.311000	79	100	100	100	
0.312000	79	100	100	100	
0.313000	79	100	100	100	
0.314000	79	100	100	100	
0.314999	79	100	100	100	
0.315999	79	100	100	100	
0.316999	80	100	100	100	
0.317999	81	100	100	100	
0.318999	81	100	100	100	
0.319999	81	100	100	100	
0.320999	81	100	100	100	
0.321999	81	100	100	100	
0.322999	82	100	100	100	
0.323999	82	100	100	100	
0.324999	82	100	100	100	
0.325999	82	100	100	100	
0.326999	83	100	100	100	
0.327999	83	100	100	100	
0.328999	83	100	100	100	
0.329999	83	100	100	100	
0.330999	83	100	100	100	
0.331999	83	100	100	100	
0.332999	83	100	100	100	
0.333999	83	100	100	100	
0.334999	83	100	100	100	
0.335999	83	100	100	100	
0.336999	83	100	100	100	
0.337999	83	100	100	100	
0.338999	83	100	100	100	
0.339999	83	100	100	100	
0.340999	83	100	100	100	
0.341999	83	100	100	100	
0.342999	83	100	100	100	
0.343999	83	100	100	100	
0.344999	83	100	100	100	
0.345999	83	100	100	100	
0.346999	83	100	100	100	
0.347999	83	100	100	100	
0.348999	83	100	100	100	
0.349999	83	100	100	100	
0.350999	83	100	100	100	
0.351999	83	100	100	100	
0.352999	83	100	100	100	
0.353999	83	100	100	100	
0.354999	83	100	100	100	
0.355999	83	100	100	100	
0.356999	83	100	100	100	
0.357999	83	100	100	100	
0.358999	83	100	100	100	
0.359999	83	100	100	100	
0.360999	83	100	100	100	
0.361999	83	100	100	100	
0.362999	83	100	100	100	
0.363999	83	100	100	100	
0.364999	83	100	100	100	
0.365999	83	100	100	100	
0.366999	83	100	100	100	
0.367999	83	100	100	100	
0.368999	84	100	100	100	
0.369999	84	100	100	100	
0.370999	84	100	100	100	
0.371999	84	100	100	100	
0.372999	84	100	100	100	
0.373999	84	100	100	100	
0.374999	84	100	100	100	
0.375999	84	100	100	100	
0.376999	84	100	100	100	
0.377999	84	100	100	100	
0.378999	84	100	100	100	
0.379999	84	100	100	100	
0.380999	84	100	100	100	
0.381999	85	100	100	100	
0.382999	85	100	100	100	
0.383999	85	100	100	100	
0.384999	85	100	100	100	
0.385999	85	100	100	100	
0.386999	85	100	100	100	
0.387999	85	100	100	100	
0.388999	86	100	100	100	
0.389999	86	100	100	100	
0.390999	86	100	100	100	
0.391998	86	100	100	100	
0.392998	86	100	100	100	
0.393998	86	100	100	100	
0.394998	86	100	100	100	
0.395998	86	100	100	100	
0.396998	86	100	100	100	
0.397998	86	100	100	100	
0.398998	86	100	100	100	
0.399998	86	100	100	100	
0.400998	86	100	100	100	
0.401998	86	100	100	100	
0.402998	86	100	100	100	
0.403998	86	100	100	100	
0.404998	86	100	100	100	
0.405998	86	100	100	100	
0.406998	86	100	100	100	
0.407998	86	100	100	100	
0.408998	86	100	100	100	
0.409998	86	100	100	100	
0.410998	86	100	100	100	
0.411998	86	100	100	100	
0.412998	86	100	100	100	
0.413998	86	100	100	100	
0.414998	86	100	100	100	
0.415998	86	100	100	100	
0.416998	86	100	100	100	
0.417998	86	100	100	100	
0.418998	86	100	100	100	
0.419998	87	100	100	100	
0.420998	87	100	100	100	
0.421998	87	100	100	100	
0.422998	87	100	100	100	
0.423998	88	100	100	100	
0.424998	88	100	100	100	
0.425998	88	100	100	100	
0.426998	88	100	100	100	
0.427998	88	100	100	100	
0.428998	88	100	100	100	
0.429998	88	100	100	100	
0.430998	88	100	100	100	
0.431998	88	100	100	100	
0.432998	88	100	100	100	
0.433998	88	100	100	100	
0.434998	88	100	100	100	
0.435998	88	100	100	100	
0.436998	88	100	100	100	
0.437998	88	100	100	100	
0.438998	88	100	100	100	
0.439998	89	100	100	100	
0.440998	89	100	100	100	
0.441998	90	100	100	100	
0.442998	90	100	100	100	
0.443998	90	100	100	100	
0.444998	90	100	100	100	
0.445998	91	100	100	100	
0.446998	91	100	100	100	
0.447998	91	100	100	100	
0.448998	91	100	100	100	
0.449998	91	100	100	100	
0.450998	91	100	100	100	
0.451998	92	100	100	100	
0.452998	92	100	100	100	
0.453998	92	100	100	100	
0.454998	92	100	100	100	
0.455998	92	100	100	100	
0.456998	92	100	100	100	
0.457998	92	100	100	100	
0.458998	93	100	100	100	
0.459998	93	100	100	100	
0.460998	93	100	100	100	
0.461998	93	100	100	100	
0.462998	93	100	100	100	
0.463998	93	100	100	100	
0.464998	94	100	100	100	
0.465998	94	100	100	100	
0.466998	95	100	100	100	
0.467998	95	100	100	100	
0.468998	95	100	100	100	
0.469997	95	100	100	100	
0.470997	95	100	100	100	
0.471997	95	100	100	100	
0.472997	95	100	100	100	
0.473997	95	100	100	100	
0.474997	95	100	100	100	
0.475997	95	100	100	100	
0.476997	95	100	100	100	
0.477997	95	100	100	100	
0.478997	95	100	100	100	
0.479997	95	100	100	100	
0.480997	95	100	100	100	
0.481997	95	100	100	100	
0.482997	95	100	100	100	
0.483997	95	100	100	100	
0.484997	95	100	100	100	
0.485997	95	100	100	100	
0.486997	95	100	100	100	
0.487997	95	100	100	100	
0.488997	95	100	100	100	
0.489997	95	100	100	100	
0.490997	95	100	100	100	
0.491997	95	100	100	100	
0.492997	95	100	100	100	
0.493997	95	100	100	100	
0.494997	95	100	100	100	
0.495997	95	100	100	100	
0.496997	95	100	100	100	
0.497997	95	100	100	100	
0.498997	95	100	100	100	
0.499997	95	100	100	100	


==> 150818/data/seq2_rs_r005t005/r005t005_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	1	0	0	
0.012000	0	1	0	0	
0.013000	0	2	1	0	
0.014000	0	3	2	0	
0.015000	0	3	2	0	
0.016000	0	5	2	0	
0.017000	0	8	2	2	
0.018000	0	9	2	2	
0.019000	0	9	3	3	
0.020000	0	11	6	5	
0.021000	0	16	9	8	
0.022000	0	17	9	9	
0.023000	0	18	11	10	
0.024000	0	22	13	14	
0.025000	0	24	15	15	
0.026000	0	28	17	16	
0.027000	0	32	18	21	
0.028000	0	38	21	23	
0.029000	0	40	24	26	
0.030000	0	44	31	29	
0.031000	0	52	39	33	
0.032000	0	52	42	35	
0.033000	0	56	43	38	
0.034000	0	58	45	41	
0.035000	0	60	47	46	
0.036000	0	61	48	49	
0.037000	0	63	50	53	
0.038000	0	64	52	56	
0.039000	0	65	55	56	
0.040000	0	67	57	59	
0.041000	0	74	61	62	
0.042000	0	76	66	66	
0.043000	0	77	70	70	
0.044000	0	78	72	72	
0.045000	0	78	75	73	
0.046000	0	81	75	75	
0.047000	0	85	78	76	
0.048000	0	87	78	77	
0.049000	0	89	81	78	
0.050000	0	89	82	81	
0.051000	0	90	82	83	
0.052000	0	91	84	84	
0.053000	0	91	86	88	
0.054000	0	91	88	89	
0.055000	0	91	88	89	
0.056000	0	91	88	90	
0.057000	0	91	89	90	
0.058000	0	91	91	91	
0.059000	0	91	92	91	
0.060000	0	93	92	91	
0.061000	0	94	93	92	
0.062000	0	96	94	92	
0.063000	0	96	94	92	
0.064000	0	96	94	92	
0.065000	0	96	94	92	
0.066000	0	97	95	92	
0.067000	0	97	95	92	
0.068000	0	97	95	92	
0.069000	0	97	95	93	
0.070000	0	98	95	93	
0.071000	0	98	95	94	
0.072000	0	98	95	94	
0.073000	0	99	95	94	
0.074000	0	100	95	94	
0.075000	0	100	95	94	
0.076000	0	100	95	94	
0.077000	0	100	95	94	
0.078000	0	100	95	95	
0.079000	0	100	95	96	
0.080000	0	100	95	96	
0.081000	0	100	95	96	
0.082000	0	100	95	96	
0.083000	1	100	95	96	
0.084000	1	100	96	96	
0.085000	1	100	96	96	
0.086000	1	100	96	97	
0.087000	1	100	96	97	
0.088000	1	100	96	97	
0.089000	1	100	96	97	
0.090000	1	100	96	97	
0.091000	2	100	97	99	
0.092000	3	100	97	99	
0.093000	3	100	97	99	
0.094000	4	100	97	99	
0.095000	4	100	98	99	
0.096000	5	100	98	99	
0.097000	6	100	98	99	
0.098000	6	100	98	99	
0.099000	6	100	98	99	
0.100000	7	100	98	99	
0.101000	7	100	98	99	
0.102000	7	100	98	99	
0.103000	7	100	98	99	
0.104000	7	100	99	99	
0.105000	7	100	99	99	
0.106000	8	100	99	99	
0.107000	8	100	99	99	
0.108000	8	100	99	99	
0.109000	8	100	99	99	
0.110000	8	100	99	99	
0.111000	8	100	99	99	
0.112000	8	100	99	99	
0.113000	8	100	99	99	
0.114000	8	100	99	99	
0.115000	8	100	99	99	
0.116000	9	100	99	99	
0.117000	9	100	99	99	
0.118000	10	100	99	99	
0.119000	10	100	99	99	
0.120000	10	100	99	99	
0.121000	10	100	99	99	
0.122000	10	100	99	99	
0.123000	10	100	99	99	
0.124000	10	100	99	99	
0.125000	10	100	99	99	
0.126000	10	100	99	100	
0.127000	11	100	99	100	
0.128000	11	100	99	100	
0.129000	11	100	99	100	
0.130000	12	100	99	100	
0.131000	12	100	99	100	
0.132000	13	100	99	100	
0.133000	14	100	99	100	
0.134000	14	100	99	100	
0.135000	15	100	99	100	
0.136000	16	100	99	100	
0.137000	17	100	99	100	
0.138000	17	100	99	100	
0.139000	17	100	99	100	
0.140000	17	100	99	100	
0.141000	17	100	99	100	
0.142000	17	100	99	100	
0.143000	17	100	99	100	
0.144000	17	100	99	100	
0.145000	17	100	99	100	
0.146000	17	100	100	100	
0.147000	18	100	100	100	
0.148000	19	100	100	100	
0.149000	22	100	100	100	
0.150000	22	100	100	100	
0.151000	22	100	100	100	
0.152000	22	100	100	100	
0.153000	23	100	100	100	
0.154000	23	100	100	100	
0.155000	23	100	100	100	
0.156000	23	100	100	100	
0.157000	24	100	100	100	
0.158000	25	100	100	100	
0.159000	26	100	100	100	
0.160000	27	100	100	100	
0.161000	28	100	100	100	
0.162000	28	100	100	100	
0.163000	28	100	100	100	
0.164000	29	100	100	100	
0.165000	31	100	100	100	
0.166000	31	100	100	100	
0.167000	32	100	100	100	
0.168000	32	100	100	100	
0.169000	32	100	100	100	
0.170000	32	100	100	100	
0.171000	35	100	100	100	
0.172000	35	100	100	100	
0.173000	36	100	100	100	
0.174000	36	100	100	100	
0.175000	36	100	100	100	
0.176000	37	100	100	100	
0.177000	38	100	100	100	
0.178000	38	100	100	100	
0.179000	39	100	100	100	
0.180000	39	100	100	100	
0.181000	39	100	100	100	
0.182000	40	100	100	100	
0.183000	41	100	100	100	
0.184000	45	100	100	100	
0.185000	45	100	100	100	
0.186000	45	100	100	100	
0.187000	46	100	100	100	
0.188000	46	100	100	100	
0.189000	46	100	100	100	
0.190000	46	100	100	100	
0.191000	46	100	100	100	
0.192000	47	100	100	100	
0.193000	48	100	100	100	
0.194000	48	100	100	100	
0.195000	48	100	100	100	
0.196000	49	100	100	100	
0.197000	49	100	100	100	
0.198000	49	100	100	100	
0.199000	49	100	100	100	
0.200000	49	100	100	100	
0.201000	49	100	100	100	
0.202000	51	100	100	100	
0.203000	52	100	100	100	
0.204000	52	100	100	100	
0.205000	52	100	100	100	
0.206000	53	100	100	100	
0.207000	54	100	100	100	
0.208000	54	100	100	100	
0.209000	55	100	100	100	
0.210000	55	100	100	100	
0.211000	55	100	100	100	
0.212000	55	100	100	100	
0.213000	55	100	100	100	
0.214000	55	100	100	100	
0.215000	55	100	100	100	
0.216000	56	100	100	100	
0.217000	58	100	100	100	
0.218000	59	100	100	100	
0.219000	59	100	100	100	
0.220000	59	100	100	100	
0.221000	59	100	100	100	
0.222000	60	100	100	100	
0.223000	60	100	100	100	
0.224000	62	100	100	100	
0.225000	62	100	100	100	
0.226000	62	100	100	100	
0.227000	63	100	100	100	
0.228000	63	100	100	100	
0.229000	63	100	100	100	
0.230000	63	100	100	100	
0.231000	63	100	100	100	
0.232000	63	100	100	100	
0.233000	63	100	100	100	
0.234000	63	100	100	100	
0.235000	63	100	100	100	
0.236000	63	100	100	100	
0.237000	63	100	100	100	
0.238000	64	100	100	100	
0.239000	64	100	100	100	
0.240000	66	100	100	100	
0.241000	66	100	100	100	
0.242000	67	100	100	100	
0.243000	67	100	100	100	
0.244000	67	100	100	100	
0.245000	68	100	100	100	
0.246000	69	100	100	100	
0.247000	71	100	100	100	
0.248000	71	100	100	100	
0.249000	72	100	100	100	
0.250000	73	100	100	100	
0.251000	74	100	100	100	
0.252000	76	100	100	100	
0.253000	77	100	100	100	
0.254000	78	100	100	100	
0.255000	80	100	100	100	
0.256000	82	100	100	100	
0.257000	82	100	100	100	
0.258000	82	100	100	100	
0.259000	82	100	100	100	
0.260000	82	100	100	100	
0.261000	83	100	100	100	
0.262000	83	100	100	100	
0.263000	83	100	100	100	
0.264000	83	100	100	100	
0.265000	84	100	100	100	
0.266000	84	100	100	100	
0.267000	85	100	100	100	
0.268000	86	100	100	100	
0.269000	87	100	100	100	
0.270000	87	100	100	100	
0.271000	87	100	100	100	
0.272000	87	100	100	100	
0.273000	87	100	100	100	
0.274000	87	100	100	100	
0.275000	88	100	100	100	
0.276000	88	100	100	100	
0.277000	88	100	100	100	
0.278000	88	100	100	100	
0.279000	89	100	100	100	
0.280000	90	100	100	100	
0.281000	91	100	100	100	
0.282000	91	100	100	100	
0.283000	91	100	100	100	
0.284000	91	100	100	100	
0.285000	91	100	100	100	
0.286000	91	100	100	100	
0.287000	91	100	100	100	
0.288000	91	100	100	100	
0.289000	91	100	100	100	
0.290000	92	100	100	100	
0.291000	93	100	100	100	
0.292000	93	100	100	100	
0.293000	93	100	100	100	
0.294000	93	100	100	100	
0.295000	93	100	100	100	
0.296000	94	100	100	100	
0.297000	95	100	100	100	
0.298000	95	100	100	100	
0.299000	95	100	100	100	
0.300000	96	100	100	100	
0.301000	96	100	100	100	
0.302000	96	100	100	100	
0.303000	96	100	100	100	
0.304000	96	100	100	100	
0.305000	96	100	100	100	
0.306000	96	100	100	100	
0.307000	96	100	100	100	
0.308000	96	100	100	100	
0.309000	96	100	100	100	
0.310000	96	100	100	100	
0.311000	96	100	100	100	
0.312000	96	100	100	100	
0.313000	96	100	100	100	
0.314000	96	100	100	100	
0.314999	96	100	100	100	
0.315999	96	100	100	100	
0.316999	96	100	100	100	
0.317999	96	100	100	100	
0.318999	97	100	100	100	
0.319999	97	100	100	100	
0.320999	97	100	100	100	
0.321999	97	100	100	100	
0.322999	97	100	100	100	
0.323999	97	100	100	100	
0.324999	97	100	100	100	
0.325999	97	100	100	100	
0.326999	97	100	100	100	
0.327999	97	100	100	100	
0.328999	97	100	100	100	
0.329999	97	100	100	100	
0.330999	97	100	100	100	
0.331999	97	100	100	100	
0.332999	97	100	100	100	
0.333999	97	100	100	100	
0.334999	97	100	100	100	
0.335999	97	100	100	100	
0.336999	97	100	100	100	
0.337999	98	100	100	100	
0.338999	98	100	100	100	
0.339999	98	100	100	100	
0.340999	98	100	100	100	
0.341999	98	100	100	100	
0.342999	98	100	100	100	
0.343999	98	100	100	100	
0.344999	98	100	100	100	
0.345999	98	100	100	100	
0.346999	98	100	100	100	
0.347999	98	100	100	100	
0.348999	98	100	100	100	
0.349999	98	100	100	100	
0.350999	98	100	100	100	
0.351999	98	100	100	100	
0.352999	98	100	100	100	
0.353999	98	100	100	100	
0.354999	98	100	100	100	
0.355999	98	100	100	100	
0.356999	98	100	100	100	
0.357999	98	100	100	100	
0.358999	98	100	100	100	
0.359999	99	100	100	100	
0.360999	99	100	100	100	
0.361999	99	100	100	100	
0.362999	99	100	100	100	
0.363999	99	100	100	100	
0.364999	99	100	100	100	
0.365999	99	100	100	100	
0.366999	99	100	100	100	
0.367999	99	100	100	100	
0.368999	99	100	100	100	
0.369999	99	100	100	100	
0.370999	99	100	100	100	
0.371999	99	100	100	100	
0.372999	99	100	100	100	
0.373999	99	100	100	100	
0.374999	99	100	100	100	
0.375999	99	100	100	100	
0.376999	99	100	100	100	
0.377999	99	100	100	100	
0.378999	99	100	100	100	
0.379999	99	100	100	100	
0.380999	99	100	100	100	
0.381999	99	100	100	100	
0.382999	100	100	100	100	
0.383999	100	100	100	100	
0.384999	100	100	100	100	
0.385999	100	100	100	100	
0.386999	100	100	100	100	
0.387999	100	100	100	100	
0.388999	100	100	100	100	
0.389999	100	100	100	100	
0.390999	100	100	100	100	
0.391998	100	100	100	100	
0.392998	100	100	100	100	
0.393998	100	100	100	100	
0.394998	100	100	100	100	
0.395998	100	100	100	100	
0.396998	100	100	100	100	
0.397998	100	100	100	100	
0.398998	100	100	100	100	
0.399998	100	100	100	100	
0.400998	100	100	100	100	
0.401998	100	100	100	100	
0.402998	100	100	100	100	
0.403998	100	100	100	100	
0.404998	100	100	100	100	
0.405998	100	100	100	100	
0.406998	100	100	100	100	
0.407998	100	100	100	100	
0.408998	100	100	100	100	
0.409998	100	100	100	100	
0.410998	100	100	100	100	
0.411998	100	100	100	100	
0.412998	100	100	100	100	
0.413998	100	100	100	100	
0.414998	100	100	100	100	
0.415998	100	100	100	100	
0.416998	100	100	100	100	
0.417998	100	100	100	100	
0.418998	100	100	100	100	
0.419998	100	100	100	100	
0.420998	100	100	100	100	
0.421998	100	100	100	100	
0.422998	100	100	100	100	
0.423998	100	100	100	100	
0.424998	100	100	100	100	
0.425998	100	100	100	100	
0.426998	100	100	100	100	
0.427998	100	100	100	100	
0.428998	100	100	100	100	
0.429998	100	100	100	100	
0.430998	100	100	100	100	
0.431998	100	100	100	100	
0.432998	100	100	100	100	
0.433998	100	100	100	100	
0.434998	100	100	100	100	
0.435998	100	100	100	100	
0.436998	100	100	100	100	
0.437998	100	100	100	100	
0.438998	100	100	100	100	
0.439998	100	100	100	100	
0.440998	100	100	100	100	
0.441998	100	100	100	100	
0.442998	100	100	100	100	
0.443998	100	100	100	100	
0.444998	100	100	100	100	
0.445998	100	100	100	100	
0.446998	100	100	100	100	
0.447998	100	100	100	100	
0.448998	100	100	100	100	
0.449998	100	100	100	100	
0.450998	100	100	100	100	
0.451998	100	100	100	100	
0.452998	100	100	100	100	
0.453998	100	100	100	100	
0.454998	100	100	100	100	
0.455998	100	100	100	100	
0.456998	100	100	100	100	
0.457998	100	100	100	100	
0.458998	100	100	100	100	
0.459998	100	100	100	100	
0.460998	100	100	100	100	
0.461998	100	100	100	100	
0.462998	100	100	100	100	
0.463998	100	100	100	100	
0.464998	100	100	100	100	
0.465998	100	100	100	100	
0.466998	100	100	100	100	
0.467998	100	100	100	100	
0.468998	100	100	100	100	
0.469997	100	100	100	100	
0.470997	100	100	100	100	
0.471997	100	100	100	100	
0.472997	100	100	100	100	
0.473997	100	100	100	100	
0.474997	100	100	100	100	
0.475997	100	100	100	100	
0.476997	100	100	100	100	
0.477997	100	100	100	100	
0.478997	100	100	100	100	
0.479997	100	100	100	100	
0.480997	100	100	100	100	
0.481997	100	100	100	100	
0.482997	100	100	100	100	
0.483997	100	100	100	100	
0.484997	100	100	100	100	
0.485997	100	100	100	100	
0.486997	100	100	100	100	
0.487997	100	100	100	100	
0.488997	100	100	100	100	
0.489997	100	100	100	100	
0.490997	100	100	100	100	
0.491997	100	100	100	100	
0.492997	100	100	100	100	
0.493997	100	100	100	100	
0.494997	100	100	100	100	
0.495997	100	100	100	100	
0.496997	100	100	100	100	
0.497997	100	100	100	100	
0.498997	100	100	100	100	
0.499997	100	100	100	100	


==> 150818/data/seq2_rs_r005t005/r020t020.txt <==
0.208181	0.158412	0.009876	0.021323	0.010358	0.021104	0.015712	0.023963	
0.105702	0.138321	0.035405	0.049219	0.035547	0.046358	0.039611	0.039885	
0.438290	0.172963	0.033965	0.023051	0.037233	0.029081	0.033162	0.017124	
0.185650	0.132587	0.054374	0.028455	0.056597	0.027616	0.042720	0.023399	
0.056238	0.141081	0.059973	0.059872	0.051762	0.057630	0.054112	0.058843	
0.309593	0.241405	0.179672	0.163584	0.029705	0.035081	0.031290	0.030976	
0.197442	0.187720	0.044857	0.025970	0.037690	0.024632	0.034099	0.034381	
0.398937	0.288490	0.133098	0.158878	0.072273	0.037649	0.065626	0.034724	
0.183326	0.231520	0.036842	0.040434	0.038444	0.040034	0.036660	0.037361	
0.387899	0.136019	0.061299	0.035535	0.054959	0.051898	0.053595	0.050682	
0.237070	0.184712	0.022205	0.023557	0.022781	0.023757	0.008042	0.016646	
0.176648	0.199403	0.041611	0.028160	0.054684	0.033197	0.060791	0.039151	
0.138117	0.180571	0.048162	0.050027	0.056628	0.035971	0.033539	0.038963	
0.155116	0.246354	0.030928	0.024427	0.028677	0.024312	0.032871	0.023287	
0.237272	0.160204	0.019614	0.035738	0.025171	0.039512	0.045637	0.043481	
0.152260	0.141419	0.075572	0.015266	0.056299	0.013159	0.034642	0.015339	
0.163381	0.186157	0.055609	0.018667	0.060224	0.043812	0.074718	0.055347	
0.081332	0.303359	0.013424	0.037566	0.021073	0.039444	0.018751	0.042357	
0.266420	0.086362	0.054758	0.035282	0.045167	0.033470	0.038076	0.031483	
0.163345	0.129385	0.039610	0.032301	0.064659	0.038220	0.083917	0.040633	
0.125163	0.127223	0.056830	0.017260	0.040795	0.019129	0.041140	0.019763	
0.065833	0.162849	0.052077	0.017191	0.050315	0.037572	0.081752	0.057025	
0.589689	0.279730	0.068216	0.030759	0.059196	0.040543	0.044917	0.035779	
0.119718	0.198971	0.116361	0.059011	0.123247	0.061251	0.094391	0.046976	
0.075134	0.183313	0.035207	0.034297	0.020210	0.028017	0.029028	0.027267	
0.145103	0.194334	0.069002	0.055650	0.068616	0.055705	0.072138	0.052951	
0.041979	0.186397	0.080143	0.052636	0.081905	0.086710	0.092416	0.089467	
0.132252	0.207490	0.020779	0.028339	0.016866	0.026606	0.011420	0.020600	
0.298588	0.230644	0.050200	0.025334	0.061309	0.022770	0.061876	0.020747	
0.118639	0.204943	0.036875	0.028213	0.028372	0.026297	0.013620	0.031853	
0.370797	0.264186	0.055462	0.051791	0.070109	0.049218	0.070740	0.054606	
0.722492	0.121857	0.024395	0.025717	0.039632	0.025074	0.064829	0.037927	
0.310286	0.292618	0.238659	0.119070	0.112905	0.082940	0.108310	0.071864	
0.206487	0.266502	0.069133	0.051214	0.093731	0.063054	0.108787	0.059626	
0.233946	0.299800	0.042879	0.037836	0.065344	0.050616	0.018428	0.033686	
0.076430	0.142958	0.048262	0.031671	0.056842	0.035153	0.065146	0.038727	
0.254990	0.252992	0.060557	0.069781	0.059782	0.070560	0.068481	0.077936	
0.265266	0.082201	0.018239	0.023902	0.019576	0.023868	0.028934	0.020993	
0.178881	0.144503	0.088124	0.038890	0.103716	0.039552	0.068245	0.033161	
0.093643	0.230231	0.026580	0.031662	0.022947	0.030144	0.027331	0.027728	
0.324016	0.276126	0.066554	0.032183	0.107720	0.096861	0.122892	0.098345	
0.137961	0.175935	0.043731	0.036519	0.045476	0.035639	0.069131	0.038682	
0.563107	0.163184	0.048211	0.032285	0.049469	0.027138	0.055901	0.029728	
0.073580	0.176348	0.063142	0.018921	0.074095	0.018732	0.087705	0.019780	
0.462169	0.278783	0.060530	0.020986	0.029776	0.031010	0.042394	0.043213	
0.147864	0.235793	0.075294	0.023684	0.083666	0.023643	0.096129	0.021586	
0.301770	0.142029	0.065074	0.018091	0.138131	0.052987	0.118207	0.045232	
0.172207	0.214469	0.008713	0.031210	0.011343	0.025049	0.022683	0.030311	
0.246999	0.197743	0.085853	0.045710	0.054904	0.033035	0.064285	0.034497	
0.245661	0.341934	0.050870	0.038173	0.063798	0.057831	0.074552	0.063502	
0.219695	0.187378	0.058497	0.037717	0.075112	0.046682	0.086066	0.048920	
0.118928	0.153042	0.049132	0.039645	0.079003	0.053244	0.110655	0.059993	
0.168628	0.200718	0.028250	0.074443	0.040745	0.039113	0.054826	0.043648	
0.245045	0.204983	0.073838	0.060875	0.062163	0.058661	0.076528	0.059163	
0.554458	0.415668	0.055780	0.028298	0.090131	0.047842	0.086820	0.046448	
0.273419	0.162884	0.046732	0.030095	0.060220	0.035384	0.075261	0.038871	
0.636274	0.188880	0.107028	0.036986	0.139694	0.048282	0.119300	0.037561	
0.221041	0.164815	0.062473	0.044739	0.037568	0.044662	0.024989	0.040081	
0.503557	0.193487	0.035796	0.054973	0.033356	0.035141	0.032164	0.031697	
0.332230	0.227473	0.069720	0.019645	0.095178	0.044943	0.091645	0.045035	
0.276827	0.253480	0.081589	0.050336	0.056113	0.045414	0.041408	0.036108	
0.155092	0.211979	0.011580	0.026771	0.011599	0.026588	0.013001	0.026946	
0.200850	0.216506	0.045715	0.026078	0.030304	0.019055	0.023445	0.018702	
0.078880	0.095233	0.058866	0.039029	0.050412	0.036481	0.027878	0.028197	
0.231619	0.301161	0.018937	0.031961	0.015554	0.037211	0.036340	0.036081	
0.244717	0.184026	0.074976	0.036627	0.064357	0.036767	0.035528	0.034426	
0.305001	0.190842	0.029200	0.044086	0.028044	0.044024	0.020654	0.038670	
0.336366	0.135180	0.049379	0.053207	0.038441	0.054002	0.025693	0.036494	
0.118910	0.048763	0.056180	0.032272	0.045129	0.031910	0.043936	0.027878	
0.384169	0.144862	0.106087	0.035210	0.092302	0.031841	0.073836	0.023084	
0.229509	0.368758	0.025915	0.026968	0.085278	0.075855	0.101005	0.097148	
0.054233	0.105680	0.033898	0.049884	0.041806	0.051860	0.054878	0.054772	
0.481262	0.222386	0.017061	0.044991	0.020758	0.043902	0.045174	0.050415	
0.241522	0.305551	0.023440	0.031942	0.060552	0.033252	0.073759	0.034591	
0.134855	0.100625	0.046600	0.022108	0.012889	0.018461	0.052122	0.031212	
0.082955	0.070316	0.063656	0.045055	0.047093	0.042668	0.037205	0.025465	
0.160450	0.143173	0.051918	0.024429	0.058287	0.023107	0.030350	0.010269	
0.459266	0.276009	0.050601	0.047759	0.068234	0.038669	0.070539	0.041134	
0.135590	0.081837	0.045615	0.007706	0.039344	0.007925	0.025680	0.021494	
0.175595	0.134651	0.036073	0.014187	0.024944	0.025884	0.053373	0.048044	
0.307633	0.302394	0.033958	0.045276	0.024873	0.041688	0.046214	0.041131	
0.273947	0.163062	0.035628	0.025648	0.081655	0.040836	0.082062	0.047658	
0.130018	0.150446	0.044666	0.021076	0.038139	0.021053	0.042961	0.026610	
0.153453	0.190465	0.031195	0.048112	0.026470	0.046524	0.037505	0.046290	
0.334841	0.208734	0.384310	0.186148	0.113298	0.106345	0.136540	0.112387	
0.593845	0.169078	0.034216	0.020875	0.033232	0.024921	0.030640	0.021704	
0.403579	0.254262	0.056571	0.032759	0.066655	0.084338	0.060234	0.072039	
0.320255	0.181733	0.080750	0.032727	0.067784	0.033241	0.034163	0.031616	
0.320686	0.214077	0.382958	0.213833	0.068689	0.044314	0.059101	0.047222	
0.358035	0.223308	0.078320	0.039445	0.056120	0.038217	0.057293	0.039262	
0.174694	0.261020	0.074656	0.037938	0.047388	0.043510	0.026942	0.029671	
0.455512	0.380640	0.429146	0.206329	0.105323	0.054640	0.098535	0.054585	
0.313216	0.263115	0.027482	0.039827	0.028009	0.039549	0.026067	0.036584	
0.237403	0.279737	0.068849	0.013659	0.071461	0.025259	0.079351	0.027859	
0.363566	0.238941	0.075178	0.045096	0.071380	0.044503	0.048466	0.035482	
0.168318	0.242865	0.059992	0.035625	0.031190	0.029688	0.055762	0.033508	
0.088778	0.173082	0.075616	0.028853	0.081430	0.036171	0.088398	0.041028	
0.457270	0.248265	0.040599	0.051311	0.159700	0.103399	0.146312	0.105834	
0.319171	0.217826	0.096025	0.038252	0.111931	0.043564	0.091135	0.036273	
0.080207	0.115510	0.029935	0.031490	0.043891	0.034525	0.055673	0.036191	


==> 150818/data/seq2_rs_r005t005/r020t020_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	1	0	0	
0.010000	0	2	0	0	
0.011000	0	2	1	1	
0.012000	0	3	3	3	
0.013000	0	3	4	4	
0.014000	0	4	4	4	
0.015000	0	4	4	4	
0.016000	0	4	5	5	
0.017000	0	4	6	6	
0.018000	0	5	6	6	
0.019000	0	7	6	6	
0.020000	0	8	7	7	
0.021000	0	9	9	9	
0.022000	0	9	10	10	
0.023000	0	10	12	12	
0.024000	0	11	12	12	
0.025000	0	12	14	14	
0.026000	0	13	15	15	
0.027000	0	14	16	16	
0.028000	0	15	16	16	
0.029000	0	16	20	20	
0.030000	0	18	22	22	
0.031000	0	19	23	23	
0.032000	0	20	24	24	
0.033000	0	20	24	24	
0.034000	0	23	26	26	
0.035000	0	24	26	26	
0.036000	0	28	27	27	
0.037000	0	31	27	27	
0.038000	0	31	30	30	
0.039000	0	31	33	33	
0.040000	0	32	35	35	
0.041000	0	33	37	37	
0.042000	1	34	38	38	
0.043000	1	35	38	38	
0.044000	1	36	39	39	
0.045000	1	38	39	39	
0.046000	1	40	42	42	
0.047000	1	42	42	42	
0.048000	1	42	44	44	
0.049000	1	45	44	44	
0.050000	1	47	45	45	
0.051000	1	50	47	47	
0.052000	1	51	48	48	
0.053000	1	52	48	48	
0.054000	1	52	48	48	
0.055000	2	54	51	51	
0.056000	2	57	51	51	
0.057000	3	60	57	57	
0.058000	3	60	57	57	
0.059000	3	62	58	58	
0.060000	3	64	60	60	
0.061000	3	66	63	63	
0.062000	3	67	64	64	
0.063000	3	68	65	65	
0.064000	3	70	66	66	
0.065000	3	70	68	68	
0.066000	4	71	69	69	
0.067000	4	72	70	70	
0.068000	4	72	71	71	
0.069000	4	74	74	74	
0.070000	4	77	74	74	
0.071000	4	77	75	75	
0.072000	4	77	77	77	
0.073000	4	77	78	78	
0.074000	5	78	78	78	
0.075000	5	80	79	79	
0.076000	6	84	80	80	
0.077000	7	84	80	80	
0.078000	7	84	80	80	
0.079000	8	85	80	80	
0.080000	8	85	81	81	
0.081000	9	87	81	81	
0.082000	10	88	84	84	
0.083000	11	88	84	84	
0.084000	11	88	85	85	
0.085000	11	88	85	85	
0.086000	11	89	86	86	
0.087000	11	89	86	86	
0.088000	11	89	86	86	
0.089000	12	90	86	86	
0.090000	12	90	86	86	
0.091000	12	90	87	87	
0.092000	12	90	87	87	
0.093000	12	90	88	88	
0.094000	13	90	89	89	
0.095000	13	90	89	89	
0.096000	13	90	90	90	
0.097000	13	91	90	90	
0.098000	13	91	90	90	
0.099000	13	91	90	90	
0.100000	13	91	90	90	
0.101000	13	91	90	90	
0.102000	13	91	90	90	
0.103000	13	91	90	90	
0.104000	13	91	91	91	
0.105000	13	91	91	91	
0.106000	14	91	92	92	
0.107000	14	92	92	92	
0.108000	14	93	93	93	
0.109000	14	93	93	93	
0.110000	14	93	93	93	
0.111000	14	93	93	93	
0.112000	14	93	94	94	
0.113000	14	93	95	95	
0.114000	14	93	96	96	
0.115000	14	93	96	96	
0.116000	14	93	96	96	
0.117000	14	94	96	96	
0.118000	14	94	96	96	
0.119000	17	94	96	96	
0.120000	18	94	96	96	
0.121000	18	94	96	96	
0.122000	18	94	96	96	
0.123000	18	94	96	96	
0.124000	18	94	97	97	
0.125000	18	94	97	97	
0.126000	19	94	97	97	
0.127000	19	94	97	97	
0.128000	19	94	97	97	
0.129000	19	94	97	97	
0.130000	19	94	97	97	
0.131000	20	94	97	97	
0.132000	20	94	97	97	
0.133000	21	94	97	97	
0.134000	21	95	97	97	
0.135000	22	95	97	97	
0.136000	23	95	97	97	
0.137000	23	95	97	97	
0.138000	24	95	97	97	
0.139000	25	95	98	98	
0.140000	25	95	99	99	
0.141000	25	95	99	99	
0.142000	25	95	99	99	
0.143000	25	95	99	99	
0.144000	25	95	99	99	
0.145000	25	95	99	99	
0.146000	26	95	99	99	
0.147000	26	95	99	99	
0.148000	27	95	99	99	
0.149000	27	95	99	99	
0.150000	27	95	99	99	
0.151000	27	95	99	99	
0.152000	27	95	99	99	
0.153000	28	95	99	99	
0.154000	29	95	99	99	
0.155000	29	95	99	99	
0.156000	31	95	99	99	
0.157000	31	95	99	99	
0.158000	31	95	99	99	
0.159000	31	95	99	99	
0.160000	31	95	100	100	
0.161000	32	95	100	100	
0.162000	32	95	100	100	
0.163000	32	95	100	100	
0.164000	34	95	100	100	
0.165000	34	95	100	100	
0.166000	34	95	100	100	
0.167000	34	95	100	100	
0.168000	34	95	100	100	
0.169000	36	95	100	100	
0.170000	36	95	100	100	
0.171000	36	95	100	100	
0.172000	36	95	100	100	
0.173000	37	95	100	100	
0.174000	37	95	100	100	
0.175000	38	95	100	100	
0.176000	39	95	100	100	
0.177000	40	95	100	100	
0.178000	40	95	100	100	
0.179000	41	95	100	100	
0.180000	41	96	100	100	
0.181000	41	96	100	100	
0.182000	41	96	100	100	
0.183000	41	96	100	100	
0.184000	42	96	100	100	
0.185000	42	96	100	100	
0.186000	43	96	100	100	
0.187000	43	96	100	100	
0.188000	43	96	100	100	
0.189000	43	96	100	100	
0.190000	43	96	100	100	
0.191000	43	96	100	100	
0.192000	43	96	100	100	
0.193000	43	96	100	100	
0.194000	43	96	100	100	
0.195000	43	96	100	100	
0.196000	43	96	100	100	
0.197000	43	96	100	100	
0.198000	44	96	100	100	
0.199000	44	96	100	100	
0.200000	44	96	100	100	
0.201000	45	96	100	100	
0.202000	45	96	100	100	
0.203000	45	96	100	100	
0.204000	45	96	100	100	
0.205000	45	96	100	100	
0.206000	45	96	100	100	
0.207000	46	96	100	100	
0.208000	46	96	100	100	
0.209000	47	96	100	100	
0.210000	47	96	100	100	
0.211000	47	96	100	100	
0.212000	47	96	100	100	
0.213000	47	96	100	100	
0.214000	47	96	100	100	
0.215000	47	96	100	100	
0.216000	47	96	100	100	
0.217000	47	96	100	100	
0.218000	47	96	100	100	
0.219000	47	96	100	100	
0.220000	48	96	100	100	
0.221000	48	96	100	100	
0.222000	49	96	100	100	
0.223000	49	96	100	100	
0.224000	49	96	100	100	
0.225000	49	96	100	100	
0.226000	49	96	100	100	
0.227000	49	96	100	100	
0.228000	49	96	100	100	
0.229000	49	96	100	100	
0.230000	50	96	100	100	
0.231000	50	96	100	100	
0.232000	51	96	100	100	
0.233000	51	96	100	100	
0.234000	52	96	100	100	
0.235000	52	96	100	100	
0.236000	52	96	100	100	
0.237000	52	96	100	100	
0.238000	55	96	100	100	
0.239000	55	97	100	100	
0.240000	55	97	100	100	
0.241000	55	97	100	100	
0.242000	56	97	100	100	
0.243000	56	97	100	100	
0.244000	56	97	100	100	
0.245000	57	97	100	100	
0.246000	59	97	100	100	
0.247000	60	97	100	100	
0.248000	60	97	100	100	
0.249000	60	97	100	100	
0.250000	60	97	100	100	
0.251000	60	97	100	100	
0.252000	60	97	100	100	
0.253000	60	97	100	100	
0.254000	60	97	100	100	
0.255000	61	97	100	100	
0.256000	61	97	100	100	
0.257000	61	97	100	100	
0.258000	61	97	100	100	
0.259000	61	97	100	100	
0.260000	61	97	100	100	
0.261000	61	97	100	100	
0.262000	61	97	100	100	
0.263000	61	97	100	100	
0.264000	61	97	100	100	
0.265000	61	97	100	100	
0.266000	62	97	100	100	
0.267000	63	97	100	100	
0.268000	63	97	100	100	
0.269000	63	97	100	100	
0.270000	63	97	100	100	
0.271000	63	97	100	100	
0.272000	63	97	100	100	
0.273000	63	97	100	100	
0.274000	65	97	100	100	
0.275000	65	97	100	100	
0.276000	65	97	100	100	
0.277000	66	97	100	100	
0.278000	66	97	100	100	
0.279000	66	97	100	100	
0.280000	66	97	100	100	
0.281000	66	97	100	100	
0.282000	66	97	100	100	
0.283000	66	97	100	100	
0.284000	66	97	100	100	
0.285000	66	97	100	100	
0.286000	66	97	100	100	
0.287000	66	97	100	100	
0.288000	66	97	100	100	
0.289000	66	97	100	100	
0.290000	66	97	100	100	
0.291000	66	97	100	100	
0.292000	66	97	100	100	
0.293000	66	97	100	100	
0.294000	66	97	100	100	
0.295000	66	97	100	100	
0.296000	66	97	100	100	
0.297000	66	97	100	100	
0.298000	66	97	100	100	
0.299000	67	97	100	100	
0.300000	67	97	100	100	
0.301000	67	97	100	100	
0.302000	68	97	100	100	
0.303000	68	97	100	100	
0.304000	68	97	100	100	
0.305000	68	97	100	100	
0.306000	69	97	100	100	
0.307000	69	97	100	100	
0.308000	70	97	100	100	
0.309000	70	97	100	100	
0.310000	71	97	100	100	
0.311000	72	97	100	100	
0.312000	72	97	100	100	
0.313000	72	97	100	100	
0.314000	73	97	100	100	
0.314999	73	97	100	100	
0.315999	73	97	100	100	
0.316999	73	97	100	100	
0.317999	73	97	100	100	
0.318999	73	97	100	100	
0.319999	74	97	100	100	
0.320999	76	97	100	100	
0.321999	76	97	100	100	
0.322999	76	97	100	100	
0.323999	76	97	100	100	
0.324999	77	97	100	100	
0.325999	77	97	100	100	
0.326999	77	97	100	100	
0.327999	77	97	100	100	
0.328999	77	97	100	100	
0.329999	77	97	100	100	
0.330999	77	97	100	100	
0.331999	77	97	100	100	
0.332999	78	97	100	100	
0.333999	78	97	100	100	
0.334999	79	97	100	100	
0.335999	79	97	100	100	
0.336999	80	97	100	100	
0.337999	80	97	100	100	
0.338999	80	97	100	100	
0.339999	80	97	100	100	
0.340999	80	97	100	100	
0.341999	80	97	100	100	
0.342999	80	97	100	100	
0.343999	80	97	100	100	
0.344999	80	97	100	100	
0.345999	80	97	100	100	
0.346999	80	97	100	100	
0.347999	80	97	100	100	
0.348999	80	97	100	100	
0.349999	80	97	100	100	
0.350999	80	97	100	100	
0.351999	80	97	100	100	
0.352999	80	97	100	100	
0.353999	80	97	100	100	
0.354999	80	97	100	100	
0.355999	80	97	100	100	
0.356999	80	97	100	100	
0.357999	80	97	100	100	
0.358999	81	97	100	100	
0.359999	81	97	100	100	
0.360999	81	97	100	100	
0.361999	81	97	100	100	
0.362999	81	97	100	100	
0.363999	82	97	100	100	
0.364999	82	97	100	100	
0.365999	82	97	100	100	
0.366999	82	97	100	100	
0.367999	82	97	100	100	
0.368999	82	97	100	100	
0.369999	82	97	100	100	
0.370999	83	97	100	100	
0.371999	83	97	100	100	
0.372999	83	97	100	100	
0.373999	83	97	100	100	
0.374999	83	97	100	100	
0.375999	83	97	100	100	
0.376999	83	97	100	100	
0.377999	83	97	100	100	
0.378999	83	97	100	100	
0.379999	83	97	100	100	
0.380999	83	97	100	100	
0.381999	83	97	100	100	
0.382999	83	98	100	100	
0.383999	83	98	100	100	
0.384999	84	99	100	100	
0.385999	84	99	100	100	
0.386999	84	99	100	100	
0.387999	85	99	100	100	
0.388999	85	99	100	100	
0.389999	85	99	100	100	
0.390999	85	99	100	100	
0.391998	85	99	100	100	
0.392998	85	99	100	100	
0.393998	85	99	100	100	
0.394998	85	99	100	100	
0.395998	85	99	100	100	
0.396998	85	99	100	100	
0.397998	85	99	100	100	
0.398998	86	99	100	100	
0.399998	86	99	100	100	
0.400998	86	99	100	100	
0.401998	86	99	100	100	
0.402998	86	99	100	100	
0.403998	87	99	100	100	
0.404998	87	99	100	100	
0.405998	87	99	100	100	
0.406998	87	99	100	100	
0.407998	87	99	100	100	
0.408998	87	99	100	100	
0.409998	87	99	100	100	
0.410998	87	99	100	100	
0.411998	87	99	100	100	
0.412998	87	99	100	100	
0.413998	87	99	100	100	
0.414998	87	99	100	100	
0.415998	87	99	100	100	
0.416998	87	99	100	100	
0.417998	87	99	100	100	
0.418998	87	99	100	100	
0.419998	87	99	100	100	
0.420998	87	99	100	100	
0.421998	87	99	100	100	
0.422998	87	99	100	100	
0.423998	87	99	100	100	
0.424998	87	99	100	100	
0.425998	87	99	100	100	
0.426998	87	99	100	100	
0.427998	87	99	100	100	
0.428998	87	99	100	100	
0.429998	87	100	100	100	
0.430998	87	100	100	100	
0.431998	87	100	100	100	
0.432998	87	100	100	100	
0.433998	87	100	100	100	
0.434998	87	100	100	100	
0.435998	87	100	100	100	
0.436998	87	100	100	100	
0.437998	87	100	100	100	
0.438998	88	100	100	100	
0.439998	88	100	100	100	
0.440998	88	100	100	100	
0.441998	88	100	100	100	
0.442998	88	100	100	100	
0.443998	88	100	100	100	
0.444998	88	100	100	100	
0.445998	88	100	100	100	
0.446998	88	100	100	100	
0.447998	88	100	100	100	
0.448998	88	100	100	100	
0.449998	88	100	100	100	
0.450998	88	100	100	100	
0.451998	88	100	100	100	
0.452998	88	100	100	100	
0.453998	88	100	100	100	
0.454998	88	100	100	100	
0.455998	89	100	100	100	
0.456998	89	100	100	100	
0.457998	90	100	100	100	
0.458998	90	100	100	100	
0.459998	91	100	100	100	
0.460998	91	100	100	100	
0.461998	91	100	100	100	
0.462998	92	100	100	100	
0.463998	92	100	100	100	
0.464998	92	100	100	100	
0.465998	92	100	100	100	
0.466998	92	100	100	100	
0.467998	92	100	100	100	
0.468998	92	100	100	100	
0.469997	92	100	100	100	
0.470997	92	100	100	100	
0.471997	92	100	100	100	
0.472997	92	100	100	100	
0.473997	92	100	100	100	
0.474997	92	100	100	100	
0.475997	92	100	100	100	
0.476997	92	100	100	100	
0.477997	92	100	100	100	
0.478997	92	100	100	100	
0.479997	92	100	100	100	
0.480997	92	100	100	100	
0.481997	93	100	100	100	
0.482997	93	100	100	100	
0.483997	93	100	100	100	
0.484997	93	100	100	100	
0.485997	93	100	100	100	
0.486997	93	100	100	100	
0.487997	93	100	100	100	
0.488997	93	100	100	100	
0.489997	93	100	100	100	
0.490997	93	100	100	100	
0.491997	93	100	100	100	
0.492997	93	100	100	100	
0.493997	93	100	100	100	
0.494997	93	100	100	100	
0.495997	93	100	100	100	
0.496997	93	100	100	100	
0.497997	93	100	100	100	
0.498997	93	100	100	100	
0.499997	93	100	100	100	


==> 150818/data/seq2_rs_r005t005/r020t020_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	1	1	0	
0.009000	0	1	1	0	
0.010000	0	1	1	0	
0.011000	0	1	1	1	
0.012000	0	1	1	1	
0.013000	0	1	1	1	
0.014000	0	2	2	1	
0.015000	0	3	2	1	
0.016000	0	4	2	2	
0.017000	0	4	2	3	
0.018000	0	6	2	4	
0.019000	0	9	4	5	
0.020000	0	10	6	7	
0.021000	0	12	6	10	
0.022000	0	14	8	13	
0.023000	0	15	9	13	
0.024000	0	19	13	17	
0.025000	0	21	16	17	
0.026000	0	25	20	18	
0.027000	0	28	23	20	
0.028000	0	28	25	24	
0.029000	0	34	26	25	
0.030000	0	34	28	27	
0.031000	0	36	29	29	
0.032000	0	42	32	34	
0.033000	0	48	32	34	
0.034000	0	48	37	37	
0.035000	0	49	38	42	
0.036000	0	54	44	44	
0.037000	0	57	47	50	
0.038000	0	61	50	53	
0.039000	0	64	53	58	
0.040000	0	68	58	61	
0.041000	0	69	61	63	
0.042000	0	69	62	66	
0.043000	0	69	63	67	
0.044000	0	69	67	70	
0.045000	0	72	72	70	
0.046000	0	76	73	72	
0.047000	0	76	76	75	
0.048000	0	77	77	77	
0.049000	1	78	78	79	
0.050000	1	80	79	79	
0.051000	1	82	80	81	
0.052000	1	85	82	81	
0.053000	1	86	83	82	
0.054000	1	87	84	82	
0.055000	1	88	86	85	
0.056000	1	89	87	86	
0.057000	1	89	87	86	
0.058000	1	89	89	87	
0.059000	1	89	90	88	
0.060000	1	91	90	91	
0.061000	1	92	90	91	
0.062000	1	92	91	91	
0.063000	1	92	91	91	
0.064000	1	92	92	92	
0.065000	1	92	92	92	
0.066000	1	92	92	92	
0.067000	1	92	92	92	
0.068000	1	92	92	92	
0.069000	1	92	92	92	
0.070000	1	93	92	92	
0.071000	2	93	93	92	
0.072000	2	93	93	93	
0.073000	2	93	93	94	
0.074000	2	93	93	94	
0.075000	2	94	93	94	
0.076000	2	94	94	94	
0.077000	2	94	94	94	
0.078000	2	94	94	95	
0.079000	2	94	94	95	
0.080000	2	94	94	95	
0.081000	2	94	94	95	
0.082000	3	94	94	95	
0.083000	4	94	95	95	
0.084000	4	94	95	95	
0.085000	4	94	96	95	
0.086000	4	94	96	95	
0.087000	5	94	97	95	
0.088000	5	94	97	95	
0.089000	5	94	97	95	
0.090000	5	94	97	96	
0.091000	5	94	97	96	
0.092000	5	94	97	96	
0.093000	5	94	97	96	
0.094000	5	94	97	96	
0.095000	5	94	97	96	
0.096000	6	94	97	96	
0.097000	6	94	98	96	
0.098000	6	94	98	97	
0.099000	6	94	98	98	
0.100000	6	94	98	98	
0.101000	7	94	98	98	
0.102000	7	94	98	98	
0.103000	7	94	98	98	
0.104000	7	94	99	98	
0.105000	7	94	99	98	
0.106000	8	94	99	99	
0.107000	8	94	100	99	
0.108000	8	94	100	99	
0.109000	8	94	100	99	
0.110000	8	94	100	99	
0.111000	8	94	100	99	
0.112000	8	94	100	99	
0.113000	8	94	100	100	
0.114000	8	94	100	100	
0.115000	8	94	100	100	
0.116000	9	94	100	100	
0.117000	9	94	100	100	
0.118000	9	94	100	100	
0.119000	9	94	100	100	
0.120000	9	95	100	100	
0.121000	9	95	100	100	
0.122000	10	95	100	100	
0.123000	10	95	100	100	
0.124000	10	95	100	100	
0.125000	10	95	100	100	
0.126000	10	95	100	100	
0.127000	10	95	100	100	
0.128000	11	95	100	100	
0.129000	11	95	100	100	
0.130000	12	95	100	100	
0.131000	12	95	100	100	
0.132000	12	95	100	100	
0.133000	13	95	100	100	
0.134000	13	95	100	100	
0.135000	14	95	100	100	
0.136000	15	95	100	100	
0.137000	16	95	100	100	
0.138000	16	95	100	100	
0.139000	17	95	100	100	
0.140000	17	95	100	100	
0.141000	17	95	100	100	
0.142000	19	95	100	100	
0.143000	21	95	100	100	
0.144000	22	95	100	100	
0.145000	24	95	100	100	
0.146000	24	95	100	100	
0.147000	24	95	100	100	
0.148000	24	95	100	100	
0.149000	24	95	100	100	
0.150000	24	95	100	100	
0.151000	25	95	100	100	
0.152000	25	95	100	100	
0.153000	25	95	100	100	
0.154000	26	95	100	100	
0.155000	26	95	100	100	
0.156000	26	95	100	100	
0.157000	26	95	100	100	
0.158000	26	95	100	100	
0.159000	27	96	100	100	
0.160000	27	96	100	100	
0.161000	28	96	100	100	
0.162000	28	96	100	100	
0.163000	30	96	100	100	
0.164000	32	97	100	100	
0.165000	33	97	100	100	
0.166000	33	97	100	100	
0.167000	33	97	100	100	
0.168000	33	97	100	100	
0.169000	33	97	100	100	
0.170000	34	97	100	100	
0.171000	34	97	100	100	
0.172000	34	97	100	100	
0.173000	35	97	100	100	
0.174000	36	97	100	100	
0.175000	36	97	100	100	
0.176000	37	97	100	100	
0.177000	38	97	100	100	
0.178000	38	97	100	100	
0.179000	38	97	100	100	
0.180000	38	97	100	100	
0.181000	39	97	100	100	
0.182000	40	97	100	100	
0.183000	40	97	100	100	
0.184000	41	97	100	100	
0.185000	43	97	100	100	
0.186000	43	97	100	100	
0.187000	45	98	100	100	
0.188000	47	98	100	100	
0.189000	48	98	100	100	
0.190000	48	98	100	100	
0.191000	50	98	100	100	
0.192000	50	98	100	100	
0.193000	50	98	100	100	
0.194000	51	98	100	100	
0.195000	52	98	100	100	
0.196000	52	98	100	100	
0.197000	52	98	100	100	
0.198000	53	98	100	100	
0.199000	54	98	100	100	
0.200000	55	98	100	100	
0.201000	56	98	100	100	
0.202000	56	98	100	100	
0.203000	56	98	100	100	
0.204000	56	98	100	100	
0.205000	58	98	100	100	
0.206000	58	98	100	100	
0.207000	58	99	100	100	
0.208000	59	99	100	100	
0.209000	60	99	100	100	
0.210000	60	99	100	100	
0.211000	60	99	100	100	
0.212000	61	99	100	100	
0.213000	61	99	100	100	
0.214000	61	100	100	100	
0.215000	63	100	100	100	
0.216000	63	100	100	100	
0.217000	64	100	100	100	
0.218000	65	100	100	100	
0.219000	65	100	100	100	
0.220000	65	100	100	100	
0.221000	65	100	100	100	
0.222000	65	100	100	100	
0.223000	66	100	100	100	
0.224000	67	100	100	100	
0.225000	67	100	100	100	
0.226000	67	100	100	100	
0.227000	67	100	100	100	
0.228000	68	100	100	100	
0.229000	68	100	100	100	
0.230000	68	100	100	100	
0.231000	70	100	100	100	
0.232000	71	100	100	100	
0.233000	71	100	100	100	
0.234000	71	100	100	100	
0.235000	71	100	100	100	
0.236000	72	100	100	100	
0.237000	72	100	100	100	
0.238000	72	100	100	100	
0.239000	73	100	100	100	
0.240000	73	100	100	100	
0.241000	73	100	100	100	
0.242000	74	100	100	100	
0.243000	75	100	100	100	
0.244000	75	100	100	100	
0.245000	75	100	100	100	
0.246000	75	100	100	100	
0.247000	76	100	100	100	
0.248000	76	100	100	100	
0.249000	77	100	100	100	
0.250000	77	100	100	100	
0.251000	77	100	100	100	
0.252000	77	100	100	100	
0.253000	78	100	100	100	
0.254000	79	100	100	100	
0.255000	80	100	100	100	
0.256000	80	100	100	100	
0.257000	80	100	100	100	
0.258000	80	100	100	100	
0.259000	80	100	100	100	
0.260000	80	100	100	100	
0.261000	80	100	100	100	
0.262000	81	100	100	100	
0.263000	81	100	100	100	
0.264000	82	100	100	100	
0.265000	83	100	100	100	
0.266000	83	100	100	100	
0.267000	84	100	100	100	
0.268000	84	100	100	100	
0.269000	84	100	100	100	
0.270000	84	100	100	100	
0.271000	84	100	100	100	
0.272000	84	100	100	100	
0.273000	84	100	100	100	
0.274000	84	100	100	100	
0.275000	84	100	100	100	
0.276000	84	100	100	100	
0.277000	86	100	100	100	
0.278000	86	100	100	100	
0.279000	87	100	100	100	
0.280000	89	100	100	100	
0.281000	89	100	100	100	
0.282000	89	100	100	100	
0.283000	89	100	100	100	
0.284000	89	100	100	100	
0.285000	89	100	100	100	
0.286000	89	100	100	100	
0.287000	89	100	100	100	
0.288000	89	100	100	100	
0.289000	90	100	100	100	
0.290000	90	100	100	100	
0.291000	90	100	100	100	
0.292000	90	100	100	100	
0.293000	91	100	100	100	
0.294000	91	100	100	100	
0.295000	91	100	100	100	
0.296000	91	100	100	100	
0.297000	91	100	100	100	
0.298000	91	100	100	100	
0.299000	91	100	100	100	
0.300000	92	100	100	100	
0.301000	92	100	100	100	
0.302000	93	100	100	100	
0.303000	94	100	100	100	
0.304000	95	100	100	100	
0.305000	95	100	100	100	
0.306000	96	100	100	100	
0.307000	96	100	100	100	
0.308000	96	100	100	100	
0.309000	96	100	100	100	
0.310000	96	100	100	100	
0.311000	96	100	100	100	
0.312000	96	100	100	100	
0.313000	96	100	100	100	
0.314000	96	100	100	100	
0.314999	96	100	100	100	
0.315999	96	100	100	100	
0.316999	96	100	100	100	
0.317999	96	100	100	100	
0.318999	96	100	100	100	
0.319999	96	100	100	100	
0.320999	96	100	100	100	
0.321999	96	100	100	100	
0.322999	96	100	100	100	
0.323999	96	100	100	100	
0.324999	96	100	100	100	
0.325999	96	100	100	100	
0.326999	96	100	100	100	
0.327999	96	100	100	100	
0.328999	96	100	100	100	
0.329999	96	100	100	100	
0.330999	96	100	100	100	
0.331999	96	100	100	100	
0.332999	96	100	100	100	
0.333999	96	100	100	100	
0.334999	96	100	100	100	
0.335999	96	100	100	100	
0.336999	96	100	100	100	
0.337999	96	100	100	100	
0.338999	96	100	100	100	
0.339999	96	100	100	100	
0.340999	96	100	100	100	
0.341999	97	100	100	100	
0.342999	97	100	100	100	
0.343999	97	100	100	100	
0.344999	97	100	100	100	
0.345999	97	100	100	100	
0.346999	97	100	100	100	
0.347999	97	100	100	100	
0.348999	97	100	100	100	
0.349999	97	100	100	100	
0.350999	97	100	100	100	
0.351999	97	100	100	100	
0.352999	97	100	100	100	
0.353999	97	100	100	100	
0.354999	97	100	100	100	
0.355999	97	100	100	100	
0.356999	97	100	100	100	
0.357999	97	100	100	100	
0.358999	97	100	100	100	
0.359999	97	100	100	100	
0.360999	97	100	100	100	
0.361999	97	100	100	100	
0.362999	97	100	100	100	
0.363999	97	100	100	100	
0.364999	97	100	100	100	
0.365999	97	100	100	100	
0.366999	97	100	100	100	
0.367999	97	100	100	100	
0.368999	98	100	100	100	
0.369999	98	100	100	100	
0.370999	98	100	100	100	
0.371999	98	100	100	100	
0.372999	98	100	100	100	
0.373999	98	100	100	100	
0.374999	98	100	100	100	
0.375999	98	100	100	100	
0.376999	98	100	100	100	
0.377999	98	100	100	100	
0.378999	98	100	100	100	
0.379999	98	100	100	100	
0.380999	99	100	100	100	
0.381999	99	100	100	100	
0.382999	99	100	100	100	
0.383999	99	100	100	100	
0.384999	99	100	100	100	
0.385999	99	100	100	100	
0.386999	99	100	100	100	
0.387999	99	100	100	100	
0.388999	99	100	100	100	
0.389999	99	100	100	100	
0.390999	99	100	100	100	
0.391998	99	100	100	100	
0.392998	99	100	100	100	
0.393998	99	100	100	100	
0.394998	99	100	100	100	
0.395998	99	100	100	100	
0.396998	99	100	100	100	
0.397998	99	100	100	100	
0.398998	99	100	100	100	
0.399998	99	100	100	100	
0.400998	99	100	100	100	
0.401998	99	100	100	100	
0.402998	99	100	100	100	
0.403998	99	100	100	100	
0.404998	99	100	100	100	
0.405998	99	100	100	100	
0.406998	99	100	100	100	
0.407998	99	100	100	100	
0.408998	99	100	100	100	
0.409998	99	100	100	100	
0.410998	99	100	100	100	
0.411998	99	100	100	100	
0.412998	99	100	100	100	
0.413998	99	100	100	100	
0.414998	99	100	100	100	
0.415998	100	100	100	100	
0.416998	100	100	100	100	
0.417998	100	100	100	100	
0.418998	100	100	100	100	
0.419998	100	100	100	100	
0.420998	100	100	100	100	
0.421998	100	100	100	100	
0.422998	100	100	100	100	
0.423998	100	100	100	100	
0.424998	100	100	100	100	
0.425998	100	100	100	100	
0.426998	100	100	100	100	
0.427998	100	100	100	100	
0.428998	100	100	100	100	
0.429998	100	100	100	100	
0.430998	100	100	100	100	
0.431998	100	100	100	100	
0.432998	100	100	100	100	
0.433998	100	100	100	100	
0.434998	100	100	100	100	
0.435998	100	100	100	100	
0.436998	100	100	100	100	
0.437998	100	100	100	100	
0.438998	100	100	100	100	
0.439998	100	100	100	100	
0.440998	100	100	100	100	
0.441998	100	100	100	100	
0.442998	100	100	100	100	
0.443998	100	100	100	100	
0.444998	100	100	100	100	
0.445998	100	100	100	100	
0.446998	100	100	100	100	
0.447998	100	100	100	100	
0.448998	100	100	100	100	
0.449998	100	100	100	100	
0.450998	100	100	100	100	
0.451998	100	100	100	100	
0.452998	100	100	100	100	
0.453998	100	100	100	100	
0.454998	100	100	100	100	
0.455998	100	100	100	100	
0.456998	100	100	100	100	
0.457998	100	100	100	100	
0.458998	100	100	100	100	
0.459998	100	100	100	100	
0.460998	100	100	100	100	
0.461998	100	100	100	100	
0.462998	100	100	100	100	
0.463998	100	100	100	100	
0.464998	100	100	100	100	
0.465998	100	100	100	100	
0.466998	100	100	100	100	
0.467998	100	100	100	100	
0.468998	100	100	100	100	
0.469997	100	100	100	100	
0.470997	100	100	100	100	
0.471997	100	100	100	100	
0.472997	100	100	100	100	
0.473997	100	100	100	100	
0.474997	100	100	100	100	
0.475997	100	100	100	100	
0.476997	100	100	100	100	
0.477997	100	100	100	100	
0.478997	100	100	100	100	
0.479997	100	100	100	100	
0.480997	100	100	100	100	
0.481997	100	100	100	100	
0.482997	100	100	100	100	
0.483997	100	100	100	100	
0.484997	100	100	100	100	
0.485997	100	100	100	100	
0.486997	100	100	100	100	
0.487997	100	100	100	100	
0.488997	100	100	100	100	
0.489997	100	100	100	100	
0.490997	100	100	100	100	
0.491997	100	100	100	100	
0.492997	100	100	100	100	
0.493997	100	100	100	100	
0.494997	100	100	100	100	
0.495997	100	100	100	100	
0.496997	100	100	100	100	
0.497997	100	100	100	100	
0.498997	100	100	100	100	
0.499997	100	100	100	100	


==> 150818/data/seq2_rs_r010t010/r005t005.txt <==
0.470961	0.478024	0.112285	0.072535	0.195840	0.052491	0.120911	0.059701	
0.184272	0.200246	0.154222	0.040517	0.145494	0.044409	0.136171	0.031614	
0.725903	0.597672	0.221141	0.110579	0.247164	0.173871	0.211261	0.151276	
0.291581	0.383878	0.046345	0.055678	0.172252	0.116626	0.167742	0.119885	
0.647917	0.515308	0.144992	0.068661	0.135254	0.071494	0.096357	0.073396	
0.235141	0.404347	0.171283	0.055596	0.232732	0.080048	0.224082	0.083165	
1.828739	0.439463	0.292374	0.218610	0.143871	0.115196	0.066634	0.095811	
0.443262	0.460439	0.228996	0.225498	0.138633	0.106994	0.156404	0.102016	
0.169029	0.249705	0.052225	0.057441	0.071782	0.068450	0.099052	0.071405	
1.161102	0.394744	0.057977	0.066823	0.054164	0.066349	0.110468	0.100304	
0.592551	0.537096	0.088245	0.041233	0.261930	0.177550	0.241436	0.156667	
0.654292	0.450072	0.296635	0.205016	0.177888	0.125006	0.199422	0.130546	
0.583423	0.444346	0.039426	0.078649	0.050986	0.071566	0.048796	0.077572	
0.143481	0.344093	0.110569	0.064437	0.141966	0.056185	0.133064	0.047786	
0.838633	0.370119	0.065982	0.030018	0.045229	0.061704	0.040177	0.050467	
0.420393	0.313536	0.134524	0.055012	0.132025	0.054893	0.035711	0.041178	
0.413734	0.168393	0.132948	0.067510	0.130543	0.067009	0.127126	0.065953	
0.228088	0.417519	0.051857	0.069047	0.057019	0.059482	0.043412	0.071600	
0.488381	0.214108	0.024159	0.091574	0.036780	0.097995	0.042086	0.110172	
0.469117	0.473496	0.099356	0.050153	0.072524	0.050470	0.054441	0.053944	
0.393834	0.372006	0.045593	0.059780	0.040133	0.062016	0.024626	0.048972	
0.782594	0.244177	0.123084	0.104049	0.102925	0.069953	0.106690	0.072330	
0.541704	0.462448	0.271367	0.173489	0.164907	0.079514	0.121705	0.062239	
0.237481	0.314134	0.123254	0.059898	0.073113	0.036685	0.053381	0.048199	
0.600232	0.460534	0.113564	0.113873	0.018259	0.045540	0.022407	0.046729	
1.443367	0.304275	0.141370	0.073692	0.310849	0.201078	0.231299	0.158149	
0.706496	0.379740	0.249307	0.054858	0.263174	0.054037	0.159991	0.037700	
0.474199	0.479768	0.150381	0.071220	0.265045	0.174519	0.219843	0.157095	
0.440777	0.283504	0.129871	0.143769	0.148882	0.082501	0.139848	0.068274	
0.411183	0.275325	0.049169	0.068194	0.038721	0.067125	0.028153	0.050415	
0.456444	0.393503	0.051281	0.053183	0.051512	0.043219	0.021531	0.062502	
2.749486	0.318244	0.283541	0.189886	0.127863	0.119825	0.178606	0.093287	
0.525370	0.466337	0.135978	0.120485	0.157187	0.142354	0.139484	0.150012	
0.546050	0.458142	0.090844	0.061880	0.151763	0.082962	0.110707	0.071479	
0.840311	0.368351	0.039536	0.042740	0.082697	0.080686	0.072221	0.066734	
0.550049	0.492629	0.107725	0.070795	0.037444	0.045803	0.138582	0.098017	
0.260247	0.197072	0.049576	0.036467	0.045616	0.037901	0.032891	0.050235	
0.308509	0.350331	0.149626	0.158401	0.215018	0.180228	0.241475	0.194283	
0.392676	0.427623	0.140589	0.129483	0.133181	0.128920	0.129042	0.127268	
0.258872	0.380294	0.100730	0.056557	0.129163	0.063450	0.145786	0.070038	
0.153491	0.401373	0.045152	0.083102	0.065848	0.138106	0.087979	0.113420	
0.603490	0.471405	0.253516	0.212464	0.280841	0.184785	0.240479	0.142341	
0.227419	0.290887	0.062329	0.032540	0.048768	0.045448	0.019736	0.049129	
0.776339	0.352805	0.111254	0.039935	0.239704	0.085180	0.230530	0.064832	
0.579346	0.565239	0.514506	0.303449	0.327076	0.180007	0.239842	0.142001	
0.402121	0.476692	0.037398	0.053057	0.044859	0.040332	0.060732	0.040700	
0.356536	0.487468	0.040079	0.070087	0.041287	0.067184	0.080600	0.065055	
0.716179	0.329736	0.112838	0.051201	0.097485	0.043341	0.089892	0.043259	
0.307045	0.218282	0.219903	0.069327	0.202627	0.073167	0.112266	0.065481	
0.365874	0.220163	0.079700	0.082783	0.053848	0.081644	0.097730	0.089431	
0.246515	0.141735	0.213538	0.041124	0.187550	0.030640	0.111401	0.024678	
0.602370	0.412076	0.084907	0.049608	0.178788	0.118945	0.234265	0.133680	
0.626112	0.557847	0.109921	0.060840	0.194049	0.132269	0.179665	0.093232	
0.734522	0.344654	0.127725	0.082507	0.179464	0.107880	0.167687	0.104333	
0.302124	0.353927	0.131753	0.083789	0.113419	0.096374	0.089123	0.083337	
0.138468	0.304089	0.070798	0.037308	0.050758	0.021246	0.032677	0.046823	
0.811533	0.243839	0.127896	0.053766	0.123667	0.051369	0.029642	0.047121	
0.345100	0.479563	0.040193	0.042264	0.094669	0.059744	0.046245	0.043706	
0.129898	0.363114	0.088120	0.074422	0.072030	0.043624	0.121348	0.041366	
0.211353	0.285943	0.043326	0.037575	0.041711	0.047852	0.045811	0.044030	
0.536812	0.313255	0.212552	0.226437	0.205715	0.054673	0.160339	0.057539	
0.416908	0.500997	0.125729	0.031779	0.228254	0.163327	0.232594	0.164937	
1.624046	0.436574	0.053213	0.056941	0.091021	0.118374	0.118716	0.132955	
0.645813	0.323746	0.164287	0.060351	0.205903	0.089059	0.131343	0.053134	
1.430367	0.343647	0.143471	0.088889	0.206355	0.115498	0.160584	0.107771	
0.601044	0.518019	0.109774	0.081448	0.063811	0.066571	0.058761	0.063849	
0.721554	0.401622	0.101390	0.113676	0.318919	0.262086	0.295632	0.224012	
0.364541	0.196656	0.090825	0.026782	0.116861	0.031088	0.040364	0.051818	
0.180936	0.576329	0.075395	0.037851	0.094894	0.044392	0.078049	0.049152	
0.216628	0.344811	0.055973	0.090911	0.043514	0.051413	0.041607	0.077676	
0.211020	0.269947	0.168927	0.058041	0.160110	0.057574	0.043567	0.043920	
0.444589	0.287582	0.076649	0.103524	0.060277	0.092185	0.028723	0.062318	
0.194225	0.400956	0.081162	0.053596	0.087102	0.043443	0.045337	0.041580	
0.552974	0.256667	0.073714	0.069727	0.084343	0.114233	0.056119	0.074281	
0.300662	0.442301	0.082638	0.065251	0.167394	0.070071	0.088563	0.052140	
0.776000	0.562401	0.132644	0.084108	0.209770	0.157086	0.229991	0.157446	
0.254223	0.508964	0.102813	0.065827	0.082763	0.054583	0.096530	0.059987	
0.306426	0.378372	0.070372	0.102931	0.069281	0.100418	0.070950	0.095341	
0.609492	0.537047	0.107483	0.093986	0.248061	0.094289	0.220098	0.081181	
0.131058	0.294136	0.089703	0.034111	0.052272	0.045032	0.036241	0.023497	
0.296068	0.292924	0.136334	0.131259	0.145801	0.122242	0.135198	0.119583	
0.653054	0.365917	0.314365	0.247558	0.050296	0.081276	0.068005	0.093381	
1.079675	0.541930	0.048843	0.087153	0.052537	0.071882	0.025611	0.042761	
0.577021	0.606194	0.449725	0.311913	0.155352	0.129514	0.162956	0.128059	
0.415397	0.453459	0.120634	0.052576	0.151246	0.066867	0.122181	0.069307	
1.041424	0.230140	0.089288	0.112470	0.038719	0.049749	0.061375	0.048342	
0.368693	0.339152	0.041293	0.060419	0.038437	0.061239	0.039536	0.053630	
0.333446	0.535019	0.197859	0.226743	0.141904	0.173905	0.130858	0.155254	
1.260997	0.541000	0.088821	0.024034	0.066282	0.018705	0.034399	0.028347	
0.264260	0.322451	0.069523	0.076328	0.060695	0.070871	0.114814	0.071888	
0.602199	0.405150	0.084030	0.077842	0.151719	0.121403	0.181325	0.128472	
0.328497	0.343130	0.083735	0.069369	0.086539	0.066660	0.061229	0.034324	
0.229192	0.392133	0.032579	0.080100	0.048842	0.088167	0.050742	0.066882	
0.892149	0.328828	0.068467	0.130440	0.076664	0.088428	0.061614	0.080783	
0.481545	0.291616	0.070524	0.062791	0.065682	0.059840	0.025592	0.054928	
0.486322	0.392541	0.027361	0.028920	0.035208	0.055850	0.059372	0.036746	
0.210869	0.127342	0.134095	0.084747	0.147868	0.093036	0.096615	0.070942	
1.162788	0.441060	0.205468	0.124161	0.215247	0.097646	0.149548	0.079313	
0.374505	0.346790	0.131002	0.061593	0.166237	0.104340	0.144856	0.084332	
0.333888	0.222806	0.058976	0.076845	0.045820	0.072690	0.031777	0.057550	


==> 150818/data/seq2_rs_r010t010/r005t005_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	0	0	
0.019000	0	0	1	1	
0.020000	0	0	1	1	
0.021000	0	0	1	1	
0.022000	0	0	1	1	
0.023000	0	0	1	1	
0.024000	0	0	1	1	
0.025000	0	1	1	1	
0.026000	0	1	1	1	
0.027000	0	1	1	1	
0.028000	0	2	1	1	
0.029000	0	2	1	1	
0.030000	0	2	1	1	
0.031000	0	2	1	1	
0.032000	0	2	1	1	
0.033000	0	3	1	1	
0.034000	0	3	1	1	
0.035000	0	3	1	1	
0.036000	0	3	2	2	
0.037000	0	3	3	3	
0.038000	0	4	4	4	
0.039000	0	4	7	7	
0.040000	0	6	7	7	
0.041000	0	8	8	8	
0.042000	0	9	10	10	
0.043000	0	9	10	10	
0.044000	0	10	11	11	
0.045000	0	10	12	12	
0.046000	0	12	15	15	
0.047000	0	13	15	15	
0.048000	0	13	15	15	
0.049000	0	14	17	17	
0.050000	0	16	17	17	
0.051000	0	16	20	20	
0.052000	0	18	21	21	
0.053000	0	19	23	23	
0.054000	0	20	24	24	
0.055000	0	20	25	25	
0.056000	0	21	25	25	
0.057000	0	21	25	25	
0.058000	0	22	26	26	
0.059000	0	23	26	26	
0.060000	0	23	26	26	
0.061000	0	23	28	28	
0.062000	0	23	28	28	
0.063000	0	24	28	28	
0.064000	0	24	29	29	
0.065000	0	24	29	29	
0.066000	0	25	31	31	
0.067000	0	25	32	32	
0.068000	0	25	32	32	
0.069000	0	26	32	32	
0.070000	0	27	33	33	
0.071000	0	30	33	33	
0.072000	0	30	34	34	
0.073000	0	30	36	36	
0.074000	0	31	37	37	
0.075000	0	31	37	37	
0.076000	0	32	37	37	
0.077000	0	33	38	38	
0.078000	0	33	38	38	
0.079000	0	33	38	38	
0.080000	0	34	38	38	
0.081000	0	34	38	38	
0.082000	0	35	38	38	
0.083000	0	36	40	40	
0.084000	0	37	40	40	
0.085000	0	39	41	41	
0.086000	0	39	41	41	
0.087000	0	39	42	42	
0.088000	0	39	43	43	
0.089000	0	42	43	43	
0.090000	0	44	43	43	
0.091000	0	46	43	43	
0.092000	0	46	44	44	
0.093000	0	46	44	44	
0.094000	0	46	44	44	
0.095000	0	46	46	46	
0.096000	0	46	46	46	
0.097000	0	46	46	46	
0.098000	0	46	47	47	
0.099000	0	46	47	47	
0.100000	0	47	47	47	
0.101000	0	48	47	47	
0.102000	0	49	47	47	
0.103000	0	50	48	48	
0.104000	0	50	48	48	
0.105000	0	50	48	48	
0.106000	0	50	48	48	
0.107000	0	50	48	48	
0.108000	0	52	48	48	
0.109000	0	52	48	48	
0.110000	0	54	48	48	
0.111000	0	55	48	48	
0.112000	0	56	48	48	
0.113000	0	58	48	48	
0.114000	0	59	49	49	
0.115000	0	59	49	49	
0.116000	0	59	49	49	
0.117000	0	59	50	50	
0.118000	0	59	50	50	
0.119000	0	59	50	50	
0.120000	0	59	50	50	
0.121000	0	60	50	50	
0.122000	0	60	50	50	
0.123000	0	60	50	50	
0.124000	0	62	51	51	
0.125000	0	62	51	51	
0.126000	0	63	51	51	
0.127000	0	63	51	51	
0.128000	0	65	52	52	
0.129000	0	65	52	52	
0.130000	1	66	53	53	
0.131000	1	66	54	54	
0.132000	2	68	54	54	
0.133000	2	70	55	55	
0.134000	2	70	56	56	
0.135000	2	72	56	56	
0.136000	2	73	57	57	
0.137000	2	74	57	57	
0.138000	2	74	57	57	
0.139000	3	74	58	58	
0.140000	3	74	58	58	
0.141000	3	75	58	58	
0.142000	3	76	60	60	
0.143000	3	76	60	60	
0.144000	4	77	61	61	
0.145000	4	78	61	61	
0.146000	4	78	63	63	
0.147000	4	78	63	63	
0.148000	4	78	64	64	
0.149000	4	78	65	65	
0.150000	4	79	65	65	
0.151000	4	80	65	65	
0.152000	4	80	68	68	
0.153000	4	80	68	68	
0.154000	5	80	68	68	
0.155000	5	81	68	68	
0.156000	5	81	69	69	
0.157000	5	81	69	69	
0.158000	5	81	70	70	
0.159000	5	81	70	70	
0.160000	5	81	70	70	
0.161000	5	81	71	71	
0.162000	5	81	71	71	
0.163000	5	81	71	71	
0.164000	5	81	71	71	
0.165000	5	82	72	72	
0.166000	5	82	72	72	
0.167000	5	82	73	73	
0.168000	5	82	74	74	
0.169000	5	83	74	74	
0.170000	6	83	74	74	
0.171000	6	83	74	74	
0.172000	6	84	74	74	
0.173000	6	84	75	75	
0.174000	6	84	75	75	
0.175000	6	84	75	75	
0.176000	6	84	75	75	
0.177000	6	84	75	75	
0.178000	6	84	76	76	
0.179000	6	84	77	77	
0.180000	6	84	78	78	
0.181000	7	84	78	78	
0.182000	7	84	78	78	
0.183000	7	84	78	78	
0.184000	7	84	78	78	
0.185000	8	84	78	78	
0.186000	8	84	78	78	
0.187000	8	84	78	78	
0.188000	8	84	79	79	
0.189000	8	84	79	79	
0.190000	8	84	79	79	
0.191000	8	84	79	79	
0.192000	8	84	79	79	
0.193000	8	84	79	79	
0.194000	8	84	79	79	
0.195000	9	84	80	80	
0.196000	9	84	81	81	
0.197000	9	84	81	81	
0.198000	9	85	81	81	
0.199000	9	85	81	81	
0.200000	9	85	81	81	
0.201000	9	85	81	81	
0.202000	9	85	81	81	
0.203000	9	85	82	82	
0.204000	9	85	82	82	
0.205000	9	85	82	82	
0.206000	9	86	84	84	
0.207000	9	86	85	85	
0.208000	9	86	85	85	
0.209000	9	86	85	85	
0.210000	9	86	86	86	
0.211000	10	86	86	86	
0.212000	12	86	86	86	
0.213000	12	87	86	86	
0.214000	12	88	86	86	
0.215000	12	88	86	86	
0.216000	12	88	88	88	
0.217000	13	88	88	88	
0.218000	13	88	88	88	
0.219000	13	88	88	88	
0.220000	13	89	88	88	
0.221000	13	89	88	88	
0.222000	13	90	88	88	
0.223000	13	90	88	88	
0.224000	13	90	88	88	
0.225000	13	90	88	88	
0.226000	13	90	88	88	
0.227000	13	90	88	88	
0.228000	14	90	88	88	
0.229000	15	91	89	89	
0.230000	16	91	89	89	
0.231000	16	91	89	89	
0.232000	16	91	89	89	
0.233000	16	91	90	90	
0.234000	16	91	90	90	
0.235000	16	91	90	90	
0.236000	17	91	90	90	
0.237000	17	91	90	90	
0.238000	18	91	90	90	
0.239000	18	91	90	90	
0.240000	18	91	91	91	
0.241000	18	91	91	91	
0.242000	18	91	91	91	
0.243000	18	91	91	91	
0.244000	18	91	91	91	
0.245000	18	91	91	91	
0.246000	18	91	91	91	
0.247000	19	91	91	91	
0.248000	19	91	92	92	
0.249000	19	91	93	93	
0.250000	19	92	93	93	
0.251000	19	92	93	93	
0.252000	19	92	93	93	
0.253000	19	92	93	93	
0.254000	19	93	93	93	
0.255000	20	93	93	93	
0.256000	20	93	93	93	
0.257000	20	93	93	93	
0.258000	20	93	93	93	
0.259000	21	93	93	93	
0.260000	21	93	93	93	
0.261000	22	93	93	93	
0.262000	22	93	94	94	
0.263000	22	93	94	94	
0.264000	22	93	95	95	
0.265000	23	93	95	95	
0.266000	23	93	96	96	
0.267000	23	93	96	96	
0.268000	23	93	96	96	
0.269000	23	93	96	96	
0.270000	23	93	96	96	
0.271000	23	93	96	96	
0.272000	23	94	96	96	
0.273000	23	94	96	96	
0.274000	23	94	96	96	
0.275000	23	94	96	96	
0.276000	23	94	96	96	
0.277000	23	94	96	96	
0.278000	23	94	96	96	
0.279000	23	94	96	96	
0.280000	23	94	96	96	
0.281000	23	94	97	97	
0.282000	23	94	97	97	
0.283000	23	94	97	97	
0.284000	23	95	97	97	
0.285000	23	95	97	97	
0.286000	23	95	97	97	
0.287000	23	95	97	97	
0.288000	23	95	97	97	
0.289000	23	95	97	97	
0.290000	23	95	97	97	
0.291000	23	95	97	97	
0.292000	24	95	97	97	
0.293000	24	96	97	97	
0.294000	24	96	97	97	
0.295000	24	96	97	97	
0.296000	24	96	97	97	
0.297000	25	97	97	97	
0.298000	25	97	97	97	
0.299000	25	97	97	97	
0.300000	25	97	97	97	
0.301000	26	97	97	97	
0.302000	26	97	97	97	
0.303000	27	97	97	97	
0.304000	27	97	97	97	
0.305000	27	97	97	97	
0.306000	27	97	97	97	
0.307000	28	97	97	97	
0.308000	29	97	97	97	
0.309000	30	97	97	97	
0.310000	30	97	97	97	
0.311000	30	97	98	98	
0.312000	30	97	98	98	
0.313000	30	97	98	98	
0.314000	30	97	98	98	
0.314999	30	98	98	98	
0.315999	30	98	98	98	
0.316999	30	98	98	98	
0.317999	30	98	98	98	
0.318999	30	98	99	99	
0.319999	30	98	99	99	
0.320999	30	98	99	99	
0.321999	30	98	99	99	
0.322999	30	98	99	99	
0.323999	30	98	99	99	
0.324999	30	98	99	99	
0.325999	30	98	99	99	
0.326999	30	98	99	99	
0.327999	30	98	100	100	
0.328999	31	98	100	100	
0.329999	31	98	100	100	
0.330999	31	98	100	100	
0.331999	31	98	100	100	
0.332999	31	98	100	100	
0.333999	33	98	100	100	
0.334999	33	98	100	100	
0.335999	33	98	100	100	
0.336999	33	98	100	100	
0.337999	33	98	100	100	
0.338999	33	98	100	100	
0.339999	33	98	100	100	
0.340999	33	98	100	100	
0.341999	33	98	100	100	
0.342999	33	98	100	100	
0.343999	33	98	100	100	
0.344999	33	98	100	100	
0.345999	34	98	100	100	
0.346999	34	98	100	100	
0.347999	34	98	100	100	
0.348999	34	98	100	100	
0.349999	34	98	100	100	
0.350999	34	98	100	100	
0.351999	34	98	100	100	
0.352999	34	98	100	100	
0.353999	34	98	100	100	
0.354999	34	98	100	100	
0.355999	34	98	100	100	
0.356999	35	98	100	100	
0.357999	35	98	100	100	
0.358999	35	98	100	100	
0.359999	35	98	100	100	
0.360999	35	98	100	100	
0.361999	35	98	100	100	
0.362999	35	98	100	100	
0.363999	35	98	100	100	
0.364999	36	98	100	100	
0.365999	37	98	100	100	
0.366999	37	98	100	100	
0.367999	37	98	100	100	
0.368999	38	98	100	100	
0.369999	38	98	100	100	
0.370999	38	98	100	100	
0.371999	38	98	100	100	
0.372999	38	98	100	100	
0.373999	38	98	100	100	
0.374999	39	98	100	100	
0.375999	39	98	100	100	
0.376999	39	98	100	100	
0.377999	39	98	100	100	
0.378999	39	98	100	100	
0.379999	39	98	100	100	
0.380999	39	98	100	100	
0.381999	39	98	100	100	
0.382999	39	98	100	100	
0.383999	39	98	100	100	
0.384999	39	98	100	100	
0.385999	39	98	100	100	
0.386999	39	98	100	100	
0.387999	39	98	100	100	
0.388999	39	98	100	100	
0.389999	39	98	100	100	
0.390999	39	98	100	100	
0.391998	39	98	100	100	
0.392998	40	98	100	100	
0.393998	41	98	100	100	
0.394998	41	98	100	100	
0.395998	41	98	100	100	
0.396998	41	98	100	100	
0.397998	41	98	100	100	
0.398998	41	98	100	100	
0.399998	41	98	100	100	
0.400998	41	98	100	100	
0.401998	41	98	100	100	
0.402998	42	98	100	100	
0.403998	42	98	100	100	
0.404998	42	98	100	100	
0.405998	42	98	100	100	
0.406998	42	98	100	100	
0.407998	42	98	100	100	
0.408998	42	98	100	100	
0.409998	42	98	100	100	
0.410998	42	98	100	100	
0.411998	43	98	100	100	
0.412998	43	98	100	100	
0.413998	44	98	100	100	
0.414998	44	98	100	100	
0.415998	45	98	100	100	
0.416998	46	98	100	100	
0.417998	46	98	100	100	
0.418998	46	98	100	100	
0.419998	46	98	100	100	
0.420998	47	98	100	100	
0.421998	47	98	100	100	
0.422998	47	98	100	100	
0.423998	47	98	100	100	
0.424998	47	98	100	100	
0.425998	47	98	100	100	
0.426998	47	98	100	100	
0.427998	47	98	100	100	
0.428998	47	98	100	100	
0.429998	47	98	100	100	
0.430998	47	98	100	100	
0.431998	47	98	100	100	
0.432998	47	98	100	100	
0.433998	47	98	100	100	
0.434998	47	98	100	100	
0.435998	47	98	100	100	
0.436998	47	98	100	100	
0.437998	47	98	100	100	
0.438998	47	98	100	100	
0.439998	47	98	100	100	
0.440998	48	98	100	100	
0.441998	48	98	100	100	
0.442998	48	98	100	100	
0.443998	49	98	100	100	
0.444998	50	98	100	100	
0.445998	50	98	100	100	
0.446998	50	98	100	100	
0.447998	50	98	100	100	
0.448998	50	98	100	100	
0.449998	50	99	100	100	
0.450998	50	99	100	100	
0.451998	50	99	100	100	
0.452998	50	99	100	100	
0.453998	50	99	100	100	
0.454998	50	99	100	100	
0.455998	50	99	100	100	
0.456998	51	99	100	100	
0.457998	51	99	100	100	
0.458998	51	99	100	100	
0.459998	51	99	100	100	
0.460998	51	99	100	100	
0.461998	51	99	100	100	
0.462998	51	99	100	100	
0.463998	51	99	100	100	
0.464998	51	99	100	100	
0.465998	51	99	100	100	
0.466998	51	99	100	100	
0.467998	51	99	100	100	
0.468998	51	99	100	100	
0.469997	52	99	100	100	
0.470997	53	99	100	100	
0.471997	53	99	100	100	
0.472997	53	99	100	100	
0.473997	53	99	100	100	
0.474997	54	99	100	100	
0.475997	54	99	100	100	
0.476997	54	99	100	100	
0.477997	54	99	100	100	
0.478997	54	99	100	100	
0.479997	54	99	100	100	
0.480997	54	99	100	100	
0.481997	55	99	100	100	
0.482997	55	99	100	100	
0.483997	55	99	100	100	
0.484997	55	99	100	100	
0.485997	55	99	100	100	
0.486997	56	99	100	100	
0.487997	56	99	100	100	
0.488997	57	99	100	100	
0.489997	57	99	100	100	
0.490997	57	99	100	100	
0.491997	57	99	100	100	
0.492997	57	99	100	100	
0.493997	57	99	100	100	
0.494997	57	99	100	100	
0.495997	57	99	100	100	
0.496997	57	99	100	100	
0.497997	57	99	100	100	
0.498997	57	99	100	100	
0.499997	57	99	100	100	


==> 150818/data/seq2_rs_r010t010/r005t005_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	0	0	
0.019000	0	0	1	0	
0.020000	0	0	1	0	
0.021000	0	0	1	0	
0.022000	0	0	2	0	
0.023000	0	0	2	0	
0.024000	0	0	2	1	
0.025000	0	1	2	2	
0.026000	0	1	2	2	
0.027000	0	2	2	2	
0.028000	0	2	2	2	
0.029000	0	3	2	3	
0.030000	0	3	2	3	
0.031000	0	4	3	3	
0.032000	0	5	4	4	
0.033000	0	6	4	4	
0.034000	0	6	4	4	
0.035000	0	7	4	5	
0.036000	0	7	4	5	
0.037000	0	8	5	6	
0.038000	0	11	6	7	
0.039000	0	11	6	7	
0.040000	0	12	6	7	
0.041000	0	13	7	8	
0.042000	0	15	7	11	
0.043000	0	17	7	12	
0.044000	0	17	11	15	
0.045000	0	17	13	16	
0.046000	0	17	17	16	
0.047000	0	17	17	18	
0.048000	0	17	18	20	
0.049000	0	17	18	23	
0.050000	0	18	19	25	
0.051000	0	19	20	28	
0.052000	0	20	22	29	
0.053000	0	21	23	30	
0.054000	0	25	23	33	
0.055000	0	26	27	34	
0.056000	0	29	28	34	
0.057000	0	31	29	34	
0.058000	0	32	30	36	
0.059000	0	33	30	36	
0.060000	0	35	33	38	
0.061000	0	38	33	38	
0.062000	0	40	35	38	
0.063000	0	41	36	41	
0.064000	0	41	37	42	
0.065000	0	42	37	43	
0.066000	0	44	37	46	
0.067000	0	45	41	48	
0.068000	0	46	44	48	
0.069000	0	48	45	49	
0.070000	0	52	46	50	
0.071000	0	54	48	52	
0.072000	0	55	51	56	
0.073000	0	56	52	57	
0.074000	0	57	53	58	
0.075000	0	58	53	59	
0.076000	0	58	53	59	
0.077000	0	60	53	59	
0.078000	0	61	53	61	
0.079000	0	62	53	61	
0.080000	0	62	54	62	
0.081000	0	63	56	63	
0.082000	0	64	58	64	
0.083000	0	66	60	64	
0.084000	0	68	60	66	
0.085000	0	70	60	67	
0.086000	0	70	61	67	
0.087000	0	70	61	67	
0.088000	0	71	61	67	
0.089000	0	72	63	67	
0.090000	0	72	64	68	
0.091000	0	73	64	68	
0.092000	0	74	64	68	
0.093000	0	74	65	68	
0.094000	0	75	66	71	
0.095000	0	75	67	71	
0.096000	0	75	67	73	
0.097000	0	75	68	73	
0.098000	0	75	70	73	
0.099000	0	75	70	74	
0.100000	0	75	70	74	
0.101000	0	75	71	75	
0.102000	0	75	71	75	
0.103000	0	76	71	76	
0.104000	0	77	71	76	
0.105000	0	78	72	77	
0.106000	0	78	72	77	
0.107000	0	78	73	77	
0.108000	0	78	74	78	
0.109000	0	78	74	78	
0.110000	0	78	74	78	
0.111000	0	79	74	79	
0.112000	0	79	74	79	
0.113000	0	80	74	79	
0.114000	0	82	74	80	
0.115000	0	82	75	80	
0.116000	0	82	77	80	
0.117000	0	82	78	80	
0.118000	0	82	78	80	
0.119000	0	82	80	80	
0.120000	0	82	81	82	
0.121000	0	83	81	82	
0.122000	0	83	82	82	
0.123000	0	83	83	82	
0.124000	0	83	83	82	
0.125000	0	84	83	82	
0.126000	0	84	84	82	
0.127000	0	84	84	82	
0.128000	1	84	84	83	
0.129000	1	84	85	85	
0.130000	1	85	86	85	
0.131000	1	86	86	86	
0.132000	1	87	86	86	
0.133000	1	87	87	87	
0.134000	1	87	87	88	
0.135000	1	87	87	88	
0.136000	1	87	87	88	
0.137000	1	87	87	88	
0.138000	1	87	87	88	
0.139000	1	87	88	88	
0.140000	1	87	88	88	
0.141000	1	87	88	88	
0.142000	2	87	88	88	
0.143000	2	87	89	90	
0.144000	2	88	89	90	
0.145000	2	88	89	90	
0.146000	2	88	89	90	
0.147000	2	88	89	90	
0.148000	2	88	89	90	
0.149000	2	88	89	90	
0.150000	2	88	89	90	
0.151000	2	88	89	91	
0.152000	2	88	89	92	
0.153000	2	88	89	92	
0.154000	2	88	89	92	
0.155000	2	88	89	92	
0.156000	2	88	89	93	
0.157000	2	88	89	94	
0.158000	2	88	90	96	
0.159000	2	89	90	97	
0.160000	2	89	90	97	
0.161000	2	89	90	97	
0.162000	2	89	90	97	
0.163000	2	89	90	97	
0.164000	2	89	91	97	
0.165000	2	89	91	98	
0.166000	2	89	91	98	
0.167000	2	89	91	98	
0.168000	2	89	91	98	
0.169000	3	89	91	98	
0.170000	3	89	91	98	
0.171000	3	89	91	98	
0.172000	3	89	91	98	
0.173000	3	89	91	98	
0.174000	3	90	93	98	
0.175000	3	90	94	98	
0.176000	3	90	94	98	
0.177000	3	90	94	98	
0.178000	3	90	95	98	
0.179000	3	90	95	98	
0.180000	3	90	95	98	
0.181000	3	90	97	98	
0.182000	3	90	97	98	
0.183000	3	90	97	98	
0.184000	3	90	97	98	
0.185000	3	90	98	98	
0.186000	3	90	98	98	
0.187000	3	90	98	98	
0.188000	3	90	98	98	
0.189000	3	90	98	98	
0.190000	3	91	98	98	
0.191000	3	91	98	98	
0.192000	3	91	98	98	
0.193000	3	91	98	98	
0.194000	3	91	98	98	
0.195000	3	91	98	99	
0.196000	3	91	98	99	
0.197000	4	91	98	99	
0.198000	5	91	98	99	
0.199000	5	91	98	99	
0.200000	5	91	98	99	
0.201000	6	91	98	99	
0.202000	6	91	99	99	
0.203000	6	91	99	99	
0.204000	6	91	99	99	
0.205000	6	91	99	99	
0.206000	6	92	99	99	
0.207000	6	92	99	99	
0.208000	6	92	99	99	
0.209000	6	92	99	99	
0.210000	6	92	99	99	
0.211000	6	92	99	99	
0.212000	6	92	99	99	
0.213000	6	93	99	99	
0.214000	6	93	99	99	
0.215000	7	93	99	99	
0.216000	7	93	99	99	
0.217000	7	93	99	99	
0.218000	7	93	99	99	
0.219000	8	94	99	99	
0.220000	8	94	99	99	
0.221000	9	94	99	99	
0.222000	9	94	99	99	
0.223000	10	94	99	99	
0.224000	10	94	99	99	
0.225000	10	94	99	100	
0.226000	10	95	99	100	
0.227000	10	97	99	100	
0.228000	10	97	99	100	
0.229000	10	97	99	100	
0.230000	10	97	99	100	
0.231000	11	97	99	100	
0.232000	11	97	99	100	
0.233000	11	97	99	100	
0.234000	11	97	99	100	
0.235000	11	97	99	100	
0.236000	11	97	99	100	
0.237000	11	97	99	100	
0.238000	11	97	99	100	
0.239000	11	97	99	100	
0.240000	11	97	99	100	
0.241000	11	97	99	100	
0.242000	11	97	99	100	
0.243000	11	97	99	100	
0.244000	12	97	99	100	
0.245000	13	97	99	100	
0.246000	13	97	99	100	
0.247000	13	97	99	100	
0.248000	13	98	99	100	
0.249000	13	98	99	100	
0.250000	14	98	99	100	
0.251000	14	98	99	100	
0.252000	14	98	99	100	
0.253000	14	98	99	100	
0.254000	14	98	99	100	
0.255000	14	98	99	100	
0.256000	14	98	99	100	
0.257000	15	98	99	100	
0.258000	15	98	99	100	
0.259000	15	98	99	100	
0.260000	15	98	99	100	
0.261000	15	98	99	100	
0.262000	15	98	99	100	
0.263000	15	98	100	100	
0.264000	15	98	100	100	
0.265000	15	98	100	100	
0.266000	15	98	100	100	
0.267000	15	98	100	100	
0.268000	15	98	100	100	
0.269000	15	98	100	100	
0.270000	16	98	100	100	
0.271000	16	98	100	100	
0.272000	16	98	100	100	
0.273000	16	98	100	100	
0.274000	16	98	100	100	
0.275000	16	98	100	100	
0.276000	17	98	100	100	
0.277000	17	98	100	100	
0.278000	17	98	100	100	
0.279000	17	98	100	100	
0.280000	17	98	100	100	
0.281000	17	98	100	100	
0.282000	17	98	100	100	
0.283000	17	98	100	100	
0.284000	18	98	100	100	
0.285000	18	98	100	100	
0.286000	19	98	100	100	
0.287000	19	98	100	100	
0.288000	20	98	100	100	
0.289000	20	98	100	100	
0.290000	20	98	100	100	
0.291000	21	98	100	100	
0.292000	22	98	100	100	
0.293000	23	98	100	100	
0.294000	23	98	100	100	
0.295000	24	98	100	100	
0.296000	24	98	100	100	
0.297000	24	98	100	100	
0.298000	24	98	100	100	
0.299000	24	98	100	100	
0.300000	24	98	100	100	
0.301000	24	98	100	100	
0.302000	24	98	100	100	
0.303000	24	98	100	100	
0.304000	24	99	100	100	
0.305000	26	99	100	100	
0.306000	26	99	100	100	
0.307000	26	99	100	100	
0.308000	26	99	100	100	
0.309000	26	99	100	100	
0.310000	26	99	100	100	
0.311000	26	99	100	100	
0.312000	26	100	100	100	
0.313000	26	100	100	100	
0.314000	28	100	100	100	
0.314999	29	100	100	100	
0.315999	29	100	100	100	
0.316999	29	100	100	100	
0.317999	29	100	100	100	
0.318999	30	100	100	100	
0.319999	30	100	100	100	
0.320999	30	100	100	100	
0.321999	30	100	100	100	
0.322999	31	100	100	100	
0.323999	32	100	100	100	
0.324999	32	100	100	100	
0.325999	32	100	100	100	
0.326999	32	100	100	100	
0.327999	32	100	100	100	
0.328999	33	100	100	100	
0.329999	34	100	100	100	
0.330999	34	100	100	100	
0.331999	34	100	100	100	
0.332999	34	100	100	100	
0.333999	34	100	100	100	
0.334999	34	100	100	100	
0.335999	34	100	100	100	
0.336999	34	100	100	100	
0.337999	34	100	100	100	
0.338999	34	100	100	100	
0.339999	35	100	100	100	
0.340999	35	100	100	100	
0.341999	35	100	100	100	
0.342999	35	100	100	100	
0.343999	37	100	100	100	
0.344999	40	100	100	100	
0.345999	40	100	100	100	
0.346999	41	100	100	100	
0.347999	41	100	100	100	
0.348999	41	100	100	100	
0.349999	41	100	100	100	
0.350999	42	100	100	100	
0.351999	42	100	100	100	
0.352999	43	100	100	100	
0.353999	44	100	100	100	
0.354999	44	100	100	100	
0.355999	44	100	100	100	
0.356999	44	100	100	100	
0.357999	44	100	100	100	
0.358999	44	100	100	100	
0.359999	44	100	100	100	
0.360999	44	100	100	100	
0.361999	44	100	100	100	
0.362999	44	100	100	100	
0.363999	45	100	100	100	
0.364999	45	100	100	100	
0.365999	46	100	100	100	
0.366999	46	100	100	100	
0.367999	46	100	100	100	
0.368999	47	100	100	100	
0.369999	47	100	100	100	
0.370999	48	100	100	100	
0.371999	48	100	100	100	
0.372999	49	100	100	100	
0.373999	49	100	100	100	
0.374999	49	100	100	100	
0.375999	49	100	100	100	
0.376999	49	100	100	100	
0.377999	49	100	100	100	
0.378999	50	100	100	100	
0.379999	51	100	100	100	
0.380999	52	100	100	100	
0.381999	52	100	100	100	
0.382999	52	100	100	100	
0.383999	53	100	100	100	
0.384999	53	100	100	100	
0.385999	53	100	100	100	
0.386999	53	100	100	100	
0.387999	53	100	100	100	
0.388999	53	100	100	100	
0.389999	53	100	100	100	
0.390999	53	100	100	100	
0.391998	53	100	100	100	
0.392998	55	100	100	100	
0.393998	56	100	100	100	
0.394998	57	100	100	100	
0.395998	57	100	100	100	
0.396998	57	100	100	100	
0.397998	57	100	100	100	
0.398998	57	100	100	100	
0.399998	57	100	100	100	
0.400998	58	100	100	100	
0.401998	60	100	100	100	
0.402998	60	100	100	100	
0.403998	60	100	100	100	
0.404998	61	100	100	100	
0.405998	62	100	100	100	
0.406998	62	100	100	100	
0.407998	62	100	100	100	
0.408998	62	100	100	100	
0.409998	62	100	100	100	
0.410998	62	100	100	100	
0.411998	62	100	100	100	
0.412998	63	100	100	100	
0.413998	63	100	100	100	
0.414998	63	100	100	100	
0.415998	63	100	100	100	
0.416998	63	100	100	100	
0.417998	64	100	100	100	
0.418998	64	100	100	100	
0.419998	64	100	100	100	
0.420998	64	100	100	100	
0.421998	64	100	100	100	
0.422998	64	100	100	100	
0.423998	64	100	100	100	
0.424998	64	100	100	100	
0.425998	64	100	100	100	
0.426998	64	100	100	100	
0.427998	65	100	100	100	
0.428998	65	100	100	100	
0.429998	65	100	100	100	
0.430998	65	100	100	100	
0.431998	65	100	100	100	
0.432998	65	100	100	100	
0.433998	65	100	100	100	
0.434998	65	100	100	100	
0.435998	65	100	100	100	
0.436998	66	100	100	100	
0.437998	66	100	100	100	
0.438998	66	100	100	100	
0.439998	67	100	100	100	
0.440998	67	100	100	100	
0.441998	68	100	100	100	
0.442998	69	100	100	100	
0.443998	69	100	100	100	
0.444998	70	100	100	100	
0.445998	70	100	100	100	
0.446998	70	100	100	100	
0.447998	70	100	100	100	
0.448998	70	100	100	100	
0.449998	70	100	100	100	
0.450998	71	100	100	100	
0.451998	71	100	100	100	
0.452998	71	100	100	100	
0.453998	72	100	100	100	
0.454998	72	100	100	100	
0.455998	72	100	100	100	
0.456998	72	100	100	100	
0.457998	72	100	100	100	
0.458998	73	100	100	100	
0.459998	73	100	100	100	
0.460998	75	100	100	100	
0.461998	75	100	100	100	
0.462998	76	100	100	100	
0.463998	76	100	100	100	
0.464998	76	100	100	100	
0.465998	76	100	100	100	
0.466998	77	100	100	100	
0.467998	77	100	100	100	
0.468998	77	100	100	100	
0.469997	77	100	100	100	
0.470997	77	100	100	100	
0.471997	78	100	100	100	
0.472997	78	100	100	100	
0.473997	79	100	100	100	
0.474997	79	100	100	100	
0.475997	79	100	100	100	
0.476997	80	100	100	100	
0.477997	80	100	100	100	
0.478997	81	100	100	100	
0.479997	83	100	100	100	
0.480997	83	100	100	100	
0.481997	83	100	100	100	
0.482997	83	100	100	100	
0.483997	83	100	100	100	
0.484997	83	100	100	100	
0.485997	83	100	100	100	
0.486997	83	100	100	100	
0.487997	84	100	100	100	
0.488997	84	100	100	100	
0.489997	84	100	100	100	
0.490997	84	100	100	100	
0.491997	84	100	100	100	
0.492997	85	100	100	100	
0.493997	85	100	100	100	
0.494997	85	100	100	100	
0.495997	85	100	100	100	
0.496997	85	100	100	100	
0.497997	85	100	100	100	
0.498997	85	100	100	100	
0.499997	85	100	100	100	


==> 150818/data/seq2_rs_r010t010/r020t020.txt <==
0.194049	0.294716	0.040583	0.068091	0.047321	0.059145	0.030951	0.072365	
0.328263	0.342357	0.030768	0.046018	0.033404	0.042758	0.035782	0.039784	
0.502183	0.425309	0.293764	0.195252	0.080042	0.164390	0.071465	0.126720	
0.676732	0.508794	0.067869	0.083270	0.081180	0.103623	0.067279	0.088279	
0.547862	0.647256	0.304919	0.377366	0.191981	0.169702	0.226122	0.154374	
0.178114	0.300589	0.332041	0.288578	0.198128	0.125462	0.091948	0.103294	
0.258787	0.491121	0.282615	0.198199	0.074859	0.075341	0.062747	0.082149	
0.168581	0.275915	0.026382	0.077653	0.026201	0.082625	0.037972	0.040618	
0.894920	0.433772	0.158128	0.072956	0.163362	0.076155	0.083152	0.054536	
0.611605	0.193963	0.115616	0.062471	0.117600	0.060778	0.070838	0.042214	
0.397572	0.363050	0.091778	0.071905	0.174297	0.104514	0.171281	0.106519	
0.549510	0.525052	0.090885	0.156165	0.084354	0.138993	0.110468	0.167299	
0.443082	0.415945	0.060624	0.049958	0.059328	0.049195	0.039586	0.054109	
0.262745	0.291680	0.331591	0.205650	0.155834	0.151597	0.132843	0.137145	
0.893747	0.256189	0.190642	0.318104	0.044514	0.086124	0.075827	0.077596	
0.582334	0.367814	0.523260	0.268522	0.076583	0.062069	0.079685	0.071701	
0.489728	0.473161	0.165066	0.122325	0.188592	0.088173	0.171700	0.093312	
0.412561	0.414342	0.042245	0.045799	0.027274	0.047558	0.027229	0.053974	
0.200351	0.439138	0.077682	0.025620	0.080123	0.027749	0.069711	0.062734	
0.482990	0.545640	0.058190	0.060803	0.217262	0.141710	0.189295	0.124207	
0.426440	0.443947	0.127100	0.063755	0.057754	0.063069	0.047153	0.065688	
1.078102	0.353545	0.231236	0.235842	0.166080	0.087181	0.207861	0.096430	
0.262825	0.223017	0.118358	0.108287	0.067109	0.084659	0.113600	0.108605	
0.772612	0.581600	0.416258	0.233414	0.054144	0.071463	0.038039	0.060250	
1.600710	0.412163	0.111549	0.097770	0.229325	0.141383	0.220419	0.133146	
0.215998	0.408238	0.036806	0.043748	0.019696	0.044022	0.030741	0.037205	
0.170121	0.232650	0.055134	0.051932	0.035629	0.064518	0.029814	0.044824	
0.146020	0.334729	0.051568	0.054523	0.040665	0.052549	0.021816	0.043472	
0.242665	0.272803	0.086200	0.065162	0.076006	0.104015	0.077485	0.069864	
1.106741	0.210929	0.036011	0.059133	0.031885	0.059201	0.035106	0.055949	
0.228599	0.365489	0.146548	0.105192	0.154887	0.105860	0.181362	0.091178	
0.187198	0.236598	0.183831	0.085560	0.152138	0.128859	0.214402	0.136266	
0.527203	0.381750	0.048434	0.043191	0.037995	0.049208	0.037256	0.048063	
0.501778	0.361021	0.187158	0.303938	0.080269	0.110622	0.045804	0.089534	
0.431596	0.512432	0.146311	0.057842	0.129958	0.059059	0.095126	0.061199	
0.449921	0.263945	0.098043	0.077712	0.101706	0.080321	0.091862	0.073271	
0.165968	0.339640	0.412894	0.245368	0.065212	0.095499	0.042772	0.092936	
0.282921	0.262417	0.040688	0.054415	0.047041	0.055042	0.030164	0.059761	
0.593503	0.525361	0.167565	0.084618	0.155151	0.079458	0.130588	0.074321	
0.475947	0.293566	0.038679	0.042570	0.070601	0.057628	0.084908	0.054747	
0.694898	0.392021	0.229357	0.052516	0.294980	0.063778	0.195072	0.049363	
0.303380	0.430695	0.109678	0.053663	0.164715	0.067750	0.132811	0.053695	
0.400295	0.466775	0.183902	0.265187	0.124493	0.133621	0.111293	0.111851	
0.641411	0.293228	0.038454	0.057262	0.033220	0.061987	0.036893	0.075394	
1.216395	0.339181	0.143464	0.185751	0.160068	0.149855	0.138070	0.126932	
0.469876	0.374357	0.209193	0.251372	0.156717	0.066257	0.153675	0.063382	
1.696191	0.270724	0.107977	0.084615	0.226750	0.176448	0.202709	0.155380	
0.243225	0.302487	0.033389	0.088015	0.027516	0.084518	0.036472	0.072906	
2.886419	0.616362	0.146231	0.199249	0.247943	0.229991	0.230991	0.210709	
0.628997	0.304653	0.117345	0.096521	0.122845	0.095381	0.132877	0.089859	
0.773384	0.278059	0.396603	0.280189	0.226914	0.151707	0.189169	0.120096	
1.583063	0.634762	0.046706	0.056790	0.104253	0.084580	0.112377	0.081904	
0.437958	0.350400	0.037747	0.092575	0.039646	0.093217	0.055574	0.081747	
0.796590	0.245706	0.148925	0.121618	0.216307	0.144888	0.188663	0.132017	
0.414329	0.280743	0.249718	0.387142	0.076541	0.095155	0.097906	0.105285	
0.446931	0.421867	0.038252	0.052352	0.038321	0.053210	0.057075	0.049674	
0.519883	0.514834	0.286224	0.285584	0.119332	0.099982	0.119411	0.084517	
0.657185	0.405609	0.115634	0.092868	0.108933	0.093143	0.111754	0.076702	
0.307675	0.406529	0.143044	0.050267	0.199704	0.076394	0.189023	0.071275	
0.380143	0.488328	0.037220	0.082881	0.160269	0.101928	0.155817	0.089363	
0.782574	0.606933	0.358248	0.280712	0.139004	0.082555	0.180071	0.096318	
0.218353	0.402730	0.070985	0.056844	0.039778	0.061376	0.102730	0.062352	
0.780680	0.288941	0.175213	0.065315	0.244476	0.075835	0.163344	0.072021	
0.332812	0.299932	0.077080	0.052255	0.054146	0.056102	0.046843	0.068122	
0.378335	0.315973	0.047505	0.059176	0.043317	0.060966	0.102219	0.063683	
0.482066	0.201125	0.166820	0.054189	0.201534	0.046596	0.138203	0.058947	
0.187482	0.181417	0.136656	0.060908	0.141892	0.062826	0.118258	0.056030	
0.361371	0.470223	0.375524	0.228214	0.045775	0.074033	0.086829	0.100382	
0.241972	0.323333	0.160070	0.037918	0.152701	0.039172	0.110965	0.057422	
0.411398	0.228400	0.223859	0.339047	0.020316	0.050551	0.037459	0.047644	
0.383561	0.460642	0.057399	0.074531	0.106680	0.075415	0.191754	0.093778	
0.567458	0.284059	0.458962	0.244756	0.148073	0.066453	0.121919	0.079787	
0.443032	0.446685	0.262330	0.364314	0.235357	0.232885	0.337371	0.246239	
0.795049	0.431515	0.154818	0.050688	0.110501	0.057673	0.092147	0.063658	
1.463815	0.571713	0.439131	0.243287	0.241181	0.163910	0.257173	0.184382	
1.306451	0.278848	0.025716	0.034319	0.111940	0.071311	0.108846	0.074581	
1.377310	0.381460	0.099764	0.100220	0.157015	0.158675	0.152539	0.147746	
0.735672	0.356046	0.076199	0.087331	0.074782	0.087383	0.027115	0.060607	
1.928205	0.367113	0.555425	0.246116	0.148571	0.134190	0.173617	0.116326	
0.198141	0.387367	0.310098	0.265155	0.233164	0.231089	0.324983	0.235641	
0.843361	0.402742	0.044528	0.088973	0.048140	0.095615	0.045548	0.098104	
0.606272	0.240723	0.072014	0.087237	0.134578	0.113245	0.167649	0.122605	
0.159580	0.311277	0.091331	0.053315	0.100667	0.053516	0.118896	0.054098	
1.384238	0.486954	0.290291	0.170394	0.160168	0.112192	0.140700	0.095100	
0.479748	0.328045	0.037540	0.051327	0.044537	0.051903	0.031794	0.049247	
0.572852	0.619060	0.183897	0.133077	0.085886	0.052560	0.105153	0.065718	
0.267263	0.227326	0.070945	0.069215	0.078208	0.064455	0.054351	0.056006	
0.444526	0.280952	0.032233	0.041319	0.030110	0.038273	0.058733	0.055826	
0.471628	0.339409	0.049228	0.073072	0.040207	0.061669	0.061393	0.059088	
0.254595	0.242769	0.177590	0.063885	0.193400	0.066554	0.169287	0.060756	
0.484621	0.466844	0.150136	0.047238	0.195344	0.070837	0.142195	0.086571	
1.321861	0.472836	0.189515	0.042443	0.326316	0.137817	0.266110	0.112181	
1.714554	0.410409	0.114627	0.069622	0.282445	0.168211	0.230766	0.139817	
2.081522	0.513961	0.149161	0.239895	0.111260	0.156956	0.123863	0.142167	
0.832916	0.529624	0.420292	0.248368	0.217622	0.138376	0.197625	0.110084	
0.485710	0.295302	0.092039	0.054586	0.124219	0.065630	0.103942	0.059075	
0.406094	0.281712	0.181125	0.179930	0.102958	0.121319	0.056387	0.092297	
0.281356	0.351688	0.047409	0.048514	0.062516	0.052809	0.064593	0.073144	
0.546498	0.361047	0.112565	0.059346	0.135306	0.073639	0.151857	0.071263	
0.231463	0.501690	0.075833	0.102313	0.116812	0.061784	0.170659	0.104655	


==> 150818/data/seq2_rs_r010t010/r020t020_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	0	0	
0.019000	0	0	0	0	
0.020000	0	0	1	1	
0.021000	0	0	2	2	
0.022000	0	0	2	2	
0.023000	0	0	2	2	
0.024000	0	0	2	2	
0.025000	0	0	2	2	
0.026000	0	1	2	2	
0.027000	0	2	3	3	
0.028000	0	2	5	5	
0.029000	0	2	5	5	
0.030000	0	2	5	5	
0.031000	0	3	6	6	
0.032000	0	3	7	7	
0.033000	0	4	7	7	
0.034000	0	5	9	9	
0.035000	0	5	9	9	
0.036000	0	5	10	10	
0.037000	0	7	10	10	
0.038000	0	10	11	11	
0.039000	0	13	12	12	
0.040000	0	13	14	14	
0.041000	0	15	16	16	
0.042000	0	15	16	16	
0.043000	0	16	16	16	
0.044000	0	16	17	17	
0.045000	0	17	19	19	
0.046000	0	17	20	20	
0.047000	0	18	20	20	
0.048000	0	20	22	22	
0.049000	0	21	23	23	
0.050000	0	22	23	23	
0.051000	0	22	23	23	
0.052000	0	23	23	23	
0.053000	0	23	23	23	
0.054000	0	23	23	23	
0.055000	0	23	25	25	
0.056000	0	24	25	25	
0.057000	0	24	25	25	
0.058000	0	25	26	26	
0.059000	0	26	26	26	
0.060000	0	26	27	27	
0.061000	0	27	27	27	
0.062000	0	27	27	27	
0.063000	0	27	28	28	
0.064000	0	27	28	28	
0.065000	0	27	28	28	
0.066000	0	27	29	29	
0.067000	0	27	29	29	
0.068000	0	28	30	30	
0.069000	0	28	30	30	
0.070000	0	28	30	30	
0.071000	0	30	31	31	
0.072000	0	30	31	31	
0.073000	0	31	31	31	
0.074000	0	31	31	31	
0.075000	0	31	33	33	
0.076000	0	32	33	33	
0.077000	0	33	36	36	
0.078000	0	35	36	36	
0.079000	0	35	37	37	
0.080000	0	35	37	37	
0.081000	0	35	40	40	
0.082000	0	35	41	41	
0.083000	0	35	41	41	
0.084000	0	35	41	41	
0.085000	0	35	42	42	
0.086000	0	35	43	43	
0.087000	0	36	43	43	
0.088000	0	36	43	43	
0.089000	0	36	43	43	
0.090000	0	36	43	43	
0.091000	0	37	43	43	
0.092000	0	39	43	43	
0.093000	0	40	43	43	
0.094000	0	40	43	43	
0.095000	0	40	43	43	
0.096000	0	40	43	43	
0.097000	0	40	43	43	
0.098000	0	40	43	43	
0.099000	0	41	43	43	
0.100000	0	42	43	43	
0.101000	0	42	44	44	
0.102000	0	42	45	45	
0.103000	0	42	46	46	
0.104000	0	42	46	46	
0.105000	0	42	47	47	
0.106000	0	42	47	47	
0.107000	0	42	48	48	
0.108000	0	43	48	48	
0.109000	0	43	49	49	
0.110000	0	44	49	49	
0.111000	0	44	50	50	
0.112000	0	45	52	52	
0.113000	0	46	52	52	
0.114000	0	46	52	52	
0.115000	0	47	52	52	
0.116000	0	49	52	52	
0.117000	0	49	53	53	
0.118000	0	50	54	54	
0.119000	0	51	54	54	
0.120000	0	51	55	55	
0.121000	0	51	55	55	
0.122000	0	51	55	55	
0.123000	0	51	56	56	
0.124000	0	51	56	56	
0.125000	0	51	58	58	
0.126000	0	51	58	58	
0.127000	0	51	58	58	
0.128000	0	52	58	58	
0.129000	0	52	58	58	
0.130000	0	52	59	59	
0.131000	0	52	59	59	
0.132000	0	52	59	59	
0.133000	0	52	59	59	
0.134000	0	52	59	59	
0.135000	0	52	60	60	
0.136000	0	52	61	61	
0.137000	0	53	61	61	
0.138000	0	53	61	61	
0.139000	0	53	61	61	
0.140000	0	53	62	62	
0.141000	0	53	62	62	
0.142000	0	53	63	63	
0.143000	0	53	63	63	
0.144000	0	55	63	63	
0.145000	0	55	63	63	
0.146000	0	55	63	63	
0.147000	1	58	63	63	
0.148000	1	58	63	63	
0.149000	1	59	65	65	
0.150000	1	60	65	65	
0.151000	1	61	65	65	
0.152000	1	61	65	65	
0.153000	1	61	67	67	
0.154000	1	61	67	67	
0.155000	1	62	68	68	
0.156000	1	62	70	70	
0.157000	1	62	71	71	
0.158000	1	62	72	72	
0.159000	1	63	72	72	
0.160000	2	63	72	72	
0.161000	2	64	75	75	
0.162000	2	64	75	75	
0.163000	2	64	75	75	
0.164000	2	64	76	76	
0.165000	2	64	77	77	
0.166000	3	65	77	77	
0.167000	3	66	78	78	
0.168000	3	67	78	78	
0.169000	4	67	78	78	
0.170000	4	67	78	78	
0.171000	5	67	78	78	
0.172000	5	67	78	78	
0.173000	5	67	78	78	
0.174000	5	67	78	78	
0.175000	5	67	79	79	
0.176000	5	68	79	79	
0.177000	5	68	79	79	
0.178000	5	69	79	79	
0.179000	6	69	79	79	
0.180000	6	69	79	79	
0.181000	6	69	79	79	
0.182000	6	70	79	79	
0.183000	6	70	79	79	
0.184000	6	73	79	79	
0.185000	6	73	79	79	
0.186000	6	73	79	79	
0.187000	6	73	79	79	
0.188000	8	74	79	79	
0.189000	8	74	80	80	
0.190000	8	75	80	80	
0.191000	8	76	80	80	
0.192000	8	76	81	81	
0.193000	8	76	81	81	
0.194000	8	76	82	82	
0.195000	9	76	82	82	
0.196000	9	76	83	83	
0.197000	9	76	83	83	
0.198000	9	76	83	83	
0.199000	10	76	84	84	
0.200000	10	76	85	85	
0.201000	11	76	85	85	
0.202000	11	76	86	86	
0.203000	11	76	86	86	
0.204000	11	76	86	86	
0.205000	11	76	86	86	
0.206000	11	76	86	86	
0.207000	11	76	86	86	
0.208000	11	76	86	86	
0.209000	11	76	86	86	
0.210000	11	77	86	86	
0.211000	11	77	86	86	
0.212000	11	77	86	86	
0.213000	11	77	86	86	
0.214000	11	77	86	86	
0.215000	11	77	86	86	
0.216000	12	77	86	86	
0.217000	12	77	87	87	
0.218000	12	77	89	89	
0.219000	13	77	89	89	
0.220000	13	77	89	89	
0.221000	13	77	89	89	
0.222000	13	77	89	89	
0.223000	13	77	89	89	
0.224000	13	78	89	89	
0.225000	13	78	89	89	
0.226000	13	78	89	89	
0.227000	13	78	91	91	
0.228000	13	78	91	91	
0.229000	14	78	91	91	
0.230000	14	79	92	92	
0.231000	14	79	92	92	
0.232000	15	80	92	92	
0.233000	15	80	92	92	
0.234000	15	80	93	93	
0.235000	15	80	93	93	
0.236000	15	80	94	94	
0.237000	15	80	94	94	
0.238000	15	80	94	94	
0.239000	15	80	94	94	
0.240000	15	80	94	94	
0.241000	15	80	94	94	
0.242000	16	80	95	95	
0.243000	17	80	95	95	
0.244000	18	80	95	95	
0.245000	18	80	96	96	
0.246000	18	80	96	96	
0.247000	18	80	96	96	
0.248000	18	80	97	97	
0.249000	18	80	97	97	
0.250000	18	81	97	97	
0.251000	18	81	97	97	
0.252000	18	81	97	97	
0.253000	18	81	97	97	
0.254000	18	81	97	97	
0.255000	19	81	97	97	
0.256000	19	81	97	97	
0.257000	19	81	97	97	
0.258000	19	81	97	97	
0.259000	20	81	97	97	
0.260000	20	81	97	97	
0.261000	20	81	97	97	
0.262000	20	81	97	97	
0.263000	22	82	97	97	
0.264000	22	82	97	97	
0.265000	22	82	97	97	
0.266000	22	82	97	97	
0.267000	22	82	97	97	
0.268000	23	82	97	97	
0.269000	23	82	97	97	
0.270000	23	82	97	97	
0.271000	23	82	97	97	
0.272000	23	82	97	97	
0.273000	23	82	97	97	
0.274000	23	82	97	97	
0.275000	23	82	97	97	
0.276000	23	82	97	97	
0.277000	23	82	97	97	
0.278000	23	82	97	97	
0.279000	23	82	97	97	
0.280000	23	82	97	97	
0.281000	23	82	97	97	
0.282000	24	82	97	97	
0.283000	25	83	98	98	
0.284000	25	83	98	98	
0.285000	25	83	98	98	
0.286000	25	83	98	98	
0.287000	25	84	98	98	
0.288000	25	84	98	98	
0.289000	25	84	98	98	
0.290000	25	84	98	98	
0.291000	25	85	98	98	
0.292000	25	85	98	98	
0.293000	25	85	98	98	
0.294000	25	86	98	98	
0.295000	25	86	99	99	
0.296000	25	86	99	99	
0.297000	25	86	99	99	
0.298000	25	86	99	99	
0.299000	25	86	99	99	
0.300000	25	86	99	99	
0.301000	25	86	99	99	
0.302000	25	86	99	99	
0.303000	25	86	99	99	
0.304000	26	86	99	99	
0.305000	26	87	99	99	
0.306000	26	87	99	99	
0.307000	26	87	99	99	
0.308000	27	87	99	99	
0.309000	27	87	99	99	
0.310000	27	87	99	99	
0.311000	27	88	99	99	
0.312000	27	88	99	99	
0.313000	27	88	99	99	
0.314000	27	88	99	99	
0.314999	27	88	99	99	
0.315999	27	88	99	99	
0.316999	27	88	99	99	
0.317999	27	88	99	99	
0.318999	27	88	99	99	
0.319999	27	88	99	99	
0.320999	27	88	99	99	
0.321999	27	88	99	99	
0.322999	27	88	99	99	
0.323999	27	88	99	99	
0.324999	27	88	99	99	
0.325999	27	88	99	99	
0.326999	27	88	100	100	
0.327999	27	88	100	100	
0.328999	28	88	100	100	
0.329999	28	88	100	100	
0.330999	28	88	100	100	
0.331999	28	89	100	100	
0.332999	29	90	100	100	
0.333999	29	90	100	100	
0.334999	29	90	100	100	
0.335999	29	90	100	100	
0.336999	29	90	100	100	
0.337999	29	90	100	100	
0.338999	29	90	100	100	
0.339999	29	90	100	100	
0.340999	29	90	100	100	
0.341999	29	90	100	100	
0.342999	29	90	100	100	
0.343999	29	90	100	100	
0.344999	29	90	100	100	
0.345999	29	90	100	100	
0.346999	29	90	100	100	
0.347999	29	90	100	100	
0.348999	29	90	100	100	
0.349999	29	90	100	100	
0.350999	29	90	100	100	
0.351999	29	90	100	100	
0.352999	29	90	100	100	
0.353999	29	90	100	100	
0.354999	29	90	100	100	
0.355999	29	90	100	100	
0.356999	29	90	100	100	
0.357999	29	90	100	100	
0.358999	29	91	100	100	
0.359999	29	91	100	100	
0.360999	29	91	100	100	
0.361999	30	91	100	100	
0.362999	30	91	100	100	
0.363999	30	91	100	100	
0.364999	30	91	100	100	
0.365999	30	91	100	100	
0.366999	30	91	100	100	
0.367999	30	91	100	100	
0.368999	30	91	100	100	
0.369999	30	91	100	100	
0.370999	30	91	100	100	
0.371999	30	91	100	100	
0.372999	30	91	100	100	
0.373999	30	91	100	100	
0.374999	30	91	100	100	
0.375999	30	92	100	100	
0.376999	30	92	100	100	
0.377999	30	92	100	100	
0.378999	31	92	100	100	
0.379999	31	92	100	100	
0.380999	32	92	100	100	
0.381999	32	92	100	100	
0.382999	32	92	100	100	
0.383999	33	92	100	100	
0.384999	33	92	100	100	
0.385999	33	92	100	100	
0.386999	33	92	100	100	
0.387999	33	92	100	100	
0.388999	33	92	100	100	
0.389999	33	92	100	100	
0.390999	33	92	100	100	
0.391998	33	92	100	100	
0.392998	33	92	100	100	
0.393998	33	92	100	100	
0.394998	33	92	100	100	
0.395998	33	92	100	100	
0.396998	33	93	100	100	
0.397998	34	93	100	100	
0.398998	34	93	100	100	
0.399998	34	93	100	100	
0.400998	35	93	100	100	
0.401998	35	93	100	100	
0.402998	35	93	100	100	
0.403998	35	93	100	100	
0.404998	35	93	100	100	
0.405998	35	93	100	100	
0.406998	36	93	100	100	
0.407998	36	93	100	100	
0.408998	36	93	100	100	
0.409998	36	93	100	100	
0.410998	36	93	100	100	
0.411998	37	93	100	100	
0.412998	38	94	100	100	
0.413998	38	94	100	100	
0.414998	39	94	100	100	
0.415998	39	94	100	100	
0.416998	39	95	100	100	
0.417998	39	95	100	100	
0.418998	39	95	100	100	
0.419998	39	95	100	100	
0.420998	39	96	100	100	
0.421998	39	96	100	100	
0.422998	39	96	100	100	
0.423998	39	96	100	100	
0.424998	39	96	100	100	
0.425998	39	96	100	100	
0.426998	40	96	100	100	
0.427998	40	96	100	100	
0.428998	40	96	100	100	
0.429998	40	96	100	100	
0.430998	40	96	100	100	
0.431998	41	96	100	100	
0.432998	41	96	100	100	
0.433998	41	96	100	100	
0.434998	41	96	100	100	
0.435998	41	96	100	100	
0.436998	41	96	100	100	
0.437998	42	96	100	100	
0.438998	42	96	100	100	
0.439998	42	97	100	100	
0.440998	42	97	100	100	
0.441998	42	97	100	100	
0.442998	42	97	100	100	
0.443998	44	97	100	100	
0.444998	45	97	100	100	
0.445998	45	97	100	100	
0.446998	46	97	100	100	
0.447998	46	97	100	100	
0.448998	46	97	100	100	
0.449998	47	97	100	100	
0.450998	47	97	100	100	
0.451998	47	97	100	100	
0.452998	47	97	100	100	
0.453998	47	97	100	100	
0.454998	47	97	100	100	
0.455998	47	97	100	100	
0.456998	47	97	100	100	
0.457998	47	97	100	100	
0.458998	47	98	100	100	
0.459998	47	98	100	100	
0.460998	47	98	100	100	
0.461998	47	98	100	100	
0.462998	47	98	100	100	
0.463998	47	98	100	100	
0.464998	47	98	100	100	
0.465998	47	98	100	100	
0.466998	47	98	100	100	
0.467998	47	98	100	100	
0.468998	47	98	100	100	
0.469997	48	98	100	100	
0.470997	48	98	100	100	
0.471997	49	98	100	100	
0.472997	49	98	100	100	
0.473997	49	98	100	100	
0.474997	49	98	100	100	
0.475997	50	98	100	100	
0.476997	50	98	100	100	
0.477997	50	98	100	100	
0.478997	50	98	100	100	
0.479997	51	98	100	100	
0.480997	51	98	100	100	
0.481997	51	98	100	100	
0.482997	53	98	100	100	
0.483997	53	98	100	100	
0.484997	54	98	100	100	
0.485997	55	98	100	100	
0.486997	55	98	100	100	
0.487997	55	98	100	100	
0.488997	55	98	100	100	
0.489997	56	98	100	100	
0.490997	56	98	100	100	
0.491997	56	98	100	100	
0.492997	56	98	100	100	
0.493997	56	98	100	100	
0.494997	56	98	100	100	
0.495997	56	98	100	100	
0.496997	56	98	100	100	
0.497997	56	98	100	100	
0.498997	56	98	100	100	
0.499997	56	98	100	100	


==> 150818/data/seq2_rs_r010t010/r020t020_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	0	0	
0.019000	0	0	0	0	
0.020000	0	0	0	0	
0.021000	0	0	0	0	
0.022000	0	0	0	0	
0.023000	0	0	0	0	
0.024000	0	0	0	0	
0.025000	0	0	0	0	
0.026000	0	1	0	0	
0.027000	0	1	0	0	
0.028000	0	1	1	0	
0.029000	0	1	1	0	
0.030000	0	1	1	0	
0.031000	0	1	1	0	
0.032000	0	1	1	0	
0.033000	0	1	1	0	
0.034000	0	1	1	0	
0.035000	0	2	1	0	
0.036000	0	2	1	0	
0.037000	0	2	1	0	
0.038000	0	3	1	1	
0.039000	0	3	2	1	
0.040000	0	3	3	2	
0.041000	0	3	3	3	
0.042000	0	4	3	3	
0.043000	0	6	4	4	
0.044000	0	8	4	5	
0.045000	0	8	5	6	
0.046000	0	9	5	6	
0.047000	0	10	6	6	
0.048000	0	11	7	7	
0.049000	0	12	7	8	
0.050000	0	13	9	11	
0.051000	0	15	10	11	
0.052000	0	17	11	11	
0.053000	0	20	14	11	
0.054000	0	22	16	13	
0.055000	0	26	16	17	
0.056000	0	26	17	19	
0.057000	0	28	18	21	
0.058000	0	30	20	22	
0.059000	0	30	20	23	
0.060000	0	33	23	26	
0.061000	0	35	25	29	
0.062000	0	35	29	30	
0.063000	0	36	31	32	
0.064000	0	38	33	35	
0.065000	0	38	35	35	
0.066000	0	40	36	37	
0.067000	0	40	39	37	
0.068000	0	40	40	37	
0.069000	0	41	40	38	
0.070000	0	43	40	39	
0.071000	0	43	41	39	
0.072000	0	44	43	42	
0.073000	0	45	43	45	
0.074000	0	46	44	47	
0.075000	0	47	45	49	
0.076000	0	47	48	50	
0.077000	0	47	50	51	
0.078000	0	49	50	52	
0.079000	0	49	50	52	
0.080000	0	49	51	53	
0.081000	0	49	52	53	
0.082000	0	49	52	55	
0.083000	0	50	54	56	
0.084000	0	51	54	56	
0.085000	0	53	57	57	
0.086000	0	54	57	57	
0.087000	0	54	58	58	
0.088000	0	56	60	58	
0.089000	0	58	61	59	
0.090000	0	58	61	62	
0.091000	0	58	61	62	
0.092000	0	58	61	63	
0.093000	0	60	61	65	
0.094000	0	60	63	67	
0.095000	0	60	63	67	
0.096000	0	60	67	68	
0.097000	0	61	67	70	
0.098000	0	62	67	70	
0.099000	0	62	67	71	
0.100000	0	62	68	71	
0.101000	0	63	68	72	
0.102000	0	63	69	72	
0.103000	0	64	69	72	
0.104000	0	64	70	73	
0.105000	0	64	72	74	
0.106000	0	65	73	75	
0.107000	0	65	73	76	
0.108000	0	65	73	76	
0.109000	0	66	73	77	
0.110000	0	66	73	77	
0.111000	0	66	74	78	
0.112000	0	66	74	79	
0.113000	0	66	75	80	
0.114000	0	66	76	80	
0.115000	0	66	76	80	
0.116000	0	66	76	80	
0.117000	0	66	76	81	
0.118000	0	66	76	81	
0.119000	0	66	76	81	
0.120000	0	66	76	81	
0.121000	0	66	76	82	
0.122000	0	67	77	82	
0.123000	0	68	77	83	
0.124000	0	68	77	83	
0.125000	0	68	77	84	
0.126000	0	68	78	84	
0.127000	0	68	78	86	
0.128000	0	68	78	86	
0.129000	0	68	79	86	
0.130000	0	68	79	86	
0.131000	0	68	79	86	
0.132000	0	68	79	86	
0.133000	0	68	79	87	
0.134000	0	69	80	88	
0.135000	0	69	81	88	
0.136000	0	69	81	88	
0.137000	0	69	81	89	
0.138000	0	69	82	90	
0.139000	0	69	84	90	
0.140000	0	69	84	91	
0.141000	0	69	84	91	
0.142000	0	69	86	91	
0.143000	0	69	86	92	
0.144000	0	69	86	92	
0.145000	0	69	87	92	
0.146000	0	69	87	92	
0.147000	0	69	87	92	
0.148000	0	69	87	93	
0.149000	0	69	87	93	
0.150000	0	69	88	93	
0.151000	0	69	88	93	
0.152000	0	69	90	93	
0.153000	0	69	90	93	
0.154000	0	69	90	93	
0.155000	0	69	90	94	
0.156000	0	69	90	95	
0.157000	0	70	91	95	
0.158000	0	70	91	95	
0.159000	0	70	92	95	
0.160000	0	70	92	95	
0.161000	0	70	92	95	
0.162000	0	70	92	95	
0.163000	0	70	92	95	
0.164000	0	70	93	95	
0.165000	0	70	94	95	
0.166000	0	70	94	95	
0.167000	0	70	94	95	
0.168000	0	70	94	96	
0.169000	0	70	95	96	
0.170000	0	70	96	96	
0.171000	0	71	96	96	
0.172000	0	71	96	96	
0.173000	0	71	96	96	
0.174000	0	71	96	96	
0.175000	0	71	96	96	
0.176000	0	71	96	96	
0.177000	0	71	97	96	
0.178000	0	71	97	96	
0.179000	0	71	97	96	
0.180000	0	72	97	96	
0.181000	0	72	97	96	
0.182000	1	72	97	96	
0.183000	1	72	97	96	
0.184000	1	72	97	96	
0.185000	1	72	97	97	
0.186000	1	73	97	97	
0.187000	1	73	97	97	
0.188000	1	73	97	97	
0.189000	1	73	97	97	
0.190000	1	73	97	97	
0.191000	1	73	97	97	
0.192000	1	73	97	97	
0.193000	1	73	97	97	
0.194000	2	73	97	97	
0.195000	2	73	97	97	
0.196000	2	74	97	97	
0.197000	2	74	97	97	
0.198000	2	74	97	97	
0.199000	2	75	97	97	
0.200000	2	76	97	97	
0.201000	2	76	97	97	
0.202000	3	76	97	97	
0.203000	3	76	97	97	
0.204000	3	76	97	97	
0.205000	3	76	97	97	
0.206000	3	77	97	97	
0.207000	3	77	97	97	
0.208000	3	77	97	97	
0.209000	3	77	97	97	
0.210000	3	77	97	97	
0.211000	4	77	97	98	
0.212000	4	77	97	98	
0.213000	4	77	97	98	
0.214000	4	77	97	98	
0.215000	4	77	97	98	
0.216000	4	77	97	98	
0.217000	4	77	97	98	
0.218000	4	77	97	98	
0.219000	4	77	97	98	
0.220000	4	77	97	98	
0.221000	4	77	97	98	
0.222000	4	77	97	98	
0.223000	4	77	97	98	
0.224000	5	77	97	98	
0.225000	5	77	97	98	
0.226000	5	77	97	98	
0.227000	5	77	97	98	
0.228000	6	77	97	98	
0.229000	7	78	97	98	
0.230000	7	78	98	98	
0.231000	7	78	98	98	
0.232000	7	78	99	98	
0.233000	8	78	100	98	
0.234000	8	79	100	98	
0.235000	8	79	100	98	
0.236000	8	80	100	99	
0.237000	9	80	100	99	
0.238000	9	80	100	99	
0.239000	9	80	100	99	
0.240000	9	81	100	99	
0.241000	10	81	100	99	
0.242000	10	81	100	99	
0.243000	11	81	100	99	
0.244000	11	82	100	99	
0.245000	11	83	100	99	
0.246000	12	84	100	99	
0.247000	12	85	100	100	
0.248000	12	85	100	100	
0.249000	12	86	100	100	
0.250000	12	86	100	100	
0.251000	12	86	100	100	
0.252000	12	87	100	100	
0.253000	12	87	100	100	
0.254000	12	87	100	100	
0.255000	12	87	100	100	
0.256000	12	87	100	100	
0.257000	13	87	100	100	
0.258000	13	87	100	100	
0.259000	13	87	100	100	
0.260000	13	87	100	100	
0.261000	13	87	100	100	
0.262000	13	87	100	100	
0.263000	14	87	100	100	
0.264000	15	87	100	100	
0.265000	15	87	100	100	
0.266000	15	89	100	100	
0.267000	15	89	100	100	
0.268000	15	89	100	100	
0.269000	15	90	100	100	
0.270000	15	90	100	100	
0.271000	16	90	100	100	
0.272000	16	90	100	100	
0.273000	17	90	100	100	
0.274000	17	90	100	100	
0.275000	17	90	100	100	
0.276000	18	90	100	100	
0.277000	18	90	100	100	
0.278000	18	90	100	100	
0.279000	20	90	100	100	
0.280000	20	90	100	100	
0.281000	22	92	100	100	
0.282000	23	92	100	100	
0.283000	23	92	100	100	
0.284000	23	92	100	100	
0.285000	24	92	100	100	
0.286000	24	93	100	100	
0.287000	24	93	100	100	
0.288000	24	93	100	100	
0.289000	25	94	100	100	
0.290000	25	94	100	100	
0.291000	25	94	100	100	
0.292000	26	94	100	100	
0.293000	26	94	100	100	
0.294000	28	94	100	100	
0.295000	29	94	100	100	
0.296000	30	94	100	100	
0.297000	30	94	100	100	
0.298000	30	94	100	100	
0.299000	30	94	100	100	
0.300000	31	94	100	100	
0.301000	32	94	100	100	
0.302000	32	94	100	100	
0.303000	33	94	100	100	
0.304000	33	95	100	100	
0.305000	34	95	100	100	
0.306000	34	95	100	100	
0.307000	34	95	100	100	
0.308000	34	95	100	100	
0.309000	34	95	100	100	
0.310000	34	95	100	100	
0.311000	34	95	100	100	
0.312000	35	95	100	100	
0.313000	35	95	100	100	
0.314000	35	95	100	100	
0.314999	35	95	100	100	
0.315999	36	95	100	100	
0.316999	36	95	100	100	
0.317999	36	95	100	100	
0.318999	36	96	100	100	
0.319999	36	96	100	100	
0.320999	36	96	100	100	
0.321999	36	96	100	100	
0.322999	36	96	100	100	
0.323999	37	96	100	100	
0.324999	37	96	100	100	
0.325999	37	96	100	100	
0.326999	37	96	100	100	
0.327999	37	96	100	100	
0.328999	38	96	100	100	
0.329999	38	96	100	100	
0.330999	38	96	100	100	
0.331999	38	96	100	100	
0.332999	38	96	100	100	
0.333999	38	96	100	100	
0.334999	39	96	100	100	
0.335999	39	96	100	100	
0.336999	39	96	100	100	
0.337999	39	96	100	100	
0.338999	39	96	100	100	
0.339999	42	97	100	100	
0.340999	42	97	100	100	
0.341999	42	97	100	100	
0.342999	43	97	100	100	
0.343999	43	97	100	100	
0.344999	43	97	100	100	
0.345999	43	97	100	100	
0.346999	43	97	100	100	
0.347999	43	97	100	100	
0.348999	43	97	100	100	
0.349999	43	97	100	100	
0.350999	44	97	100	100	
0.351999	45	97	100	100	
0.352999	45	97	100	100	
0.353999	46	97	100	100	
0.354999	46	97	100	100	
0.355999	46	97	100	100	
0.356999	47	97	100	100	
0.357999	47	97	100	100	
0.358999	47	97	100	100	
0.359999	47	97	100	100	
0.360999	47	97	100	100	
0.361999	49	97	100	100	
0.362999	49	97	100	100	
0.363999	50	97	100	100	
0.364999	50	98	100	100	
0.365999	51	98	100	100	
0.366999	51	98	100	100	
0.367999	53	98	100	100	
0.368999	53	98	100	100	
0.369999	53	98	100	100	
0.370999	53	98	100	100	
0.371999	53	98	100	100	
0.372999	53	98	100	100	
0.373999	53	98	100	100	
0.374999	54	98	100	100	
0.375999	54	98	100	100	
0.376999	54	98	100	100	
0.377999	54	99	100	100	
0.378999	54	99	100	100	
0.379999	54	99	100	100	
0.380999	54	99	100	100	
0.381999	56	99	100	100	
0.382999	56	99	100	100	
0.383999	56	99	100	100	
0.384999	56	99	100	100	
0.385999	56	99	100	100	
0.386999	56	99	100	100	
0.387999	57	100	100	100	
0.388999	57	100	100	100	
0.389999	57	100	100	100	
0.390999	57	100	100	100	
0.391998	57	100	100	100	
0.392998	58	100	100	100	
0.393998	58	100	100	100	
0.394998	58	100	100	100	
0.395998	58	100	100	100	
0.396998	58	100	100	100	
0.397998	58	100	100	100	
0.398998	58	100	100	100	
0.399998	58	100	100	100	
0.400998	58	100	100	100	
0.401998	58	100	100	100	
0.402998	60	100	100	100	
0.403998	60	100	100	100	
0.404998	60	100	100	100	
0.405998	61	100	100	100	
0.406998	62	100	100	100	
0.407998	62	100	100	100	
0.408998	63	100	100	100	
0.409998	63	100	100	100	
0.410998	64	100	100	100	
0.411998	64	100	100	100	
0.412998	65	100	100	100	
0.413998	65	100	100	100	
0.414998	66	100	100	100	
0.415998	67	100	100	100	
0.416998	67	100	100	100	
0.417998	67	100	100	100	
0.418998	67	100	100	100	
0.419998	67	100	100	100	
0.420998	67	100	100	100	
0.421998	68	100	100	100	
0.422998	68	100	100	100	
0.423998	68	100	100	100	
0.424998	68	100	100	100	
0.425998	69	100	100	100	
0.426998	69	100	100	100	
0.427998	69	100	100	100	
0.428998	69	100	100	100	
0.429998	69	100	100	100	
0.430998	70	100	100	100	
0.431998	71	100	100	100	
0.432998	71	100	100	100	
0.433998	72	100	100	100	
0.434998	72	100	100	100	
0.435998	72	100	100	100	
0.436998	72	100	100	100	
0.437998	72	100	100	100	
0.438998	72	100	100	100	
0.439998	73	100	100	100	
0.440998	73	100	100	100	
0.441998	73	100	100	100	
0.442998	73	100	100	100	
0.443998	74	100	100	100	
0.444998	74	100	100	100	
0.445998	74	100	100	100	
0.446998	75	100	100	100	
0.447998	75	100	100	100	
0.448998	75	100	100	100	
0.449998	75	100	100	100	
0.450998	75	100	100	100	
0.451998	75	100	100	100	
0.452998	75	100	100	100	
0.453998	75	100	100	100	
0.454998	75	100	100	100	
0.455998	75	100	100	100	
0.456998	75	100	100	100	
0.457998	75	100	100	100	
0.458998	75	100	100	100	
0.459998	75	100	100	100	
0.460998	76	100	100	100	
0.461998	76	100	100	100	
0.462998	76	100	100	100	
0.463998	76	100	100	100	
0.464998	76	100	100	100	
0.465998	76	100	100	100	
0.466998	78	100	100	100	
0.467998	78	100	100	100	
0.468998	78	100	100	100	
0.469997	78	100	100	100	
0.470997	79	100	100	100	
0.471997	79	100	100	100	
0.472997	80	100	100	100	
0.473997	81	100	100	100	
0.474997	81	100	100	100	
0.475997	81	100	100	100	
0.476997	81	100	100	100	
0.477997	81	100	100	100	
0.478997	81	100	100	100	
0.479997	81	100	100	100	
0.480997	81	100	100	100	
0.481997	81	100	100	100	
0.482997	81	100	100	100	
0.483997	81	100	100	100	
0.484997	81	100	100	100	
0.485997	81	100	100	100	
0.486997	82	100	100	100	
0.487997	82	100	100	100	
0.488997	83	100	100	100	
0.489997	83	100	100	100	
0.490997	83	100	100	100	
0.491997	84	100	100	100	
0.492997	84	100	100	100	
0.493997	84	100	100	100	
0.494997	84	100	100	100	
0.495997	84	100	100	100	
0.496997	84	100	100	100	
0.497997	84	100	100	100	
0.498997	84	100	100	100	
0.499997	84	100	100	100	


==> 150818/data/seq5_rs_r005t005/r005t005.txt <==
0.716648	0.340986	0.123348	0.034499	0.058841	0.030332	0.068283	0.011963	
0.852933	0.264131	0.105957	0.035827	0.072143	0.051861	0.075195	0.047556	
0.199715	0.350273	0.038912	0.022298	0.022780	0.020555	0.019947	0.013325	
0.777550	0.185147	0.115176	0.027768	0.033720	0.010216	0.051388	0.033452	
0.217985	0.199120	0.044423	0.038549	0.044648	0.056620	0.037028	0.038196	
0.607164	0.372156	0.168432	0.025115	0.086969	0.026750	0.074968	0.013730	
0.694012	0.438240	0.192976	0.033006	0.097177	0.024091	0.091280	0.014985	
0.551801	0.210946	0.051721	0.097749	0.064587	0.100820	0.053235	0.069499	
0.215594	0.383243	0.055206	0.030471	0.042375	0.027913	0.051419	0.018128	
0.467526	0.228214	0.022840	0.014582	0.023946	0.019665	0.033246	0.029345	
0.153651	0.172601	0.078031	0.060005	0.058005	0.057972	0.059307	0.060123	
0.139661	0.047304	0.076646	0.026762	0.074350	0.026599	0.076657	0.018879	
0.748594	0.180629	0.084902	0.050893	0.048147	0.071563	0.031061	0.043541	
0.777253	0.359010	0.054389	0.041726	0.053312	0.041531	0.045489	0.029563	
0.358613	0.363070	0.079680	0.029038	0.063493	0.024735	0.065252	0.025946	
0.336934	0.121716	0.066344	0.025205	0.061416	0.025573	0.038289	0.017801	
0.088317	0.112101	0.047775	0.060710	0.069017	0.051765	0.052861	0.057555	
0.290254	0.155895	0.080199	0.028521	0.071376	0.034154	0.083329	0.018518	
0.115167	0.156058	0.025992	0.017826	0.025830	0.014978	0.025254	0.014269	
0.311740	0.249287	0.095189	0.020540	0.049211	0.008142	0.062655	0.030286	
0.738383	0.229588	0.143512	0.025833	0.028884	0.030184	0.025257	0.014320	
0.106454	0.150710	0.022875	0.026215	0.016760	0.025756	0.024828	0.034484	
0.518665	0.190481	0.059170	0.047176	0.036248	0.041571	0.046581	0.022457	
0.395627	0.209173	0.067720	0.035466	0.055000	0.032476	0.059891	0.038927	
0.698318	0.425280	0.122591	0.073637	0.083532	0.071144	0.081542	0.067103	
0.087217	0.252185	0.131989	0.012396	0.045912	0.040519	0.024970	0.024265	
0.140322	0.232393	0.099386	0.059919	0.059677	0.076353	0.046217	0.039582	
0.767460	0.269232	0.137388	0.030858	0.031296	0.031465	0.028629	0.046248	
0.898081	0.347964	0.065932	0.092874	0.071945	0.093204	0.064165	0.075130	
0.441850	0.270598	0.102315	0.021217	0.044398	0.024992	0.038260	0.015985	
0.450264	0.407988	0.067187	0.080510	0.040841	0.076092	0.048417	0.045769	
1.137367	0.239792	0.083529	0.014083	0.017172	0.007544	0.025300	0.023476	
0.579467	0.200686	0.055727	0.011578	0.023396	0.008130	0.030448	0.017393	
0.070105	0.290549	0.064035	0.053692	0.034780	0.054577	0.029758	0.041905	
0.581008	0.484074	0.070419	0.041209	0.059292	0.042056	0.054726	0.033104	
0.803221	0.488559	0.024222	0.019243	0.048902	0.024251	0.056978	0.019243	
0.098368	0.271368	0.061634	0.050280	0.028283	0.049134	0.016840	0.025264	
0.203430	0.343210	0.022154	0.019171	0.031419	0.020301	0.027896	0.010860	
0.113455	0.178292	0.077912	0.098335	0.077483	0.110585	0.053363	0.066890	
0.201584	0.294599	0.090729	0.017258	0.071828	0.015399	0.056247	0.015057	
0.107525	0.367835	0.084244	0.062602	0.035753	0.061582	0.026368	0.039198	
0.600939	0.319297	0.084721	0.044270	0.033197	0.040501	0.042394	0.016773	
0.835777	0.554772	0.076510	0.024054	0.036575	0.023866	0.045096	0.021822	
0.883238	0.286200	0.138565	0.026504	0.021938	0.018230	0.011765	0.022064	
0.464707	0.274091	0.064737	0.034838	0.089182	0.043773	0.087240	0.036008	
0.138382	0.130516	0.071218	0.032186	0.071746	0.032347	0.063951	0.019443	
0.193917	0.531446	0.189622	0.045642	0.075271	0.012962	0.081634	0.016427	
0.299257	0.353448	0.068883	0.028587	0.012897	0.020261	0.016422	0.025717	
0.702523	0.284052	0.049768	0.013232	0.045342	0.012228	0.054371	0.011921	
0.918965	0.543418	0.111839	0.028065	0.030718	0.031373	0.025979	0.015910	
0.448666	0.110000	0.138351	0.028265	0.033093	0.019019	0.035261	0.018054	
0.319583	0.241030	0.085523	0.069589	0.060882	0.066265	0.058934	0.064649	
0.117902	0.342457	0.033390	0.011598	0.005753	0.008658	0.012263	0.015618	
0.218938	0.255954	0.119441	0.017080	0.118374	0.016731	0.120227	0.022384	
0.048691	0.368992	0.031343	0.006907	0.028765	0.006268	0.015719	0.010089	
0.185176	0.331606	0.029438	0.020382	0.042274	0.026057	0.053652	0.024533	
1.060496	0.301327	0.076765	0.037464	0.055351	0.032730	0.045767	0.015966	
0.226669	0.334143	0.028750	0.044855	0.030463	0.044995	0.024056	0.027888	
0.763324	0.423455	0.103355	0.018650	0.030131	0.015298	0.042204	0.038411	
0.471596	0.185498	0.024085	0.019411	0.055206	0.013634	0.061005	0.010595	
0.513366	0.414182	0.081083	0.047666	0.051581	0.062312	0.044488	0.053257	
0.107754	0.136620	0.051174	0.021309	0.036982	0.024917	0.044200	0.033972	
0.077064	0.278582	0.041130	0.008350	0.025578	0.022800	0.022420	0.020627	
0.267259	0.360379	0.044631	0.046204	0.039665	0.046361	0.032741	0.041636	
0.515375	0.278748	0.146345	0.027928	0.094764	0.027132	0.103866	0.030056	
0.908197	0.202279	0.032620	0.066477	0.026377	0.068984	0.013145	0.042788	
0.286903	0.050136	0.029627	0.026852	0.032637	0.026988	0.030839	0.018969	
0.539623	0.247724	0.061809	0.059817	0.060521	0.064159	0.054832	0.044801	
0.309368	0.303838	0.083148	0.041208	0.022213	0.033546	0.022117	0.022388	
0.444464	0.486428	0.040775	0.012823	0.032074	0.018112	0.012230	0.015388	
0.051496	0.351302	0.024548	0.036368	0.017501	0.037639	0.012077	0.015153	
0.765233	0.371429	0.102061	0.086866	0.040389	0.063386	0.059376	0.023540	
0.114270	0.229862	0.056145	0.060073	0.062537	0.061179	0.062847	0.052656	
0.240546	0.242072	0.021170	0.027985	0.020945	0.028985	0.017695	0.025809	
0.500185	0.349476	0.046043	0.023197	0.053999	0.025703	0.059340	0.032613	
0.176773	0.215073	0.082088	0.059554	0.039155	0.050059	0.041788	0.054631	
0.940497	0.185452	0.156004	0.054161	0.047304	0.052412	0.042866	0.053307	
0.118145	0.108478	0.096408	0.018164	0.035777	0.019711	0.030496	0.020049	
0.683719	0.380458	0.090230	0.049977	0.090943	0.050006	0.098388	0.034592	
1.152271	0.421427	0.105717	0.029580	0.068595	0.041281	0.071499	0.024857	
0.909624	0.337252	0.109430	0.049447	0.106714	0.052974	0.129259	0.053471	
0.982530	0.238543	0.123697	0.028138	0.049501	0.034148	0.052138	0.023556	
0.102529	0.181234	0.040945	0.042606	0.053523	0.119941	0.038991	0.048497	
0.303468	0.179445	0.104739	0.020535	0.058452	0.017589	0.108001	0.050214	
0.109677	0.310289	0.026034	0.049060	0.029278	0.050064	0.013492	0.022823	
0.108963	0.185268	0.057629	0.086721	0.055039	0.088170	0.036718	0.052141	
0.079135	0.255272	0.085018	0.039852	0.032808	0.034238	0.033780	0.038066	
0.359812	0.215053	0.038990	0.031033	0.039154	0.029448	0.030007	0.035954	
1.105157	0.209746	0.122456	0.084707	0.059885	0.078373	0.067703	0.052347	
1.219180	0.352189	0.057268	0.063534	0.063060	0.063634	0.061101	0.058031	
0.136489	0.217963	0.071136	0.018906	0.058455	0.018428	0.062490	0.005739	
0.101615	0.193945	0.016142	0.016349	0.019340	0.014941	0.004647	0.012450	
1.309553	0.460134	0.016104	0.013011	0.026208	0.009908	0.031848	0.012442	
0.523678	0.105052	0.138774	0.077150	0.063843	0.072270	0.062294	0.064500	
0.800876	0.298074	0.153364	0.021973	0.063271	0.034908	0.046284	0.032856	
0.941309	0.325906	0.163289	0.026669	0.099582	0.038921	0.083192	0.030087	
0.824776	0.384587	0.034641	0.038895	0.034940	0.038934	0.037532	0.025971	
0.179730	0.183499	0.026983	0.015344	0.041919	0.011883	0.041687	0.021385	
0.287438	0.260589	0.035582	0.022851	0.039687	0.023683	0.061856	0.038644	
0.133445	0.341355	0.053963	0.057601	0.055101	0.057760	0.053701	0.048888	


==> 150818/data/seq5_rs_r005t005/r005t005_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	1	1	
0.007000	0	0	1	1	
0.008000	0	0	1	1	
0.009000	0	0	1	1	
0.010000	0	0	1	1	
0.011000	0	0	1	1	
0.012000	0	0	1	1	
0.013000	0	0	2	2	
0.014000	0	0	2	2	
0.015000	0	0	2	2	
0.016000	0	0	2	2	
0.017000	0	2	3	3	
0.018000	0	2	5	5	
0.019000	0	2	5	5	
0.020000	0	2	6	6	
0.021000	0	2	7	7	
0.022000	0	3	8	8	
0.023000	0	6	10	10	
0.024000	0	6	12	12	
0.025000	0	9	12	12	
0.026000	0	10	14	14	
0.027000	0	12	16	16	
0.028000	0	12	16	16	
0.029000	0	13	19	19	
0.030000	0	15	20	20	
0.031000	0	15	23	23	
0.032000	0	16	25	25	
0.033000	0	17	28	28	
0.034000	0	18	31	31	
0.035000	0	19	33	33	
0.036000	0	20	35	35	
0.037000	0	20	38	38	
0.038000	0	20	38	38	
0.039000	0	22	38	38	
0.040000	0	22	42	42	
0.041000	0	24	44	44	
0.042000	0	25	45	45	
0.043000	0	25	47	47	
0.044000	0	25	47	47	
0.045000	0	27	49	49	
0.046000	0	27	51	51	
0.047000	0	28	51	51	
0.048000	0	29	52	52	
0.049000	1	29	54	54	
0.050000	1	30	56	56	
0.051000	1	30	56	56	
0.052000	2	32	57	57	
0.053000	2	32	57	57	
0.054000	2	33	60	60	
0.055000	2	34	60	60	
0.056000	2	36	65	65	
0.057000	2	37	65	65	
0.058000	2	39	65	65	
0.059000	2	39	69	69	
0.060000	2	40	72	72	
0.061000	2	40	74	74	
0.062000	2	42	75	75	
0.063000	2	42	76	76	
0.064000	2	42	80	80	
0.065000	2	44	81	81	
0.066000	2	45	81	81	
0.067000	2	46	81	81	
0.068000	2	48	81	81	
0.069000	2	49	82	82	
0.070000	2	49	83	83	
0.071000	3	50	83	83	
0.072000	3	52	87	87	
0.073000	3	52	88	88	
0.074000	3	52	88	88	
0.075000	3	52	89	89	
0.076000	3	52	90	90	
0.077000	3	55	90	90	
0.078000	4	56	91	91	
0.079000	4	57	91	91	
0.080000	5	58	91	91	
0.081000	5	59	91	91	
0.082000	5	60	91	91	
0.083000	5	61	91	91	
0.084000	5	63	92	92	
0.085000	5	66	92	92	
0.086000	5	68	92	92	
0.087000	5	68	93	93	
0.088000	6	68	93	93	
0.089000	7	68	93	93	
0.090000	7	68	94	94	
0.091000	7	70	95	95	
0.092000	7	70	95	95	
0.093000	7	70	95	95	
0.094000	7	70	95	95	
0.095000	7	70	96	96	
0.096000	7	71	96	96	
0.097000	7	72	96	96	
0.098000	7	72	97	97	
0.099000	8	72	97	97	
0.100000	8	73	98	98	
0.101000	8	73	98	98	
0.102000	9	73	98	98	
0.103000	10	75	98	98	
0.104000	10	76	98	98	
0.105000	10	77	98	98	
0.106000	10	79	98	98	
0.107000	11	79	99	99	
0.108000	13	79	99	99	
0.109000	14	79	99	99	
0.110000	15	80	99	99	
0.111000	15	80	99	99	
0.112000	15	81	99	99	
0.113000	15	81	99	99	
0.114000	16	81	99	99	
0.115000	17	81	99	99	
0.116000	18	82	99	99	
0.117000	18	82	99	99	
0.118000	19	82	99	99	
0.119000	20	82	100	100	
0.120000	20	83	100	100	
0.121000	20	83	100	100	
0.122000	20	83	100	100	
0.123000	20	85	100	100	
0.124000	20	87	100	100	
0.125000	20	87	100	100	
0.126000	20	87	100	100	
0.127000	20	87	100	100	
0.128000	20	87	100	100	
0.129000	20	87	100	100	
0.130000	20	87	100	100	
0.131000	20	87	100	100	
0.132000	20	88	100	100	
0.133000	20	88	100	100	
0.134000	21	88	100	100	
0.135000	21	88	100	100	
0.136000	21	88	100	100	
0.137000	22	88	100	100	
0.138000	22	89	100	100	
0.139000	23	92	100	100	
0.140000	24	92	100	100	
0.141000	25	92	100	100	
0.142000	25	92	100	100	
0.143000	25	92	100	100	
0.144000	25	93	100	100	
0.145000	25	93	100	100	
0.146000	25	93	100	100	
0.147000	25	94	100	100	
0.148000	25	94	100	100	
0.149000	25	94	100	100	
0.150000	25	94	100	100	
0.151000	25	94	100	100	
0.152000	25	94	100	100	
0.153000	25	94	100	100	
0.154000	26	95	100	100	
0.155000	26	95	100	100	
0.156000	26	95	100	100	
0.157000	26	96	100	100	
0.158000	26	96	100	100	
0.159000	26	96	100	100	
0.160000	26	96	100	100	
0.161000	26	96	100	100	
0.162000	26	96	100	100	
0.163000	26	96	100	100	
0.164000	26	97	100	100	
0.165000	26	97	100	100	
0.166000	26	97	100	100	
0.167000	26	97	100	100	
0.168000	26	97	100	100	
0.169000	26	98	100	100	
0.170000	26	98	100	100	
0.171000	26	98	100	100	
0.172000	26	98	100	100	
0.173000	26	98	100	100	
0.174000	26	98	100	100	
0.175000	26	98	100	100	
0.176000	26	98	100	100	
0.177000	27	98	100	100	
0.178000	27	98	100	100	
0.179000	27	98	100	100	
0.180000	28	98	100	100	
0.181000	28	98	100	100	
0.182000	28	98	100	100	
0.183000	28	98	100	100	
0.184000	28	98	100	100	
0.185000	28	98	100	100	
0.186000	29	98	100	100	
0.187000	29	98	100	100	
0.188000	29	98	100	100	
0.189000	29	98	100	100	
0.190000	29	99	100	100	
0.191000	29	99	100	100	
0.192000	29	99	100	100	
0.193000	29	100	100	100	
0.194000	30	100	100	100	
0.195000	30	100	100	100	
0.196000	30	100	100	100	
0.197000	30	100	100	100	
0.198000	30	100	100	100	
0.199000	30	100	100	100	
0.200000	31	100	100	100	
0.201000	31	100	100	100	
0.202000	32	100	100	100	
0.203000	32	100	100	100	
0.204000	33	100	100	100	
0.205000	33	100	100	100	
0.206000	33	100	100	100	
0.207000	33	100	100	100	
0.208000	33	100	100	100	
0.209000	33	100	100	100	
0.210000	33	100	100	100	
0.211000	33	100	100	100	
0.212000	33	100	100	100	
0.213000	33	100	100	100	
0.214000	33	100	100	100	
0.215000	33	100	100	100	
0.216000	34	100	100	100	
0.217000	34	100	100	100	
0.218000	35	100	100	100	
0.219000	36	100	100	100	
0.220000	36	100	100	100	
0.221000	36	100	100	100	
0.222000	36	100	100	100	
0.223000	36	100	100	100	
0.224000	36	100	100	100	
0.225000	36	100	100	100	
0.226000	36	100	100	100	
0.227000	37	100	100	100	
0.228000	37	100	100	100	
0.229000	37	100	100	100	
0.230000	37	100	100	100	
0.231000	37	100	100	100	
0.232000	37	100	100	100	
0.233000	37	100	100	100	
0.234000	37	100	100	100	
0.235000	37	100	100	100	
0.236000	37	100	100	100	
0.237000	37	100	100	100	
0.238000	37	100	100	100	
0.239000	37	100	100	100	
0.240000	37	100	100	100	
0.241000	38	100	100	100	
0.242000	38	100	100	100	
0.243000	38	100	100	100	
0.244000	38	100	100	100	
0.245000	38	100	100	100	
0.246000	38	100	100	100	
0.247000	38	100	100	100	
0.248000	38	100	100	100	
0.249000	38	100	100	100	
0.250000	38	100	100	100	
0.251000	38	100	100	100	
0.252000	38	100	100	100	
0.253000	38	100	100	100	
0.254000	38	100	100	100	
0.255000	38	100	100	100	
0.256000	38	100	100	100	
0.257000	38	100	100	100	
0.258000	38	100	100	100	
0.259000	38	100	100	100	
0.260000	38	100	100	100	
0.261000	38	100	100	100	
0.262000	38	100	100	100	
0.263000	38	100	100	100	
0.264000	38	100	100	100	
0.265000	38	100	100	100	
0.266000	38	100	100	100	
0.267000	38	100	100	100	
0.268000	39	100	100	100	
0.269000	39	100	100	100	
0.270000	39	100	100	100	
0.271000	39	100	100	100	
0.272000	39	100	100	100	
0.273000	39	100	100	100	
0.274000	39	100	100	100	
0.275000	39	100	100	100	
0.276000	39	100	100	100	
0.277000	39	100	100	100	
0.278000	39	100	100	100	
0.279000	39	100	100	100	
0.280000	39	100	100	100	
0.281000	39	100	100	100	
0.282000	39	100	100	100	
0.283000	39	100	100	100	
0.284000	39	100	100	100	
0.285000	39	100	100	100	
0.286000	39	100	100	100	
0.287000	40	100	100	100	
0.288000	41	100	100	100	
0.289000	41	100	100	100	
0.290000	41	100	100	100	
0.291000	42	100	100	100	
0.292000	42	100	100	100	
0.293000	42	100	100	100	
0.294000	42	100	100	100	
0.295000	42	100	100	100	
0.296000	42	100	100	100	
0.297000	42	100	100	100	
0.298000	42	100	100	100	
0.299000	42	100	100	100	
0.300000	43	100	100	100	
0.301000	43	100	100	100	
0.302000	43	100	100	100	
0.303000	43	100	100	100	
0.304000	44	100	100	100	
0.305000	44	100	100	100	
0.306000	44	100	100	100	
0.307000	44	100	100	100	
0.308000	44	100	100	100	
0.309000	44	100	100	100	
0.310000	45	100	100	100	
0.311000	45	100	100	100	
0.312000	46	100	100	100	
0.313000	46	100	100	100	
0.314000	46	100	100	100	
0.314999	46	100	100	100	
0.315999	46	100	100	100	
0.316999	46	100	100	100	
0.317999	46	100	100	100	
0.318999	46	100	100	100	
0.319999	47	100	100	100	
0.320999	47	100	100	100	
0.321999	47	100	100	100	
0.322999	47	100	100	100	
0.323999	47	100	100	100	
0.324999	47	100	100	100	
0.325999	47	100	100	100	
0.326999	47	100	100	100	
0.327999	47	100	100	100	
0.328999	47	100	100	100	
0.329999	47	100	100	100	
0.330999	47	100	100	100	
0.331999	47	100	100	100	
0.332999	47	100	100	100	
0.333999	47	100	100	100	
0.334999	47	100	100	100	
0.335999	47	100	100	100	
0.336999	48	100	100	100	
0.337999	48	100	100	100	
0.338999	48	100	100	100	
0.339999	48	100	100	100	
0.340999	48	100	100	100	
0.341999	48	100	100	100	
0.342999	48	100	100	100	
0.343999	48	100	100	100	
0.344999	48	100	100	100	
0.345999	48	100	100	100	
0.346999	48	100	100	100	
0.347999	48	100	100	100	
0.348999	48	100	100	100	
0.349999	48	100	100	100	
0.350999	48	100	100	100	
0.351999	48	100	100	100	
0.352999	48	100	100	100	
0.353999	48	100	100	100	
0.354999	48	100	100	100	
0.355999	48	100	100	100	
0.356999	48	100	100	100	
0.357999	48	100	100	100	
0.358999	49	100	100	100	
0.359999	50	100	100	100	
0.360999	50	100	100	100	
0.361999	50	100	100	100	
0.362999	50	100	100	100	
0.363999	50	100	100	100	
0.364999	50	100	100	100	
0.365999	50	100	100	100	
0.366999	50	100	100	100	
0.367999	50	100	100	100	
0.368999	50	100	100	100	
0.369999	50	100	100	100	
0.370999	50	100	100	100	
0.371999	50	100	100	100	
0.372999	50	100	100	100	
0.373999	50	100	100	100	
0.374999	50	100	100	100	
0.375999	50	100	100	100	
0.376999	50	100	100	100	
0.377999	50	100	100	100	
0.378999	50	100	100	100	
0.379999	50	100	100	100	
0.380999	50	100	100	100	
0.381999	50	100	100	100	
0.382999	50	100	100	100	
0.383999	50	100	100	100	
0.384999	50	100	100	100	
0.385999	50	100	100	100	
0.386999	50	100	100	100	
0.387999	50	100	100	100	
0.388999	50	100	100	100	
0.389999	50	100	100	100	
0.390999	50	100	100	100	
0.391998	50	100	100	100	
0.392998	50	100	100	100	
0.393998	50	100	100	100	
0.394998	50	100	100	100	
0.395998	51	100	100	100	
0.396998	51	100	100	100	
0.397998	51	100	100	100	
0.398998	51	100	100	100	
0.399998	51	100	100	100	
0.400998	51	100	100	100	
0.401998	51	100	100	100	
0.402998	51	100	100	100	
0.403998	51	100	100	100	
0.404998	51	100	100	100	
0.405998	51	100	100	100	
0.406998	51	100	100	100	
0.407998	51	100	100	100	
0.408998	51	100	100	100	
0.409998	51	100	100	100	
0.410998	51	100	100	100	
0.411998	51	100	100	100	
0.412998	51	100	100	100	
0.413998	51	100	100	100	
0.414998	51	100	100	100	
0.415998	51	100	100	100	
0.416998	51	100	100	100	
0.417998	51	100	100	100	
0.418998	51	100	100	100	
0.419998	51	100	100	100	
0.420998	51	100	100	100	
0.421998	51	100	100	100	
0.422998	51	100	100	100	
0.423998	51	100	100	100	
0.424998	51	100	100	100	
0.425998	51	100	100	100	
0.426998	51	100	100	100	
0.427998	51	100	100	100	
0.428998	51	100	100	100	
0.429998	51	100	100	100	
0.430998	51	100	100	100	
0.431998	51	100	100	100	
0.432998	51	100	100	100	
0.433998	51	100	100	100	
0.434998	51	100	100	100	
0.435998	51	100	100	100	
0.436998	51	100	100	100	
0.437998	51	100	100	100	
0.438998	51	100	100	100	
0.439998	51	100	100	100	
0.440998	51	100	100	100	
0.441998	52	100	100	100	
0.442998	52	100	100	100	
0.443998	52	100	100	100	
0.444998	53	100	100	100	
0.445998	53	100	100	100	
0.446998	53	100	100	100	
0.447998	53	100	100	100	
0.448998	54	100	100	100	
0.449998	54	100	100	100	
0.450998	55	100	100	100	
0.451998	55	100	100	100	
0.452998	55	100	100	100	
0.453998	55	100	100	100	
0.454998	55	100	100	100	
0.455998	55	100	100	100	
0.456998	55	100	100	100	
0.457998	55	100	100	100	
0.458998	55	100	100	100	
0.459998	55	100	100	100	
0.460998	55	100	100	100	
0.461998	55	100	100	100	
0.462998	55	100	100	100	
0.463998	55	100	100	100	
0.464998	56	100	100	100	
0.465998	56	100	100	100	
0.466998	56	100	100	100	
0.467998	57	100	100	100	
0.468998	57	100	100	100	
0.469997	57	100	100	100	
0.470997	57	100	100	100	
0.471997	58	100	100	100	
0.472997	58	100	100	100	
0.473997	58	100	100	100	
0.474997	58	100	100	100	
0.475997	58	100	100	100	
0.476997	58	100	100	100	
0.477997	58	100	100	100	
0.478997	58	100	100	100	
0.479997	58	100	100	100	
0.480997	58	100	100	100	
0.481997	58	100	100	100	
0.482997	58	100	100	100	
0.483997	58	100	100	100	
0.484997	58	100	100	100	
0.485997	58	100	100	100	
0.486997	58	100	100	100	
0.487997	58	100	100	100	
0.488997	58	100	100	100	
0.489997	58	100	100	100	
0.490997	58	100	100	100	
0.491997	58	100	100	100	
0.492997	58	100	100	100	
0.493997	58	100	100	100	
0.494997	58	100	100	100	
0.495997	58	100	100	100	
0.496997	58	100	100	100	
0.497997	58	100	100	100	
0.498997	58	100	100	100	
0.499997	58	100	100	100	


==> 150818/data/seq5_rs_r005t005/r005t005_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	1	
0.007000	0	1	1	1	
0.008000	0	1	2	1	
0.009000	0	2	5	1	
0.010000	0	2	6	1	
0.011000	0	2	7	4	
0.012000	0	4	8	6	
0.013000	0	6	10	8	
0.014000	0	8	11	10	
0.015000	0	10	13	13	
0.016000	0	11	15	20	
0.017000	0	12	16	22	
0.018000	0	15	17	24	
0.019000	0	18	20	29	
0.020000	0	21	23	31	
0.021000	0	24	26	33	
0.022000	0	27	26	35	
0.023000	0	29	27	40	
0.024000	0	30	29	43	
0.025000	0	31	34	46	
0.026000	0	34	37	51	
0.027000	0	39	41	51	
0.028000	0	42	43	52	
0.029000	0	47	44	52	
0.030000	0	49	45	54	
0.031000	0	51	47	57	
0.032000	0	52	49	57	
0.033000	0	53	52	59	
0.034000	0	54	53	62	
0.035000	0	56	57	64	
0.036000	0	58	57	65	
0.037000	0	59	57	66	
0.038000	0	60	58	66	
0.039000	0	62	60	71	
0.040000	0	63	60	73	
0.041000	0	63	62	73	
0.042000	0	66	65	75	
0.043000	0	67	66	76	
0.044000	0	67	67	77	
0.045000	0	69	68	78	
0.046000	0	70	68	79	
0.047000	0	71	69	80	
0.048000	1	73	69	81	
0.049000	1	73	69	83	
0.050000	1	76	70	83	
0.051000	2	78	73	84	
0.052000	2	78	75	84	
0.053000	2	78	77	87	
0.054000	2	79	77	90	
0.055000	2	80	78	91	
0.056000	2	80	78	91	
0.057000	2	80	79	91	
0.058000	2	81	81	92	
0.059000	2	81	81	93	
0.060000	2	84	81	93	
0.061000	2	87	81	94	
0.062000	2	87	83	94	
0.063000	2	88	84	94	
0.064000	2	89	86	94	
0.065000	2	89	87	96	
0.066000	2	89	87	96	
0.067000	2	90	88	97	
0.068000	2	90	88	98	
0.069000	2	90	89	98	
0.070000	2	91	89	99	
0.071000	2	91	89	99	
0.072000	2	91	91	99	
0.073000	2	91	92	99	
0.074000	2	92	92	99	
0.075000	2	92	92	99	
0.076000	2	92	92	100	
0.077000	2	92	94	100	
0.078000	2	93	94	100	
0.079000	2	93	95	100	
0.080000	2	93	95	100	
0.081000	2	94	95	100	
0.082000	2	94	95	100	
0.083000	2	94	95	100	
0.084000	2	94	95	100	
0.085000	2	95	95	100	
0.086000	2	95	95	100	
0.087000	2	97	95	100	
0.088000	2	97	95	100	
0.089000	2	97	96	100	
0.090000	2	97	96	100	
0.091000	2	97	96	100	
0.092000	2	97	96	100	
0.093000	2	98	96	100	
0.094000	2	98	97	100	
0.095000	2	98	97	100	
0.096000	2	98	97	100	
0.097000	2	98	97	100	
0.098000	2	99	97	100	
0.099000	2	100	97	100	
0.100000	2	100	97	100	
0.101000	2	100	98	100	
0.102000	2	100	98	100	
0.103000	2	100	98	100	
0.104000	2	100	98	100	
0.105000	2	100	98	100	
0.106000	3	100	98	100	
0.107000	3	100	98	100	
0.108000	3	100	98	100	
0.109000	4	100	98	100	
0.110000	5	100	98	100	
0.111000	5	100	99	100	
0.112000	5	100	99	100	
0.113000	6	100	99	100	
0.114000	6	100	99	100	
0.115000	6	100	99	100	
0.116000	6	100	99	100	
0.117000	6	100	99	100	
0.118000	6	100	99	100	
0.119000	6	100	99	100	
0.120000	6	100	100	100	
0.121000	6	100	100	100	
0.122000	7	100	100	100	
0.123000	7	100	100	100	
0.124000	7	100	100	100	
0.125000	7	100	100	100	
0.126000	7	100	100	100	
0.127000	7	100	100	100	
0.128000	7	100	100	100	
0.129000	7	100	100	100	
0.130000	7	100	100	100	
0.131000	8	100	100	100	
0.132000	8	100	100	100	
0.133000	8	100	100	100	
0.134000	8	100	100	100	
0.135000	8	100	100	100	
0.136000	8	100	100	100	
0.137000	9	100	100	100	
0.138000	9	100	100	100	
0.139000	9	100	100	100	
0.140000	9	100	100	100	
0.141000	9	100	100	100	
0.142000	9	100	100	100	
0.143000	9	100	100	100	
0.144000	9	100	100	100	
0.145000	9	100	100	100	
0.146000	9	100	100	100	
0.147000	9	100	100	100	
0.148000	9	100	100	100	
0.149000	9	100	100	100	
0.150000	9	100	100	100	
0.151000	10	100	100	100	
0.152000	10	100	100	100	
0.153000	10	100	100	100	
0.154000	10	100	100	100	
0.155000	10	100	100	100	
0.156000	11	100	100	100	
0.157000	12	100	100	100	
0.158000	12	100	100	100	
0.159000	12	100	100	100	
0.160000	12	100	100	100	
0.161000	12	100	100	100	
0.162000	12	100	100	100	
0.163000	12	100	100	100	
0.164000	12	100	100	100	
0.165000	12	100	100	100	
0.166000	12	100	100	100	
0.167000	12	100	100	100	
0.168000	12	100	100	100	
0.169000	12	100	100	100	
0.170000	12	100	100	100	
0.171000	12	100	100	100	
0.172000	12	100	100	100	
0.173000	13	100	100	100	
0.174000	13	100	100	100	
0.175000	13	100	100	100	
0.176000	13	100	100	100	
0.177000	13	100	100	100	
0.178000	13	100	100	100	
0.179000	14	100	100	100	
0.180000	15	100	100	100	
0.181000	16	100	100	100	
0.182000	17	100	100	100	
0.183000	17	100	100	100	
0.184000	18	100	100	100	
0.185000	18	100	100	100	
0.186000	22	100	100	100	
0.187000	22	100	100	100	
0.188000	22	100	100	100	
0.189000	22	100	100	100	
0.190000	22	100	100	100	
0.191000	23	100	100	100	
0.192000	23	100	100	100	
0.193000	23	100	100	100	
0.194000	24	100	100	100	
0.195000	24	100	100	100	
0.196000	24	100	100	100	
0.197000	24	100	100	100	
0.198000	24	100	100	100	
0.199000	24	100	100	100	
0.200000	25	100	100	100	
0.201000	26	100	100	100	
0.202000	26	100	100	100	
0.203000	27	100	100	100	
0.204000	27	100	100	100	
0.205000	27	100	100	100	
0.206000	27	100	100	100	
0.207000	27	100	100	100	
0.208000	27	100	100	100	
0.209000	27	100	100	100	
0.210000	29	100	100	100	
0.211000	30	100	100	100	
0.212000	30	100	100	100	
0.213000	30	100	100	100	
0.214000	30	100	100	100	
0.215000	30	100	100	100	
0.216000	32	100	100	100	
0.217000	32	100	100	100	
0.218000	33	100	100	100	
0.219000	33	100	100	100	
0.220000	33	100	100	100	
0.221000	33	100	100	100	
0.222000	33	100	100	100	
0.223000	33	100	100	100	
0.224000	33	100	100	100	
0.225000	33	100	100	100	
0.226000	33	100	100	100	
0.227000	33	100	100	100	
0.228000	33	100	100	100	
0.229000	34	100	100	100	
0.230000	36	100	100	100	
0.231000	36	100	100	100	
0.232000	36	100	100	100	
0.233000	37	100	100	100	
0.234000	37	100	100	100	
0.235000	37	100	100	100	
0.236000	37	100	100	100	
0.237000	37	100	100	100	
0.238000	37	100	100	100	
0.239000	38	100	100	100	
0.240000	39	100	100	100	
0.241000	39	100	100	100	
0.242000	40	100	100	100	
0.243000	41	100	100	100	
0.244000	41	100	100	100	
0.245000	41	100	100	100	
0.246000	41	100	100	100	
0.247000	41	100	100	100	
0.248000	42	100	100	100	
0.249000	42	100	100	100	
0.250000	43	100	100	100	
0.251000	43	100	100	100	
0.252000	43	100	100	100	
0.253000	44	100	100	100	
0.254000	44	100	100	100	
0.255000	44	100	100	100	
0.256000	46	100	100	100	
0.257000	46	100	100	100	
0.258000	46	100	100	100	
0.259000	46	100	100	100	
0.260000	46	100	100	100	
0.261000	47	100	100	100	
0.262000	47	100	100	100	
0.263000	47	100	100	100	
0.264000	47	100	100	100	
0.265000	48	100	100	100	
0.266000	48	100	100	100	
0.267000	48	100	100	100	
0.268000	48	100	100	100	
0.269000	48	100	100	100	
0.270000	49	100	100	100	
0.271000	50	100	100	100	
0.272000	51	100	100	100	
0.273000	51	100	100	100	
0.274000	51	100	100	100	
0.275000	52	100	100	100	
0.276000	52	100	100	100	
0.277000	52	100	100	100	
0.278000	52	100	100	100	
0.279000	54	100	100	100	
0.280000	54	100	100	100	
0.281000	54	100	100	100	
0.282000	54	100	100	100	
0.283000	54	100	100	100	
0.284000	54	100	100	100	
0.285000	55	100	100	100	
0.286000	55	100	100	100	
0.287000	56	100	100	100	
0.288000	56	100	100	100	
0.289000	56	100	100	100	
0.290000	56	100	100	100	
0.291000	57	100	100	100	
0.292000	57	100	100	100	
0.293000	57	100	100	100	
0.294000	57	100	100	100	
0.295000	58	100	100	100	
0.296000	58	100	100	100	
0.297000	58	100	100	100	
0.298000	58	100	100	100	
0.299000	59	100	100	100	
0.300000	59	100	100	100	
0.301000	59	100	100	100	
0.302000	60	100	100	100	
0.303000	60	100	100	100	
0.304000	61	100	100	100	
0.305000	61	100	100	100	
0.306000	61	100	100	100	
0.307000	61	100	100	100	
0.308000	61	100	100	100	
0.309000	61	100	100	100	
0.310000	61	100	100	100	
0.311000	62	100	100	100	
0.312000	62	100	100	100	
0.313000	62	100	100	100	
0.314000	62	100	100	100	
0.314999	62	100	100	100	
0.315999	62	100	100	100	
0.316999	62	100	100	100	
0.317999	62	100	100	100	
0.318999	62	100	100	100	
0.319999	63	100	100	100	
0.320999	63	100	100	100	
0.321999	63	100	100	100	
0.322999	63	100	100	100	
0.323999	63	100	100	100	
0.324999	63	100	100	100	
0.325999	64	100	100	100	
0.326999	64	100	100	100	
0.327999	64	100	100	100	
0.328999	64	100	100	100	
0.329999	64	100	100	100	
0.330999	64	100	100	100	
0.331999	65	100	100	100	
0.332999	65	100	100	100	
0.333999	65	100	100	100	
0.334999	66	100	100	100	
0.335999	66	100	100	100	
0.336999	66	100	100	100	
0.337999	67	100	100	100	
0.338999	67	100	100	100	
0.339999	67	100	100	100	
0.340999	68	100	100	100	
0.341999	69	100	100	100	
0.342999	70	100	100	100	
0.343999	71	100	100	100	
0.344999	71	100	100	100	
0.345999	71	100	100	100	
0.346999	71	100	100	100	
0.347999	72	100	100	100	
0.348999	72	100	100	100	
0.349999	73	100	100	100	
0.350999	74	100	100	100	
0.351999	75	100	100	100	
0.352999	76	100	100	100	
0.353999	77	100	100	100	
0.354999	77	100	100	100	
0.355999	77	100	100	100	
0.356999	77	100	100	100	
0.357999	77	100	100	100	
0.358999	77	100	100	100	
0.359999	78	100	100	100	
0.360999	79	100	100	100	
0.361999	79	100	100	100	
0.362999	79	100	100	100	
0.363999	80	100	100	100	
0.364999	80	100	100	100	
0.365999	80	100	100	100	
0.366999	80	100	100	100	
0.367999	81	100	100	100	
0.368999	82	100	100	100	
0.369999	82	100	100	100	
0.370999	82	100	100	100	
0.371999	83	100	100	100	
0.372999	84	100	100	100	
0.373999	84	100	100	100	
0.374999	84	100	100	100	
0.375999	84	100	100	100	
0.376999	84	100	100	100	
0.377999	84	100	100	100	
0.378999	84	100	100	100	
0.379999	84	100	100	100	
0.380999	85	100	100	100	
0.381999	85	100	100	100	
0.382999	85	100	100	100	
0.383999	86	100	100	100	
0.384999	87	100	100	100	
0.385999	87	100	100	100	
0.386999	87	100	100	100	
0.387999	87	100	100	100	
0.388999	87	100	100	100	
0.389999	87	100	100	100	
0.390999	87	100	100	100	
0.391998	87	100	100	100	
0.392998	87	100	100	100	
0.393998	87	100	100	100	
0.394998	87	100	100	100	
0.395998	87	100	100	100	
0.396998	87	100	100	100	
0.397998	87	100	100	100	
0.398998	87	100	100	100	
0.399998	87	100	100	100	
0.400998	87	100	100	100	
0.401998	87	100	100	100	
0.402998	87	100	100	100	
0.403998	87	100	100	100	
0.404998	87	100	100	100	
0.405998	87	100	100	100	
0.406998	87	100	100	100	
0.407998	88	100	100	100	
0.408998	88	100	100	100	
0.409998	88	100	100	100	
0.410998	88	100	100	100	
0.411998	88	100	100	100	
0.412998	88	100	100	100	
0.413998	88	100	100	100	
0.414998	89	100	100	100	
0.415998	89	100	100	100	
0.416998	89	100	100	100	
0.417998	89	100	100	100	
0.418998	89	100	100	100	
0.419998	89	100	100	100	
0.420998	89	100	100	100	
0.421998	90	100	100	100	
0.422998	90	100	100	100	
0.423998	91	100	100	100	
0.424998	91	100	100	100	
0.425998	92	100	100	100	
0.426998	92	100	100	100	
0.427998	92	100	100	100	
0.428998	92	100	100	100	
0.429998	92	100	100	100	
0.430998	92	100	100	100	
0.431998	92	100	100	100	
0.432998	92	100	100	100	
0.433998	92	100	100	100	
0.434998	92	100	100	100	
0.435998	92	100	100	100	
0.436998	92	100	100	100	
0.437998	92	100	100	100	
0.438998	93	100	100	100	
0.439998	93	100	100	100	
0.440998	93	100	100	100	
0.441998	93	100	100	100	
0.442998	93	100	100	100	
0.443998	93	100	100	100	
0.444998	93	100	100	100	
0.445998	93	100	100	100	
0.446998	93	100	100	100	
0.447998	93	100	100	100	
0.448998	93	100	100	100	
0.449998	93	100	100	100	
0.450998	93	100	100	100	
0.451998	93	100	100	100	
0.452998	93	100	100	100	
0.453998	93	100	100	100	
0.454998	93	100	100	100	
0.455998	93	100	100	100	
0.456998	93	100	100	100	
0.457998	93	100	100	100	
0.458998	93	100	100	100	
0.459998	93	100	100	100	
0.460998	94	100	100	100	
0.461998	94	100	100	100	
0.462998	94	100	100	100	
0.463998	94	100	100	100	
0.464998	94	100	100	100	
0.465998	94	100	100	100	
0.466998	94	100	100	100	
0.467998	94	100	100	100	
0.468998	94	100	100	100	
0.469997	94	100	100	100	
0.470997	94	100	100	100	
0.471997	94	100	100	100	
0.472997	94	100	100	100	
0.473997	94	100	100	100	
0.474997	94	100	100	100	
0.475997	94	100	100	100	
0.476997	94	100	100	100	
0.477997	94	100	100	100	
0.478997	94	100	100	100	
0.479997	94	100	100	100	
0.480997	94	100	100	100	
0.481997	94	100	100	100	
0.482997	94	100	100	100	
0.483997	94	100	100	100	
0.484997	95	100	100	100	
0.485997	95	100	100	100	
0.486997	96	100	100	100	
0.487997	96	100	100	100	
0.488997	97	100	100	100	
0.489997	97	100	100	100	
0.490997	97	100	100	100	
0.491997	97	100	100	100	
0.492997	97	100	100	100	
0.493997	97	100	100	100	
0.494997	97	100	100	100	
0.495997	97	100	100	100	
0.496997	97	100	100	100	
0.497997	97	100	100	100	
0.498997	97	100	100	100	
0.499997	97	100	100	100	


==> 150818/data/seq5_rs_r005t005/r020t020.txt <==
0.719652	0.187910	0.065195	0.038431	0.066080	0.038358	0.072930	0.017003	
0.075633	0.189151	0.051497	0.055237	0.061624	0.047978	0.082088	0.023882	
0.593858	0.297472	0.103502	0.051996	0.056984	0.045863	0.056928	0.047601	
0.163552	0.305183	0.045307	0.033636	0.065871	0.059173	0.049772	0.034392	
0.076035	0.157919	0.092199	0.090036	0.052643	0.075310	0.039057	0.047502	
0.310711	0.179434	0.027679	0.024054	0.022498	0.024139	0.020346	0.019861	
0.404853	0.220052	0.031970	0.013560	0.044848	0.024810	0.053834	0.024559	
0.889515	0.348534	0.103198	0.019368	0.037589	0.033486	0.040549	0.046353	
0.619309	0.250040	0.085087	0.078754	0.066601	0.044878	0.085052	0.019442	
0.466234	0.368475	0.035743	0.005926	0.010576	0.016368	0.020332	0.019635	
0.169756	0.295656	0.089248	0.037325	0.062401	0.049359	0.058074	0.038033	
1.113335	0.471969	0.125020	0.031801	0.030085	0.025989	0.037933	0.018750	
0.183544	0.270226	0.089594	0.096827	0.054390	0.091071	0.043236	0.071253	
0.198025	0.338967	0.126343	0.418549	0.229019	0.297106	0.230676	0.296553	
0.334574	0.308373	0.150862	0.024731	0.086384	0.029489	0.095810	0.015904	
0.351191	0.278763	0.093602	0.054732	0.090706	0.061942	0.076533	0.050190	
1.188978	0.391526	0.157601	0.028723	0.068062	0.039480	0.066441	0.037500	
0.109097	0.158594	0.048603	0.072734	0.055061	0.084028	0.041440	0.061397	
1.833391	0.386054	0.099286	0.082145	0.088743	0.088731	0.071003	0.065245	
0.063029	0.251805	0.078545	0.043245	0.021883	0.040693	0.018865	0.036417	
0.689446	0.147376	0.030383	0.024103	0.039520	0.029899	0.042021	0.024576	
0.092325	0.308683	0.021269	0.019241	0.014011	0.018038	0.013264	0.014745	
1.275510	0.374057	0.113150	0.055014	0.081727	0.050130	0.076208	0.044171	
1.044693	0.388059	0.135009	0.064765	0.064946	0.054402	0.063862	0.052268	
0.786529	0.132844	0.168370	0.034942	0.108687	0.049662	0.117093	0.053836	
0.574775	0.272810	0.084095	0.044771	0.090468	0.044091	0.120809	0.016468	
0.122639	0.293845	0.055277	0.041127	0.049173	0.059065	0.030479	0.041487	
1.162680	0.314276	0.034066	0.026026	0.038531	0.026804	0.045607	0.019723	
0.183888	0.077019	0.148436	0.037227	0.036339	0.043750	0.039292	0.024050	
0.347456	0.344203	0.018997	0.019931	0.025740	0.018107	0.024689	0.010252	
0.266297	0.242170	0.057305	0.034326	0.069700	0.047597	0.051846	0.021628	
0.382003	0.222187	0.096438	0.112238	0.076008	0.097315	0.051604	0.068347	
0.180715	0.103644	0.020902	0.011591	0.032064	0.013273	0.037057	0.019317	
0.251921	0.150582	0.077664	0.049406	0.075056	0.047762	0.065423	0.043367	
0.247179	0.131549	0.064521	0.062239	0.058230	0.061053	0.054298	0.052743	
0.890686	0.345097	0.035060	0.027632	0.039993	0.028852	0.032085	0.023075	
0.419981	0.246532	0.063498	0.024881	0.020535	0.034523	0.021880	0.036441	
0.442411	0.353641	0.345888	0.499449	0.269513	0.491101	0.229040	0.384183	
0.109236	0.317247	0.056646	0.040103	0.063912	0.046295	0.058261	0.044274	
0.738391	0.254899	0.079941	0.045240	0.075547	0.060819	0.091247	0.053520	
0.186076	0.493932	0.026332	0.030871	0.018560	0.031913	0.012927	0.008782	
0.090665	0.368497	0.051375	0.041292	0.033750	0.042214	0.023231	0.018652	
0.167918	0.297664	0.039967	0.060849	0.044753	0.064885	0.038380	0.053717	
0.213661	0.113321	0.116428	0.126022	0.065712	0.116495	0.043583	0.076871	
1.094945	0.514563	0.052105	0.045072	0.054252	0.044766	0.055054	0.045439	
0.413034	0.324335	0.073898	0.031933	0.066494	0.036694	0.079400	0.036596	
0.774555	0.191646	0.143581	0.027921	0.101424	0.048725	0.103945	0.020893	
0.312571	0.365474	0.105960	0.022938	0.104781	0.019859	0.107887	0.018250	
0.195935	0.165958	0.108578	0.023329	0.068741	0.037795	0.067112	0.023185	
0.872854	0.306479	0.111735	0.082608	0.091155	0.125985	0.052839	0.043095	
0.164677	0.117985	0.025112	0.022529	0.019242	0.026639	0.017704	0.020171	
1.150975	0.355942	0.097830	0.061155	0.061769	0.071322	0.059720	0.062273	
0.435703	0.477340	0.022237	0.037690	0.029960	0.035891	0.024559	0.028346	
0.203846	0.292812	0.084912	0.123853	0.085433	0.123349	0.056641	0.073347	
0.139215	0.171503	0.080664	0.067060	0.066202	0.113160	0.038084	0.049942	
0.361741	0.300148	0.041958	0.052379	0.035043	0.067531	0.025355	0.047717	
1.309895	0.450009	0.124727	0.014311	0.043533	0.025095	0.044610	0.019041	
0.061417	0.284385	0.057173	0.073048	0.068637	0.084875	0.023158	0.018624	
0.860356	0.325626	0.084121	0.043635	0.079229	0.043619	0.093751	0.049110	
0.078334	0.271609	0.062491	0.039028	0.074750	0.043113	0.079704	0.036540	
0.397993	0.329081	0.120307	0.058620	0.086589	0.045101	0.081560	0.049937	
0.337310	0.141954	0.049544	0.024310	0.048375	0.024596	0.059497	0.020106	
1.195489	0.452696	0.068286	0.074066	0.057682	0.078073	0.045854	0.049200	
0.387605	0.241178	0.078923	0.069444	0.071478	0.071660	0.032367	0.022565	
0.323355	0.323886	0.090363	0.042195	0.038837	0.033490	0.046075	0.023420	
0.208118	0.294849	0.064436	0.032807	0.023105	0.018258	0.026438	0.012469	
0.279039	0.238878	0.056855	0.031107	0.054971	0.032823	0.056601	0.030275	
1.478413	0.352380	0.014531	0.025357	0.029659	0.044024	0.020278	0.022929	
0.417815	0.294005	0.155148	0.063269	0.073564	0.096689	0.047981	0.025300	
0.266870	0.142410	0.039301	0.032420	0.033335	0.033586	0.043380	0.043024	
0.278290	0.294234	0.026311	0.016872	0.032543	0.026060	0.038345	0.017610	
0.113297	0.134704	0.077962	0.028529	0.080372	0.027709	0.083172	0.009781	
0.161173	0.224831	0.025237	0.016973	0.025001	0.017589	0.039620	0.030727	
0.127898	0.128255	0.069981	0.143967	0.075472	0.141884	0.034052	0.063793	
0.335528	0.171942	0.051154	0.019320	0.037833	0.022875	0.034518	0.023759	
0.119218	0.101770	0.076402	0.102161	0.060174	0.107836	0.048015	0.053547	
0.459697	0.312034	0.072373	0.071763	0.052382	0.062764	0.051200	0.041752	
1.044335	0.314954	0.025664	0.012879	0.052690	0.079160	0.038789	0.031488	
1.230141	0.409262	0.071438	0.040887	0.052738	0.047662	0.055592	0.060805	
0.622444	0.438556	0.074869	0.039231	0.039620	0.043715	0.028050	0.024459	
0.634889	0.420881	0.117145	0.033723	0.092468	0.027240	0.090221	0.029286	
0.467070	0.287638	0.067181	0.045045	0.066910	0.046271	0.070642	0.039151	
0.267513	0.169527	0.092376	0.035317	0.053012	0.027682	0.051506	0.029495	
0.267963	0.233256	0.058472	0.078342	0.059525	0.091425	0.033677	0.039894	
0.093229	0.159016	0.035331	0.044046	0.018365	0.043064	0.024763	0.036167	
0.147162	0.088823	0.031500	0.017987	0.031020	0.018031	0.042013	0.029986	
0.096324	0.262702	0.046352	0.029426	0.035978	0.040312	0.029694	0.030662	
0.239226	0.100978	0.057112	0.064619	0.048135	0.076163	0.036150	0.053486	
0.846253	0.446533	0.107319	0.034984	0.068702	0.027292	0.072487	0.043257	
0.246525	0.246534	0.111486	0.025072	0.060117	0.024782	0.065270	0.023598	
0.706733	0.279889	0.098962	0.056323	0.083896	0.052899	0.091226	0.050045	
0.452173	0.233131	0.161717	0.051023	0.078974	0.070674	0.072576	0.029923	
0.113386	0.539634	0.101686	0.021512	0.031002	0.035330	0.014660	0.016281	
0.249048	0.244166	0.059335	0.048082	0.040972	0.044152	0.037002	0.036053	
0.152833	0.270916	0.048972	0.009084	0.032909	0.016591	0.017634	0.015636	
0.890852	0.288327	0.158628	0.039542	0.043338	0.039165	0.070426	0.018402	
0.098277	0.387798	0.042321	0.014226	0.039958	0.014151	0.042074	0.020374	
0.257480	0.142435	0.025008	0.023468	0.039007	0.025426	0.039004	0.019612	
0.720594	0.303462	0.044103	0.033882	0.043142	0.034726	0.036804	0.021992	
0.055470	0.216020	0.055384	0.016976	0.030054	0.035516	0.026667	0.031543	


==> 150818/data/seq5_rs_r005t005/r020t020_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	1	1	
0.012000	0	0	1	1	
0.013000	0	0	1	1	
0.014000	0	0	1	1	
0.015000	0	1	2	2	
0.016000	0	1	2	2	
0.017000	0	1	2	2	
0.018000	0	1	2	2	
0.019000	0	2	4	4	
0.020000	0	2	5	5	
0.021000	0	3	6	6	
0.022000	0	4	7	7	
0.023000	0	5	8	8	
0.024000	0	5	9	9	
0.025000	0	5	9	9	
0.026000	0	9	11	11	
0.027000	0	11	11	11	
0.028000	0	12	11	11	
0.029000	0	12	11	11	
0.030000	0	12	13	13	
0.031000	0	13	15	15	
0.032000	0	15	17	17	
0.033000	0	15	20	20	
0.034000	0	15	22	22	
0.035000	0	16	22	22	
0.036000	0	19	24	24	
0.037000	0	19	25	25	
0.038000	0	19	27	27	
0.039000	0	19	29	29	
0.040000	0	21	34	34	
0.041000	0	21	35	35	
0.042000	0	22	35	35	
0.043000	0	23	35	35	
0.044000	0	23	38	38	
0.045000	0	24	40	40	
0.046000	0	25	40	40	
0.047000	0	26	40	40	
0.048000	0	26	40	40	
0.049000	0	28	42	42	
0.050000	0	29	43	43	
0.051000	0	29	43	43	
0.052000	0	32	43	43	
0.053000	0	33	47	47	
0.054000	0	33	48	48	
0.055000	0	33	51	51	
0.056000	1	35	52	52	
0.057000	1	37	53	53	
0.058000	1	40	54	54	
0.059000	1	41	55	55	
0.060000	1	42	56	56	
0.061000	1	42	58	58	
0.062000	2	42	60	60	
0.063000	2	43	61	61	
0.064000	3	44	62	62	
0.065000	3	46	63	63	
0.066000	3	47	65	65	
0.067000	3	47	70	70	
0.068000	3	48	70	70	
0.069000	3	49	74	74	
0.070000	3	50	75	75	
0.071000	3	50	75	75	
0.072000	3	51	76	76	
0.073000	3	52	76	76	
0.074000	3	53	77	77	
0.075000	3	54	78	78	
0.076000	4	54	81	81	
0.077000	5	55	82	82	
0.078000	5	57	82	82	
0.079000	6	59	83	83	
0.080000	6	60	84	84	
0.081000	6	61	85	85	
0.082000	6	61	86	86	
0.083000	6	61	86	86	
0.084000	6	61	87	87	
0.085000	6	64	87	87	
0.086000	6	65	88	88	
0.087000	6	65	90	90	
0.088000	6	65	90	90	
0.089000	6	65	91	91	
0.090000	6	67	91	91	
0.091000	7	68	93	93	
0.092000	7	68	94	94	
0.093000	8	70	95	95	
0.094000	9	71	95	95	
0.095000	9	71	95	95	
0.096000	9	71	95	95	
0.097000	10	72	95	95	
0.098000	10	73	95	95	
0.099000	11	74	95	95	
0.100000	11	75	95	95	
0.101000	11	75	95	95	
0.102000	11	76	96	96	
0.103000	11	76	96	96	
0.104000	11	78	96	96	
0.105000	11	78	97	97	
0.106000	11	79	97	97	
0.107000	11	79	97	97	
0.108000	11	80	97	97	
0.109000	11	81	98	98	
0.110000	13	81	98	98	
0.111000	13	81	98	98	
0.112000	13	83	98	98	
0.113000	13	83	98	98	
0.114000	15	84	98	98	
0.115000	15	84	98	98	
0.116000	15	84	98	98	
0.117000	15	85	98	98	
0.118000	15	86	98	98	
0.119000	15	86	98	98	
0.120000	16	86	98	98	
0.121000	16	87	98	98	
0.122000	16	87	98	98	
0.123000	17	87	98	98	
0.124000	17	87	98	98	
0.125000	17	88	98	98	
0.126000	17	89	98	98	
0.127000	17	90	98	98	
0.128000	18	90	98	98	
0.129000	18	90	98	98	
0.130000	18	90	98	98	
0.131000	18	90	98	98	
0.132000	18	90	98	98	
0.133000	18	90	98	98	
0.134000	18	90	98	98	
0.135000	18	90	98	98	
0.136000	18	91	98	98	
0.137000	18	91	98	98	
0.138000	18	91	98	98	
0.139000	18	91	98	98	
0.140000	19	91	98	98	
0.141000	19	91	98	98	
0.142000	19	91	98	98	
0.143000	19	91	98	98	
0.144000	19	92	98	98	
0.145000	19	92	98	98	
0.146000	19	92	98	98	
0.147000	19	92	98	98	
0.148000	20	92	98	98	
0.149000	20	93	98	98	
0.150000	20	93	98	98	
0.151000	20	94	98	98	
0.152000	20	94	98	98	
0.153000	21	94	98	98	
0.154000	21	94	98	98	
0.155000	21	94	98	98	
0.156000	21	95	98	98	
0.157000	21	95	98	98	
0.158000	21	96	98	98	
0.159000	21	97	98	98	
0.160000	21	97	98	98	
0.161000	21	97	98	98	
0.162000	22	98	98	98	
0.163000	22	98	98	98	
0.164000	23	98	98	98	
0.165000	24	98	98	98	
0.166000	24	98	98	98	
0.167000	24	98	98	98	
0.168000	25	98	98	98	
0.169000	25	99	98	98	
0.170000	26	99	98	98	
0.171000	26	99	98	98	
0.172000	26	99	98	98	
0.173000	26	99	98	98	
0.174000	26	99	98	98	
0.175000	26	99	98	98	
0.176000	26	99	98	98	
0.177000	26	99	98	98	
0.178000	26	99	98	98	
0.179000	26	99	98	98	
0.180000	26	99	98	98	
0.181000	27	99	98	98	
0.182000	27	99	98	98	
0.183000	27	99	98	98	
0.184000	29	99	98	98	
0.185000	29	99	98	98	
0.186000	29	99	98	98	
0.187000	30	99	98	98	
0.188000	30	99	98	98	
0.189000	30	99	98	98	
0.190000	30	99	98	98	
0.191000	30	99	98	98	
0.192000	30	99	98	98	
0.193000	30	99	98	98	
0.194000	30	99	98	98	
0.195000	30	99	98	98	
0.196000	31	99	98	98	
0.197000	31	99	98	98	
0.198000	31	99	98	98	
0.199000	32	99	98	98	
0.200000	32	99	98	98	
0.201000	32	99	98	98	
0.202000	32	99	98	98	
0.203000	32	99	98	98	
0.204000	33	99	98	98	
0.205000	33	99	98	98	
0.206000	33	99	98	98	
0.207000	33	99	98	98	
0.208000	33	99	98	98	
0.209000	34	99	98	98	
0.210000	34	99	98	98	
0.211000	34	99	98	98	
0.212000	34	99	98	98	
0.213000	34	99	98	98	
0.214000	35	99	98	98	
0.215000	35	99	98	98	
0.216000	35	99	98	98	
0.217000	35	99	98	98	
0.218000	35	99	98	98	
0.219000	35	99	98	98	
0.220000	35	99	98	98	
0.221000	35	99	98	98	
0.222000	35	99	98	98	
0.223000	35	99	98	98	
0.224000	35	99	98	98	
0.225000	35	99	98	98	
0.226000	35	99	98	98	
0.227000	35	99	98	98	
0.228000	35	99	98	98	
0.229000	35	99	98	98	
0.230000	35	99	99	99	
0.231000	35	99	99	99	
0.232000	35	99	99	99	
0.233000	35	99	99	99	
0.234000	35	99	99	99	
0.235000	35	99	99	99	
0.236000	35	99	99	99	
0.237000	35	99	99	99	
0.238000	35	99	99	99	
0.239000	35	99	99	99	
0.240000	36	99	99	99	
0.241000	36	99	99	99	
0.242000	36	99	99	99	
0.243000	36	99	99	99	
0.244000	36	99	99	99	
0.245000	36	99	99	99	
0.246000	36	99	99	99	
0.247000	37	99	99	99	
0.248000	38	99	99	99	
0.249000	38	99	99	99	
0.250000	39	99	99	99	
0.251000	39	99	99	99	
0.252000	40	99	99	99	
0.253000	40	99	99	99	
0.254000	40	99	99	99	
0.255000	40	99	99	99	
0.256000	40	99	99	99	
0.257000	40	99	99	99	
0.258000	41	99	99	99	
0.259000	41	99	99	99	
0.260000	41	99	99	99	
0.261000	41	99	99	99	
0.262000	41	99	99	99	
0.263000	41	99	99	99	
0.264000	41	99	99	99	
0.265000	41	99	99	99	
0.266000	41	99	99	99	
0.267000	43	99	99	99	
0.268000	45	99	99	99	
0.269000	45	99	99	99	
0.270000	45	99	100	100	
0.271000	45	99	100	100	
0.272000	45	99	100	100	
0.273000	45	99	100	100	
0.274000	45	99	100	100	
0.275000	45	99	100	100	
0.276000	45	99	100	100	
0.277000	45	99	100	100	
0.278000	45	99	100	100	
0.279000	46	99	100	100	
0.280000	47	99	100	100	
0.281000	47	99	100	100	
0.282000	47	99	100	100	
0.283000	47	99	100	100	
0.284000	47	99	100	100	
0.285000	47	99	100	100	
0.286000	47	99	100	100	
0.287000	47	99	100	100	
0.288000	47	99	100	100	
0.289000	47	99	100	100	
0.290000	47	99	100	100	
0.291000	47	99	100	100	
0.292000	47	99	100	100	
0.293000	47	99	100	100	
0.294000	47	99	100	100	
0.295000	47	99	100	100	
0.296000	47	99	100	100	
0.297000	47	99	100	100	
0.298000	47	99	100	100	
0.299000	47	99	100	100	
0.300000	47	99	100	100	
0.301000	47	99	100	100	
0.302000	47	99	100	100	
0.303000	47	99	100	100	
0.304000	47	99	100	100	
0.305000	47	99	100	100	
0.306000	47	99	100	100	
0.307000	47	99	100	100	
0.308000	47	99	100	100	
0.309000	47	99	100	100	
0.310000	47	99	100	100	
0.311000	48	99	100	100	
0.312000	48	99	100	100	
0.313000	49	99	100	100	
0.314000	49	99	100	100	
0.314999	49	99	100	100	
0.315999	49	99	100	100	
0.316999	49	99	100	100	
0.317999	49	99	100	100	
0.318999	49	99	100	100	
0.319999	49	99	100	100	
0.320999	49	99	100	100	
0.321999	49	99	100	100	
0.322999	49	99	100	100	
0.323999	50	99	100	100	
0.324999	50	99	100	100	
0.325999	50	99	100	100	
0.326999	50	99	100	100	
0.327999	50	99	100	100	
0.328999	50	99	100	100	
0.329999	50	99	100	100	
0.330999	50	99	100	100	
0.331999	50	99	100	100	
0.332999	50	99	100	100	
0.333999	50	99	100	100	
0.334999	51	99	100	100	
0.335999	52	99	100	100	
0.336999	52	99	100	100	
0.337999	53	99	100	100	
0.338999	53	99	100	100	
0.339999	53	99	100	100	
0.340999	53	99	100	100	
0.341999	53	99	100	100	
0.342999	53	99	100	100	
0.343999	53	99	100	100	
0.344999	53	99	100	100	
0.345999	53	100	100	100	
0.346999	53	100	100	100	
0.347999	54	100	100	100	
0.348999	54	100	100	100	
0.349999	54	100	100	100	
0.350999	54	100	100	100	
0.351999	55	100	100	100	
0.352999	55	100	100	100	
0.353999	55	100	100	100	
0.354999	55	100	100	100	
0.355999	55	100	100	100	
0.356999	55	100	100	100	
0.357999	55	100	100	100	
0.358999	55	100	100	100	
0.359999	55	100	100	100	
0.360999	55	100	100	100	
0.361999	56	100	100	100	
0.362999	56	100	100	100	
0.363999	56	100	100	100	
0.364999	56	100	100	100	
0.365999	56	100	100	100	
0.366999	56	100	100	100	
0.367999	56	100	100	100	
0.368999	56	100	100	100	
0.369999	56	100	100	100	
0.370999	56	100	100	100	
0.371999	56	100	100	100	
0.372999	56	100	100	100	
0.373999	56	100	100	100	
0.374999	56	100	100	100	
0.375999	56	100	100	100	
0.376999	56	100	100	100	
0.377999	56	100	100	100	
0.378999	56	100	100	100	
0.379999	56	100	100	100	
0.380999	56	100	100	100	
0.381999	56	100	100	100	
0.382999	57	100	100	100	
0.383999	57	100	100	100	
0.384999	57	100	100	100	
0.385999	57	100	100	100	
0.386999	57	100	100	100	
0.387999	58	100	100	100	
0.388999	58	100	100	100	
0.389999	58	100	100	100	
0.390999	58	100	100	100	
0.391998	58	100	100	100	
0.392998	58	100	100	100	
0.393998	58	100	100	100	
0.394998	58	100	100	100	
0.395998	58	100	100	100	
0.396998	58	100	100	100	
0.397998	59	100	100	100	
0.398998	59	100	100	100	
0.399998	59	100	100	100	
0.400998	59	100	100	100	
0.401998	59	100	100	100	
0.402998	59	100	100	100	
0.403998	59	100	100	100	
0.404998	60	100	100	100	
0.405998	60	100	100	100	
0.406998	60	100	100	100	
0.407998	60	100	100	100	
0.408998	60	100	100	100	
0.409998	60	100	100	100	
0.410998	60	100	100	100	
0.411998	60	100	100	100	
0.412998	60	100	100	100	
0.413998	61	100	100	100	
0.414998	61	100	100	100	
0.415998	61	100	100	100	
0.416998	61	100	100	100	
0.417998	62	100	100	100	
0.418998	62	100	100	100	
0.419998	63	100	100	100	
0.420998	63	100	100	100	
0.421998	63	100	100	100	
0.422998	63	100	100	100	
0.423998	63	100	100	100	
0.424998	63	100	100	100	
0.425998	63	100	100	100	
0.426998	63	100	100	100	
0.427998	63	100	100	100	
0.428998	63	100	100	100	
0.429998	63	100	100	100	
0.430998	63	100	100	100	
0.431998	63	100	100	100	
0.432998	63	100	100	100	
0.433998	63	100	100	100	
0.434998	63	100	100	100	
0.435998	64	100	100	100	
0.436998	64	100	100	100	
0.437998	64	100	100	100	
0.438998	64	100	100	100	
0.439998	64	100	100	100	
0.440998	64	100	100	100	
0.441998	64	100	100	100	
0.442998	65	100	100	100	
0.443998	65	100	100	100	
0.444998	65	100	100	100	
0.445998	65	100	100	100	
0.446998	65	100	100	100	
0.447998	65	100	100	100	
0.448998	65	100	100	100	
0.449998	65	100	100	100	
0.450998	65	100	100	100	
0.451998	65	100	100	100	
0.452998	66	100	100	100	
0.453998	66	100	100	100	
0.454998	66	100	100	100	
0.455998	66	100	100	100	
0.456998	66	100	100	100	
0.457998	66	100	100	100	
0.458998	66	100	100	100	
0.459998	67	100	100	100	
0.460998	67	100	100	100	
0.461998	67	100	100	100	
0.462998	67	100	100	100	
0.463998	67	100	100	100	
0.464998	67	100	100	100	
0.465998	67	100	100	100	
0.466998	68	100	100	100	
0.467998	69	100	100	100	
0.468998	69	100	100	100	
0.469997	69	100	100	100	
0.470997	69	100	100	100	
0.471997	69	100	100	100	
0.472997	69	100	100	100	
0.473997	69	100	100	100	
0.474997	69	100	100	100	
0.475997	69	100	100	100	
0.476997	69	100	100	100	
0.477997	69	100	100	100	
0.478997	69	100	100	100	
0.479997	69	100	100	100	
0.480997	69	100	100	100	
0.481997	69	100	100	100	
0.482997	69	100	100	100	
0.483997	69	100	100	100	
0.484997	69	100	100	100	
0.485997	69	100	100	100	
0.486997	69	100	100	100	
0.487997	69	100	100	100	
0.488997	69	100	100	100	
0.489997	69	100	100	100	
0.490997	69	100	100	100	
0.491997	69	100	100	100	
0.492997	69	100	100	100	
0.493997	69	100	100	100	
0.494997	69	100	100	100	
0.495997	69	100	100	100	
0.496997	69	100	100	100	
0.497997	69	100	100	100	
0.498997	69	100	100	100	
0.499997	69	100	100	100	


==> 150818/data/seq5_rs_r005t005/r020t020_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	1	0	0	
0.007000	0	1	0	0	
0.008000	0	1	0	0	
0.009000	0	1	0	1	
0.010000	0	2	0	2	
0.011000	0	2	0	3	
0.012000	0	3	0	3	
0.013000	0	4	0	4	
0.014000	0	5	1	4	
0.015000	0	7	2	5	
0.016000	0	7	2	7	
0.017000	0	10	4	9	
0.018000	0	11	5	11	
0.019000	0	11	9	16	
0.020000	0	15	10	23	
0.021000	0	15	10	27	
0.022000	0	16	10	29	
0.023000	0	18	11	31	
0.024000	0	20	11	37	
0.025000	0	25	15	41	
0.026000	0	27	18	42	
0.027000	0	28	21	42	
0.028000	0	30	25	42	
0.029000	0	32	26	43	
0.030000	0	33	28	47	
0.031000	0	34	28	50	
0.032000	0	37	29	52	
0.033000	0	39	30	52	
0.034000	0	42	33	52	
0.035000	0	45	35	53	
0.036000	0	46	38	53	
0.037000	0	46	39	59	
0.038000	0	49	40	60	
0.039000	0	50	41	61	
0.040000	0	53	43	63	
0.041000	0	55	45	63	
0.042000	0	57	45	65	
0.043000	0	58	46	65	
0.044000	0	60	51	69	
0.045000	0	62	56	71	
0.046000	0	65	58	72	
0.047000	0	65	60	73	
0.048000	0	65	64	76	
0.049000	0	66	65	76	
0.050000	0	67	67	80	
0.051000	0	67	68	82	
0.052000	0	69	68	82	
0.053000	0	70	69	84	
0.054000	0	70	69	89	
0.055000	0	71	70	89	
0.056000	0	73	70	89	
0.057000	0	74	70	89	
0.058000	0	74	70	89	
0.059000	0	75	70	89	
0.060000	0	75	72	89	
0.061000	0	76	73	90	
0.062000	0	77	75	91	
0.063000	0	78	76	92	
0.064000	0	79	76	93	
0.065000	0	81	77	93	
0.066000	0	81	77	94	
0.067000	0	81	77	94	
0.068000	0	82	78	94	
0.069000	0	82	78	95	
0.070000	0	83	78	95	
0.071000	0	83	79	95	
0.072000	0	84	81	96	
0.073000	0	85	81	96	
0.074000	0	86	81	97	
0.075000	0	87	81	97	
0.076000	0	87	82	97	
0.077000	0	87	83	98	
0.078000	1	87	83	98	
0.079000	1	89	84	98	
0.080000	1	89	85	98	
0.081000	1	89	85	98	
0.082000	1	89	85	98	
0.083000	1	91	85	98	
0.084000	1	91	85	98	
0.085000	1	91	87	98	
0.086000	1	91	87	98	
0.087000	1	91	87	98	
0.088000	1	91	87	98	
0.089000	2	91	88	98	
0.090000	2	91	88	98	
0.091000	2	92	88	98	
0.092000	2	92	90	98	
0.093000	2	92	90	98	
0.094000	2	92	90	98	
0.095000	2	92	90	98	
0.096000	2	92	90	98	
0.097000	2	93	91	98	
0.098000	2	93	92	98	
0.099000	2	93	92	98	
0.100000	2	93	92	98	
0.101000	3	93	92	98	
0.102000	4	93	92	98	
0.103000	4	94	92	98	
0.104000	5	94	92	98	
0.105000	5	94	92	98	
0.106000	5	94	92	98	
0.107000	5	94	92	98	
0.108000	5	94	93	98	
0.109000	5	94	93	98	
0.110000	5	94	93	98	
0.111000	5	94	93	98	
0.112000	5	94	93	98	
0.113000	5	95	93	98	
0.114000	6	95	94	98	
0.115000	6	95	94	98	
0.116000	6	95	94	98	
0.117000	6	95	95	98	
0.118000	7	95	95	98	
0.119000	7	95	95	98	
0.120000	7	95	95	98	
0.121000	7	95	95	98	
0.122000	7	95	95	98	
0.123000	7	95	95	98	
0.124000	7	96	96	98	
0.125000	7	96	96	98	
0.126000	7	96	97	98	
0.127000	7	97	97	98	
0.128000	7	97	97	98	
0.129000	8	97	97	98	
0.130000	8	97	97	98	
0.131000	8	97	97	98	
0.132000	9	97	97	98	
0.133000	10	97	97	98	
0.134000	10	97	97	98	
0.135000	11	97	97	98	
0.136000	11	97	97	98	
0.137000	11	97	97	98	
0.138000	11	97	97	98	
0.139000	11	97	97	98	
0.140000	11	97	97	98	
0.141000	11	97	97	98	
0.142000	12	97	98	98	
0.143000	14	97	98	98	
0.144000	14	98	98	98	
0.145000	14	98	98	98	
0.146000	14	98	98	98	
0.147000	14	98	98	98	
0.148000	15	98	98	98	
0.149000	15	98	98	98	
0.150000	15	98	98	98	
0.151000	16	98	98	98	
0.152000	16	98	98	98	
0.153000	16	98	98	98	
0.154000	16	98	98	98	
0.155000	16	98	98	98	
0.156000	16	98	98	98	
0.157000	16	98	98	98	
0.158000	17	98	98	98	
0.159000	18	98	98	98	
0.160000	19	98	98	98	
0.161000	19	98	98	98	
0.162000	19	98	98	98	
0.163000	19	98	98	98	
0.164000	19	98	98	98	
0.165000	19	98	98	98	
0.166000	20	98	98	98	
0.167000	20	98	98	98	
0.168000	20	98	98	98	
0.169000	20	98	98	98	
0.170000	21	98	98	98	
0.171000	21	98	98	98	
0.172000	23	98	98	98	
0.173000	23	98	98	98	
0.174000	23	98	98	98	
0.175000	23	98	98	98	
0.176000	23	98	98	98	
0.177000	23	98	98	98	
0.178000	23	98	98	98	
0.179000	23	98	98	98	
0.180000	24	98	98	98	
0.181000	24	98	98	98	
0.182000	24	98	98	98	
0.183000	24	98	98	98	
0.184000	24	98	98	98	
0.185000	24	98	98	98	
0.186000	24	98	98	98	
0.187000	24	98	98	98	
0.188000	25	98	98	98	
0.189000	25	98	98	98	
0.190000	26	98	98	98	
0.191000	26	98	98	98	
0.192000	27	98	98	98	
0.193000	27	98	98	98	
0.194000	27	98	98	98	
0.195000	27	98	98	98	
0.196000	27	98	98	98	
0.197000	27	98	98	98	
0.198000	27	98	98	98	
0.199000	27	98	98	98	
0.200000	27	98	98	98	
0.201000	27	98	98	98	
0.202000	27	98	98	98	
0.203000	27	98	98	98	
0.204000	27	98	98	98	
0.205000	27	98	98	98	
0.206000	27	98	98	98	
0.207000	27	98	98	98	
0.208000	27	98	98	98	
0.209000	27	98	98	98	
0.210000	27	98	98	98	
0.211000	27	98	98	98	
0.212000	27	98	98	98	
0.213000	27	98	98	98	
0.214000	27	98	98	98	
0.215000	27	98	98	98	
0.216000	27	98	98	98	
0.217000	28	98	98	98	
0.218000	28	98	98	98	
0.219000	28	98	98	98	
0.220000	28	98	98	98	
0.221000	29	98	98	98	
0.222000	29	98	98	98	
0.223000	30	98	98	98	
0.224000	30	98	98	98	
0.225000	31	98	98	98	
0.226000	31	98	98	98	
0.227000	31	98	98	98	
0.228000	31	98	98	98	
0.229000	31	98	98	98	
0.230000	31	98	98	98	
0.231000	31	98	98	98	
0.232000	31	98	98	98	
0.233000	31	98	98	98	
0.234000	33	98	98	98	
0.235000	33	98	98	98	
0.236000	33	98	98	98	
0.237000	33	98	98	98	
0.238000	33	98	98	98	
0.239000	34	98	98	98	
0.240000	34	98	98	98	
0.241000	34	98	98	98	
0.242000	35	98	98	98	
0.243000	36	98	98	98	
0.244000	36	98	98	98	
0.245000	37	98	98	98	
0.246000	37	98	98	98	
0.247000	39	98	98	98	
0.248000	39	98	98	98	
0.249000	39	98	98	98	
0.250000	39	98	98	98	
0.251000	40	98	98	98	
0.252000	41	98	98	98	
0.253000	41	98	98	98	
0.254000	41	98	98	98	
0.255000	42	98	98	98	
0.256000	42	98	98	98	
0.257000	42	98	98	98	
0.258000	42	98	98	98	
0.259000	42	98	98	98	
0.260000	42	98	98	98	
0.261000	42	98	98	98	
0.262000	42	98	98	98	
0.263000	43	98	98	98	
0.264000	43	98	98	98	
0.265000	43	98	98	98	
0.266000	43	98	98	98	
0.267000	43	98	98	98	
0.268000	43	98	98	98	
0.269000	43	98	98	98	
0.270000	43	98	98	98	
0.271000	45	98	98	98	
0.272000	46	98	98	98	
0.273000	47	98	98	98	
0.274000	47	98	98	98	
0.275000	47	98	98	98	
0.276000	47	98	98	98	
0.277000	47	98	98	98	
0.278000	47	98	98	98	
0.279000	48	98	98	98	
0.280000	49	98	98	98	
0.281000	49	98	98	98	
0.282000	49	98	98	98	
0.283000	49	98	98	98	
0.284000	49	98	98	98	
0.285000	50	98	98	98	
0.286000	50	98	98	98	
0.287000	50	98	98	98	
0.288000	51	98	98	98	
0.289000	52	98	98	98	
0.290000	52	98	98	98	
0.291000	52	98	98	98	
0.292000	52	98	98	98	
0.293000	53	98	98	98	
0.294000	54	98	98	98	
0.295000	57	98	98	98	
0.296000	58	98	98	98	
0.297000	58	98	98	99	
0.298000	60	98	99	99	
0.299000	60	98	99	99	
0.300000	60	98	99	99	
0.301000	61	98	99	99	
0.302000	61	98	99	99	
0.303000	61	98	99	99	
0.304000	62	98	99	99	
0.305000	62	98	99	99	
0.306000	63	98	99	99	
0.307000	64	98	99	99	
0.308000	64	98	99	99	
0.309000	66	98	99	99	
0.310000	66	98	99	99	
0.311000	66	98	99	99	
0.312000	66	98	99	99	
0.313000	67	98	99	99	
0.314000	67	98	99	99	
0.314999	69	98	99	99	
0.315999	69	98	99	99	
0.316999	69	98	99	99	
0.317999	70	98	99	99	
0.318999	70	98	99	99	
0.319999	70	98	99	99	
0.320999	70	98	99	99	
0.321999	70	98	99	99	
0.322999	70	98	99	99	
0.323999	71	98	99	99	
0.324999	72	98	99	99	
0.325999	73	98	99	99	
0.326999	73	98	99	99	
0.327999	73	98	99	99	
0.328999	73	98	99	99	
0.329999	74	98	99	99	
0.330999	74	98	99	99	
0.331999	74	98	99	99	
0.332999	74	98	99	99	
0.333999	74	98	99	99	
0.334999	74	98	99	99	
0.335999	74	98	99	99	
0.336999	74	98	99	99	
0.337999	74	98	99	99	
0.338999	75	98	99	99	
0.339999	75	98	99	99	
0.340999	75	98	99	99	
0.341999	75	98	99	99	
0.342999	75	98	99	99	
0.343999	75	98	99	99	
0.344999	76	98	99	99	
0.345999	77	98	99	99	
0.346999	77	98	99	99	
0.347999	77	98	99	99	
0.348999	78	98	99	99	
0.349999	78	98	99	99	
0.350999	78	98	99	99	
0.351999	78	98	99	99	
0.352999	79	98	99	99	
0.353999	80	98	99	99	
0.354999	80	98	99	99	
0.355999	81	98	99	99	
0.356999	81	98	99	99	
0.357999	81	98	99	99	
0.358999	81	98	99	99	
0.359999	81	98	99	99	
0.360999	81	98	99	99	
0.361999	81	98	99	99	
0.362999	81	98	99	99	
0.363999	81	98	99	99	
0.364999	81	98	99	99	
0.365999	82	98	99	99	
0.366999	82	98	99	99	
0.367999	82	98	99	99	
0.368999	84	98	99	99	
0.369999	84	98	99	99	
0.370999	84	98	99	99	
0.371999	84	98	99	99	
0.372999	84	98	99	99	
0.373999	84	98	99	99	
0.374999	85	98	99	99	
0.375999	85	98	99	99	
0.376999	85	98	99	99	
0.377999	85	98	99	99	
0.378999	85	98	99	99	
0.379999	85	98	99	99	
0.380999	85	98	99	99	
0.381999	85	98	99	99	
0.382999	85	98	99	99	
0.383999	85	98	99	99	
0.384999	85	98	99	100	
0.385999	85	98	99	100	
0.386999	86	98	99	100	
0.387999	87	98	99	100	
0.388999	88	98	99	100	
0.389999	88	98	99	100	
0.390999	88	98	99	100	
0.391998	89	98	99	100	
0.392998	89	98	99	100	
0.393998	89	98	99	100	
0.394998	89	98	99	100	
0.395998	89	98	99	100	
0.396998	89	98	99	100	
0.397998	89	98	99	100	
0.398998	89	98	99	100	
0.399998	89	98	99	100	
0.400998	89	98	99	100	
0.401998	89	98	99	100	
0.402998	89	98	99	100	
0.403998	89	98	99	100	
0.404998	89	98	99	100	
0.405998	89	98	99	100	
0.406998	89	98	99	100	
0.407998	89	98	99	100	
0.408998	89	98	99	100	
0.409998	90	98	99	100	
0.410998	90	98	99	100	
0.411998	90	98	99	100	
0.412998	90	98	99	100	
0.413998	90	98	99	100	
0.414998	90	98	99	100	
0.415998	90	98	99	100	
0.416998	90	98	99	100	
0.417998	90	98	99	100	
0.418998	90	99	99	100	
0.419998	90	99	99	100	
0.420998	91	99	99	100	
0.421998	91	99	99	100	
0.422998	91	99	99	100	
0.423998	91	99	99	100	
0.424998	91	99	99	100	
0.425998	91	99	99	100	
0.426998	91	99	99	100	
0.427998	91	99	99	100	
0.428998	91	99	99	100	
0.429998	91	99	99	100	
0.430998	91	99	99	100	
0.431998	91	99	99	100	
0.432998	91	99	99	100	
0.433998	91	99	99	100	
0.434998	91	99	99	100	
0.435998	91	99	99	100	
0.436998	91	99	99	100	
0.437998	91	99	99	100	
0.438998	92	99	99	100	
0.439998	92	99	99	100	
0.440998	92	99	99	100	
0.441998	92	99	99	100	
0.442998	92	99	99	100	
0.443998	92	99	99	100	
0.444998	92	99	99	100	
0.445998	92	99	99	100	
0.446998	93	99	99	100	
0.447998	93	99	99	100	
0.448998	93	99	99	100	
0.449998	93	99	99	100	
0.450998	94	99	99	100	
0.451998	94	99	99	100	
0.452998	95	99	99	100	
0.453998	95	99	99	100	
0.454998	95	99	99	100	
0.455998	95	99	99	100	
0.456998	95	99	99	100	
0.457998	95	99	99	100	
0.458998	95	99	99	100	
0.459998	95	99	99	100	
0.460998	95	99	99	100	
0.461998	95	99	99	100	
0.462998	95	99	99	100	
0.463998	95	99	99	100	
0.464998	95	99	99	100	
0.465998	95	99	99	100	
0.466998	95	99	99	100	
0.467998	95	99	99	100	
0.468998	95	99	99	100	
0.469997	95	99	99	100	
0.470997	95	99	99	100	
0.471997	96	99	99	100	
0.472997	96	99	99	100	
0.473997	96	99	99	100	
0.474997	96	99	99	100	
0.475997	96	99	99	100	
0.476997	96	99	99	100	
0.477997	97	99	99	100	
0.478997	97	99	99	100	
0.479997	97	99	99	100	
0.480997	97	99	99	100	
0.481997	97	99	99	100	
0.482997	97	99	99	100	
0.483997	97	99	99	100	
0.484997	97	99	99	100	
0.485997	97	99	99	100	
0.486997	97	99	99	100	
0.487997	97	99	99	100	
0.488997	97	99	99	100	
0.489997	97	99	99	100	
0.490997	97	99	99	100	
0.491997	97	99	100	100	
0.492997	97	99	100	100	
0.493997	98	99	100	100	
0.494997	98	99	100	100	
0.495997	98	99	100	100	
0.496997	98	99	100	100	
0.497997	98	99	100	100	
0.498997	98	99	100	100	
0.499997	98	100	100	100	


==> 150818/data/seq5_rs_r010t010/r005t005.txt <==
0.239859	0.363076	0.073926	0.066783	0.081343	0.071387	0.080380	0.071636	
1.209248	0.374488	0.197848	0.067537	0.166001	0.110929	0.185975	0.094268	
0.387203	0.289161	0.189005	0.054445	0.185470	0.054374	0.189269	0.021987	
0.368050	0.268364	0.121120	0.049032	0.011167	0.022495	0.016464	0.023009	
1.098890	0.648774	0.137388	0.032388	0.064831	0.040443	0.060556	0.048584	
1.587803	0.656451	0.155566	0.045316	0.087496	0.071603	0.085288	0.086438	
0.617140	0.624769	0.069366	0.053274	0.078178	0.071782	0.076711	0.049680	
0.810642	0.370204	0.043282	0.036090	0.051623	0.018859	0.044722	0.040489	
0.633349	0.438530	0.145423	0.069487	0.119135	0.082958	0.136634	0.083816	
0.699242	0.637175	0.099206	0.050145	0.085658	0.060911	0.099457	0.048664	
0.636942	0.527502	0.191383	0.099034	0.069183	0.086912	0.081812	0.090776	
0.188011	0.392660	0.095776	0.059630	0.084799	0.068858	0.119363	0.063601	
0.616345	0.698468	0.251041	0.055515	0.210855	0.052181	0.217924	0.055343	
0.169909	0.733851	0.163699	0.151189	0.062106	0.154620	0.104740	0.262113	
0.288212	0.366047	0.115544	0.038497	0.054917	0.052109	0.052092	0.054991	
0.185110	0.233641	0.225560	0.250538	0.199967	0.206943	0.133383	0.178409	
2.179918	0.662876	0.151838	0.023076	0.083015	0.073863	0.033771	0.028215	
0.216600	0.173259	0.334585	0.053965	0.124498	0.127466	0.124387	0.128950	
2.173839	0.553238	0.029992	0.055731	0.027577	0.046956	0.018346	0.035598	
0.416437	0.628147	0.147634	0.047990	0.144962	0.049242	0.162165	0.027650	
2.686061	0.664394	0.908281	0.189044	0.190720	0.157323	0.187436	0.117379	
0.429336	0.676978	0.149280	0.114240	0.082661	0.135464	0.059946	0.066577	
0.148086	0.627866	0.159746	0.228380	0.127919	0.220769	0.104877	0.166549	
0.339555	0.521372	0.072800	0.044925	0.093723	0.059280	0.097453	0.051500	
0.813759	0.801314	0.150412	0.053593	0.114668	0.038472	0.122772	0.033048	
0.229711	0.469165	0.087379	0.122005	0.104756	0.147638	0.056822	0.069228	
0.836006	0.561963	0.156163	0.024323	0.090069	0.062074	0.048615	0.038484	
0.469067	0.462511	0.063720	0.067190	0.076091	0.067944	0.081852	0.078512	
0.287495	0.765052	0.122005	0.069582	0.085922	0.075970	0.050150	0.050934	
0.582859	0.903641	0.030768	0.037340	0.049789	0.044399	0.045515	0.051137	
0.640246	0.449964	0.151481	0.135907	0.139619	0.142955	0.128117	0.126349	
1.181275	0.678624	0.197781	0.080694	0.138393	0.107006	0.096284	0.041170	
2.805185	0.688448	0.052503	0.115302	0.052529	0.119078	0.102915	0.086846	
1.478293	0.557572	0.475839	0.056592	0.241965	0.036284	0.278456	0.066034	
1.490609	0.562345	0.223461	0.089670	0.130014	0.074400	0.147117	0.063116	
0.420007	0.380569	0.146031	0.040594	0.066942	0.104548	0.037956	0.039529	
1.371623	0.769383	0.276343	0.097931	0.172005	0.068021	0.175424	0.067334	
0.165613	0.347212	0.109634	0.067656	0.060517	0.063964	0.073949	0.092191	
2.025619	1.045201	0.274991	0.278178	0.164618	0.243306	0.140504	0.230884	
0.259983	0.732504	0.153805	0.052806	0.142924	0.061666	0.118878	0.038111	
2.319091	0.433049	0.236250	0.217796	0.150324	0.202696	0.123434	0.152894	
0.279659	0.853433	0.131292	0.043868	0.123632	0.036318	0.129926	0.034698	
0.937206	0.417850	0.204949	0.021939	0.167739	0.030789	0.148029	0.016793	
0.833844	0.280008	0.214236	0.106219	0.104981	0.066685	0.119317	0.089946	
0.760457	0.570669	0.197301	0.089496	0.102855	0.082624	0.060073	0.031427	
0.093794	0.275777	0.245513	0.106709	0.113096	0.077751	0.117043	0.080207	
0.519507	0.556022	0.045974	0.093916	0.042319	0.090364	0.037068	0.075398	
0.681830	0.613463	0.093948	0.027264	0.042396	0.037420	0.047627	0.064552	
1.068926	0.455493	0.225740	0.147855	0.109626	0.090677	0.128592	0.065649	
0.173870	0.265905	0.474151	0.060824	0.364479	0.129804	0.179226	0.037928	
0.557787	0.836064	0.111235	0.190518	0.104985	0.198020	0.118551	0.077571	
0.460617	0.790381	0.264689	0.093225	0.111661	0.052317	0.143398	0.091019	
0.395117	0.380636	0.260208	0.254942	0.159452	0.230198	0.122628	0.192637	
1.392821	0.652652	0.112339	0.147971	0.119330	0.110016	0.225949	0.087688	
1.034000	0.879905	0.121575	0.066999	0.111486	0.072662	0.123396	0.058059	
0.307861	0.220022	0.063898	0.036710	0.062531	0.039341	0.079757	0.050343	
1.270735	0.502999	0.170137	0.052196	0.099106	0.069377	0.053978	0.055742	
2.392320	0.554450	0.149410	0.103501	0.054001	0.050611	0.050179	0.053237	
0.788888	0.631436	0.188139	0.053782	0.169954	0.045305	0.153710	0.034751	
0.402924	0.353940	0.239134	0.152465	0.203850	0.144888	0.182077	0.124938	
0.345130	0.347854	0.133716	0.058737	0.112393	0.061348	0.135230	0.080873	
0.096219	0.247303	0.085022	0.052530	0.072803	0.051246	0.065417	0.021045	
0.437503	0.518597	0.225649	0.090646	0.096114	0.132094	0.093112	0.125898	
1.329805	0.686616	0.155345	0.082213	0.087094	0.070066	0.088814	0.065779	
0.807424	0.468835	0.160823	0.194652	0.140683	0.195528	0.142407	0.094024	
1.503762	0.631949	0.176450	0.104393	0.125131	0.140253	0.135504	0.080602	
0.810090	0.232628	0.064582	0.051493	0.066452	0.049813	0.076950	0.044646	
1.316891	0.708455	0.064038	0.093080	0.069840	0.092486	0.052482	0.053401	
0.577829	0.332205	0.076607	0.052471	0.081343	0.053735	0.090363	0.084029	
0.303647	0.472679	0.139198	0.020456	0.053422	0.031398	0.047440	0.043045	
1.432276	0.382379	0.125055	0.083438	0.072066	0.074441	0.167750	0.117963	
0.178788	0.478434	0.043402	0.030617	0.036054	0.029935	0.060410	0.043921	
1.333799	0.365963	0.166172	0.034623	0.093186	0.015586	0.100174	0.044277	
1.584379	0.562816	0.133714	0.077741	0.121033	0.050623	0.164451	0.044906	
0.806400	0.548168	0.084986	0.101161	0.096950	0.090004	0.037036	0.041667	
0.466440	0.431766	0.312052	0.461052	0.319643	0.455511	0.237174	0.365806	
0.282893	0.470056	0.083661	0.138306	0.111811	0.145718	0.085727	0.092808	
3.006454	0.662595	0.105414	0.024548	0.040687	0.017526	0.043778	0.043301	
2.776020	0.682961	0.145699	0.100820	0.078646	0.080203	0.118305	0.114014	
0.883943	0.747331	0.133256	0.068329	0.052683	0.068002	0.064641	0.027775	
0.245262	0.193748	0.194079	0.075618	0.064352	0.063733	0.080672	0.102083	
0.418901	0.704348	0.097933	0.067512	0.024131	0.033362	0.048243	0.040662	
1.672455	0.506479	0.064593	0.036164	0.066371	0.037908	0.094243	0.055253	
1.415658	0.724885	0.052432	0.062848	0.056751	0.060971	0.075641	0.027777	
1.634915	0.676018	0.093688	0.061918	0.038272	0.065459	0.067494	0.028405	
0.405694	0.652633	0.090343	0.063383	0.060958	0.055730	0.057181	0.049069	
0.707380	0.481159	0.108353	0.037616	0.102286	0.038644	0.122968	0.012894	
2.664008	0.987870	0.184212	0.064592	0.136431	0.088676	0.115998	0.081717	
1.882573	0.603633	0.062691	0.081101	0.073677	0.065807	0.089124	0.074839	
0.357443	0.266311	0.144560	0.046409	0.069221	0.067821	0.042290	0.039515	
2.028071	0.975293	0.064487	0.064489	0.069296	0.063794	0.077462	0.049933	
1.505361	0.444939	0.066501	0.075880	0.067910	0.075836	0.052226	0.032590	
1.084237	0.725411	0.197361	0.131001	0.158918	0.117078	0.134597	0.090818	
0.353925	0.440666	0.097567	0.100369	0.113396	0.081722	0.101311	0.116903	
2.060335	0.786826	0.194090	0.145321	0.088445	0.062174	0.079505	0.107438	
0.163535	0.359852	0.099485	0.052057	0.086276	0.057733	0.068077	0.038167	
0.955589	0.585598	0.182089	0.066305	0.161160	0.062049	0.172358	0.064020	
0.346045	0.246710	0.111810	0.123315	0.044628	0.110450	0.024687	0.061980	
0.314222	0.545297	0.181181	0.074825	0.104638	0.152544	0.075263	0.097434	
0.259174	0.312318	0.080521	0.058220	0.070348	0.074855	0.084555	0.105527	


==> 150818/data/seq5_rs_r010t010/r005t005_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	1	1	
0.013000	0	0	1	1	
0.014000	0	0	1	1	
0.015000	0	0	1	1	
0.016000	0	0	1	1	
0.017000	0	0	1	1	
0.018000	0	0	1	1	
0.019000	0	0	1	1	
0.020000	0	0	1	1	
0.021000	0	0	1	1	
0.022000	0	0	1	1	
0.023000	0	0	1	1	
0.024000	0	0	1	1	
0.025000	0	0	2	2	
0.026000	0	0	2	2	
0.027000	0	0	2	2	
0.028000	0	0	3	3	
0.029000	0	0	3	3	
0.030000	0	1	3	3	
0.031000	0	2	3	3	
0.032000	0	2	3	3	
0.033000	0	2	3	3	
0.034000	0	2	3	3	
0.035000	0	2	3	3	
0.036000	0	2	3	3	
0.037000	0	2	4	4	
0.038000	0	2	4	4	
0.039000	0	2	5	5	
0.040000	0	2	5	5	
0.041000	0	2	6	6	
0.042000	0	2	6	6	
0.043000	0	2	8	8	
0.044000	0	4	8	8	
0.045000	0	4	9	9	
0.046000	0	5	9	9	
0.047000	0	5	9	9	
0.048000	0	5	9	9	
0.049000	0	5	9	9	
0.050000	0	5	10	10	
0.051000	0	5	10	10	
0.052000	0	5	11	11	
0.053000	0	7	13	13	
0.054000	0	7	14	14	
0.055000	0	7	16	16	
0.056000	0	7	16	16	
0.057000	0	7	17	17	
0.058000	0	7	17	17	
0.059000	0	7	17	17	
0.060000	0	7	17	17	
0.061000	0	7	19	19	
0.062000	0	7	19	19	
0.063000	0	8	21	21	
0.064000	0	10	21	21	
0.065000	0	14	23	23	
0.066000	0	14	23	23	
0.067000	0	15	26	26	
0.068000	0	15	27	27	
0.069000	0	15	27	27	
0.070000	0	16	31	31	
0.071000	0	16	32	32	
0.072000	0	16	32	32	
0.073000	0	17	34	34	
0.074000	0	18	35	35	
0.075000	0	18	35	35	
0.076000	0	18	35	35	
0.077000	0	19	36	36	
0.078000	0	19	36	36	
0.079000	0	19	38	38	
0.080000	0	19	38	38	
0.081000	0	20	38	38	
0.082000	0	20	40	40	
0.083000	0	20	41	41	
0.084000	0	21	42	42	
0.085000	0	22	43	43	
0.086000	0	23	45	45	
0.087000	0	23	46	46	
0.088000	0	24	48	48	
0.089000	0	24	49	49	
0.090000	0	24	49	49	
0.091000	0	25	50	50	
0.092000	0	25	50	50	
0.093000	0	25	50	50	
0.094000	1	27	52	52	
0.095000	1	27	52	52	
0.096000	1	28	52	52	
0.097000	2	28	54	54	
0.098000	2	30	54	54	
0.099000	2	30	54	54	
0.100000	2	32	55	55	
0.101000	2	32	55	55	
0.102000	2	32	55	55	
0.103000	2	32	57	57	
0.104000	2	32	57	57	
0.105000	2	32	61	61	
0.106000	2	33	61	61	
0.107000	2	33	61	61	
0.108000	2	33	61	61	
0.109000	2	34	61	61	
0.110000	2	35	62	62	
0.111000	2	35	62	62	
0.112000	2	37	65	65	
0.113000	2	38	66	66	
0.114000	2	38	68	68	
0.115000	2	38	69	69	
0.116000	2	39	69	69	
0.117000	2	39	69	69	
0.118000	2	39	69	69	
0.119000	2	39	69	69	
0.120000	2	39	71	71	
0.121000	2	39	71	71	
0.122000	2	41	72	72	
0.123000	2	42	72	72	
0.124000	2	42	73	73	
0.125000	2	42	74	74	
0.126000	2	43	75	75	
0.127000	2	43	75	75	
0.128000	2	43	76	76	
0.129000	2	43	76	76	
0.130000	2	43	76	76	
0.131000	2	43	77	77	
0.132000	2	44	77	77	
0.133000	2	44	77	77	
0.134000	2	47	77	77	
0.135000	2	47	77	77	
0.136000	2	47	77	77	
0.137000	2	47	78	78	
0.138000	2	48	78	78	
0.139000	2	48	79	79	
0.140000	2	49	80	80	
0.141000	2	49	81	81	
0.142000	2	49	81	81	
0.143000	2	49	82	82	
0.144000	2	49	82	82	
0.145000	2	50	83	83	
0.146000	2	52	83	83	
0.147000	2	53	83	83	
0.148000	2	54	83	83	
0.149000	3	54	83	83	
0.150000	3	56	83	83	
0.151000	3	57	84	84	
0.152000	3	59	84	84	
0.153000	3	59	84	84	
0.154000	3	60	84	84	
0.155000	3	60	84	84	
0.156000	3	62	84	84	
0.157000	3	63	84	84	
0.158000	3	63	84	84	
0.159000	3	63	85	85	
0.160000	3	64	86	86	
0.161000	3	65	86	86	
0.162000	3	65	87	87	
0.163000	3	65	87	87	
0.164000	4	66	87	87	
0.165000	4	66	88	88	
0.166000	5	66	88	88	
0.167000	5	67	89	89	
0.168000	5	67	90	90	
0.169000	5	67	90	90	
0.170000	6	67	91	91	
0.171000	6	68	91	91	
0.172000	6	68	91	91	
0.173000	6	68	92	92	
0.174000	7	68	92	92	
0.175000	7	68	92	92	
0.176000	7	68	92	92	
0.177000	7	69	92	92	
0.178000	7	69	92	92	
0.179000	8	69	92	92	
0.180000	8	69	92	92	
0.181000	8	69	92	92	
0.182000	8	70	92	92	
0.183000	8	71	92	92	
0.184000	8	71	92	92	
0.185000	8	72	92	92	
0.186000	9	72	93	93	
0.187000	9	72	93	93	
0.188000	9	72	93	93	
0.189000	10	73	93	93	
0.190000	10	74	93	93	
0.191000	10	74	94	94	
0.192000	10	75	94	94	
0.193000	10	75	94	94	
0.194000	10	75	94	94	
0.195000	10	77	94	94	
0.196000	10	77	94	94	
0.197000	10	77	94	94	
0.198000	10	81	94	94	
0.199000	10	81	94	94	
0.200000	10	81	95	95	
0.201000	10	81	95	95	
0.202000	10	81	95	95	
0.203000	10	81	95	95	
0.204000	10	81	96	96	
0.205000	10	82	96	96	
0.206000	10	82	96	96	
0.207000	10	82	96	96	
0.208000	10	82	96	96	
0.209000	10	82	96	96	
0.210000	10	82	96	96	
0.211000	10	82	97	97	
0.212000	10	82	97	97	
0.213000	10	82	97	97	
0.214000	10	82	97	97	
0.215000	10	83	97	97	
0.216000	10	83	97	97	
0.217000	11	83	97	97	
0.218000	11	83	97	97	
0.219000	11	83	97	97	
0.220000	11	83	97	97	
0.221000	11	83	97	97	
0.222000	11	83	97	97	
0.223000	11	83	97	97	
0.224000	11	84	97	97	
0.225000	11	84	97	97	
0.226000	11	87	97	97	
0.227000	11	87	97	97	
0.228000	11	87	97	97	
0.229000	11	87	97	97	
0.230000	12	87	97	97	
0.231000	12	87	97	97	
0.232000	12	87	97	97	
0.233000	12	87	97	97	
0.234000	12	87	97	97	
0.235000	12	87	97	97	
0.236000	12	87	97	97	
0.237000	12	88	97	97	
0.238000	12	88	97	97	
0.239000	12	88	97	97	
0.240000	13	89	97	97	
0.241000	13	89	97	97	
0.242000	13	89	98	98	
0.243000	13	89	98	98	
0.244000	13	89	98	98	
0.245000	13	89	98	98	
0.246000	14	90	98	98	
0.247000	14	90	98	98	
0.248000	14	90	98	98	
0.249000	14	90	98	98	
0.250000	14	90	98	98	
0.251000	14	90	98	98	
0.252000	14	91	98	98	
0.253000	14	91	98	98	
0.254000	14	91	98	98	
0.255000	14	91	98	98	
0.256000	14	91	98	98	
0.257000	14	91	98	98	
0.258000	14	91	98	98	
0.259000	14	91	98	98	
0.260000	16	91	98	98	
0.261000	16	92	98	98	
0.262000	16	92	98	98	
0.263000	16	92	98	98	
0.264000	16	92	98	98	
0.265000	16	93	98	98	
0.266000	16	93	98	98	
0.267000	16	93	98	98	
0.268000	16	93	98	98	
0.269000	16	93	98	98	
0.270000	16	93	98	98	
0.271000	16	93	98	98	
0.272000	16	93	98	98	
0.273000	16	93	98	98	
0.274000	16	93	98	98	
0.275000	16	94	98	98	
0.276000	16	94	98	98	
0.277000	16	95	98	98	
0.278000	16	95	98	98	
0.279000	16	95	98	98	
0.280000	17	95	98	98	
0.281000	17	95	98	98	
0.282000	17	95	98	98	
0.283000	18	95	98	98	
0.284000	18	95	98	98	
0.285000	18	95	98	98	
0.286000	18	95	98	98	
0.287000	18	95	98	98	
0.288000	19	95	98	98	
0.289000	20	95	98	98	
0.290000	20	95	98	98	
0.291000	20	95	98	98	
0.292000	20	95	98	98	
0.293000	20	95	98	98	
0.294000	20	95	98	98	
0.295000	20	95	98	98	
0.296000	20	95	98	98	
0.297000	20	95	98	98	
0.298000	20	95	98	98	
0.299000	20	95	98	98	
0.300000	20	95	98	98	
0.301000	20	95	98	98	
0.302000	20	95	98	98	
0.303000	20	95	98	98	
0.304000	21	95	98	98	
0.305000	21	95	98	98	
0.306000	21	95	98	98	
0.307000	21	95	98	98	
0.308000	22	95	98	98	
0.309000	22	95	98	98	
0.310000	22	95	98	98	
0.311000	22	95	98	98	
0.312000	22	95	98	98	
0.313000	22	96	98	98	
0.314000	22	96	98	98	
0.314999	23	96	98	98	
0.315999	23	96	98	98	
0.316999	23	96	98	98	
0.317999	23	96	98	98	
0.318999	23	96	98	98	
0.319999	23	96	99	99	
0.320999	23	96	99	99	
0.321999	23	96	99	99	
0.322999	23	96	99	99	
0.323999	23	96	99	99	
0.324999	23	96	99	99	
0.325999	23	96	99	99	
0.326999	23	96	99	99	
0.327999	23	96	99	99	
0.328999	23	96	99	99	
0.329999	23	96	99	99	
0.330999	23	96	99	99	
0.331999	23	96	99	99	
0.332999	23	96	99	99	
0.333999	23	96	99	99	
0.334999	23	97	99	99	
0.335999	23	97	99	99	
0.336999	23	97	99	99	
0.337999	23	97	99	99	
0.338999	23	97	99	99	
0.339999	24	97	99	99	
0.340999	24	97	99	99	
0.341999	24	97	99	99	
0.342999	24	97	99	99	
0.343999	24	97	99	99	
0.344999	24	97	99	99	
0.345999	25	97	99	99	
0.346999	26	97	99	99	
0.347999	26	97	99	99	
0.348999	26	97	99	99	
0.349999	26	97	99	99	
0.350999	26	97	99	99	
0.351999	26	97	99	99	
0.352999	26	97	99	99	
0.353999	27	97	99	99	
0.354999	27	97	99	99	
0.355999	27	97	99	99	
0.356999	27	97	99	99	
0.357999	28	97	99	99	
0.358999	28	97	99	99	
0.359999	28	97	99	99	
0.360999	28	97	99	99	
0.361999	28	97	99	99	
0.362999	28	97	99	99	
0.363999	28	97	99	99	
0.364999	28	97	100	100	
0.365999	28	97	100	100	
0.366999	28	97	100	100	
0.367999	28	97	100	100	
0.368999	29	97	100	100	
0.369999	29	97	100	100	
0.370999	29	97	100	100	
0.371999	29	97	100	100	
0.372999	29	97	100	100	
0.373999	29	97	100	100	
0.374999	29	97	100	100	
0.375999	29	97	100	100	
0.376999	29	97	100	100	
0.377999	29	97	100	100	
0.378999	29	97	100	100	
0.379999	29	97	100	100	
0.380999	29	97	100	100	
0.381999	29	97	100	100	
0.382999	29	97	100	100	
0.383999	29	97	100	100	
0.384999	29	97	100	100	
0.385999	29	97	100	100	
0.386999	29	97	100	100	
0.387999	30	97	100	100	
0.388999	30	97	100	100	
0.389999	30	97	100	100	
0.390999	30	97	100	100	
0.391998	30	97	100	100	
0.392998	30	97	100	100	
0.393998	30	97	100	100	
0.394998	30	97	100	100	
0.395998	31	97	100	100	
0.396998	31	97	100	100	
0.397998	31	97	100	100	
0.398998	31	97	100	100	
0.399998	31	97	100	100	
0.400998	31	97	100	100	
0.401998	31	97	100	100	
0.402998	32	97	100	100	
0.403998	32	97	100	100	
0.404998	32	97	100	100	
0.405998	33	97	100	100	
0.406998	33	97	100	100	
0.407998	33	97	100	100	
0.408998	33	97	100	100	
0.409998	33	97	100	100	
0.410998	33	97	100	100	
0.411998	33	97	100	100	
0.412998	33	97	100	100	
0.413998	33	97	100	100	
0.414998	33	97	100	100	
0.415998	33	97	100	100	
0.416998	34	97	100	100	
0.417998	34	97	100	100	
0.418998	35	97	100	100	
0.419998	35	97	100	100	
0.420998	36	97	100	100	
0.421998	36	97	100	100	
0.422998	36	97	100	100	
0.423998	36	97	100	100	
0.424998	36	97	100	100	
0.425998	36	97	100	100	
0.426998	36	97	100	100	
0.427998	36	97	100	100	
0.428998	36	97	100	100	
0.429998	37	97	100	100	
0.430998	37	97	100	100	
0.431998	37	97	100	100	
0.432998	37	97	100	100	
0.433998	37	97	100	100	
0.434998	37	97	100	100	
0.435998	37	97	100	100	
0.436998	37	97	100	100	
0.437998	38	97	100	100	
0.438998	38	97	100	100	
0.439998	38	97	100	100	
0.440998	38	97	100	100	
0.441998	38	97	100	100	
0.442998	38	97	100	100	
0.443998	38	97	100	100	
0.444998	38	97	100	100	
0.445998	38	97	100	100	
0.446998	38	97	100	100	
0.447998	38	97	100	100	
0.448998	38	97	100	100	
0.449998	38	97	100	100	
0.450998	38	97	100	100	
0.451998	38	97	100	100	
0.452998	38	97	100	100	
0.453998	38	97	100	100	
0.454998	38	97	100	100	
0.455998	38	97	100	100	
0.456998	38	97	100	100	
0.457998	38	97	100	100	
0.458998	38	97	100	100	
0.459998	38	97	100	100	
0.460998	39	97	100	100	
0.461998	39	97	100	100	
0.462998	39	97	100	100	
0.463998	39	97	100	100	
0.464998	39	97	100	100	
0.465998	39	97	100	100	
0.466998	40	97	100	100	
0.467998	40	97	100	100	
0.468998	40	97	100	100	
0.469997	41	97	100	100	
0.470997	41	97	100	100	
0.471997	41	97	100	100	
0.472997	41	97	100	100	
0.473997	41	97	100	100	
0.474997	41	98	100	100	
0.475997	41	99	100	100	
0.476997	41	99	100	100	
0.477997	41	99	100	100	
0.478997	41	99	100	100	
0.479997	41	99	100	100	
0.480997	41	99	100	100	
0.481997	41	99	100	100	
0.482997	41	99	100	100	
0.483997	41	99	100	100	
0.484997	41	99	100	100	
0.485997	41	99	100	100	
0.486997	41	99	100	100	
0.487997	41	99	100	100	
0.488997	41	99	100	100	
0.489997	41	99	100	100	
0.490997	41	99	100	100	
0.491997	41	99	100	100	
0.492997	41	99	100	100	
0.493997	41	99	100	100	
0.494997	41	99	100	100	
0.495997	41	99	100	100	
0.496997	41	99	100	100	
0.497997	41	99	100	100	
0.498997	41	99	100	100	
0.499997	41	99	100	100	


==> 150818/data/seq5_rs_r010t010/r005t005_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	1	
0.014000	0	0	0	1	
0.015000	0	0	0	1	
0.016000	0	0	1	1	
0.017000	0	0	1	2	
0.018000	0	0	2	2	
0.019000	0	0	3	2	
0.020000	0	0	3	2	
0.021000	0	1	3	2	
0.022000	0	2	3	4	
0.023000	0	2	4	4	
0.024000	0	3	4	5	
0.025000	0	5	4	5	
0.026000	0	5	4	5	
0.027000	0	5	4	5	
0.028000	0	6	4	8	
0.029000	0	6	4	10	
0.030000	0	6	5	10	
0.031000	0	7	6	10	
0.032000	0	7	7	11	
0.033000	0	8	7	12	
0.034000	0	8	8	13	
0.035000	0	9	8	15	
0.036000	0	9	8	16	
0.037000	0	12	10	16	
0.038000	0	14	12	17	
0.039000	0	15	14	20	
0.040000	0	15	15	22	
0.041000	0	16	16	24	
0.042000	0	16	16	26	
0.043000	0	16	16	26	
0.044000	0	17	16	29	
0.045000	0	18	17	32	
0.046000	0	19	18	32	
0.047000	0	20	19	32	
0.048000	0	21	19	32	
0.049000	0	21	19	34	
0.050000	0	22	21	37	
0.051000	0	23	23	39	
0.052000	0	24	24	41	
0.053000	0	29	27	41	
0.054000	0	33	28	43	
0.055000	0	34	29	44	
0.056000	0	36	30	47	
0.057000	0	37	30	47	
0.058000	0	37	31	47	
0.059000	0	39	31	48	
0.060000	0	40	32	48	
0.061000	0	41	34	48	
0.062000	0	42	36	49	
0.063000	0	43	39	49	
0.064000	0	44	42	51	
0.065000	0	46	42	53	
0.066000	0	46	44	55	
0.067000	0	49	45	57	
0.068000	0	53	47	58	
0.069000	0	54	50	58	
0.070000	0	56	51	59	
0.071000	0	56	52	59	
0.072000	0	56	55	60	
0.073000	0	56	56	60	
0.074000	0	56	57	60	
0.075000	0	57	60	61	
0.076000	0	59	62	62	
0.077000	0	59	62	62	
0.078000	0	60	63	63	
0.079000	0	60	63	64	
0.080000	0	60	63	64	
0.081000	0	61	64	67	
0.082000	0	62	65	68	
0.083000	0	63	67	68	
0.084000	0	64	67	69	
0.085000	0	64	67	70	
0.086000	0	64	67	70	
0.087000	0	64	68	72	
0.088000	0	64	68	73	
0.089000	0	64	69	73	
0.090000	0	66	69	74	
0.091000	0	67	72	76	
0.092000	0	67	72	77	
0.093000	0	67	73	79	
0.094000	0	70	73	79	
0.095000	0	70	73	81	
0.096000	0	70	73	81	
0.097000	0	70	73	81	
0.098000	0	71	73	82	
0.099000	0	71	73	82	
0.100000	0	72	73	82	
0.101000	0	74	73	82	
0.102000	0	75	73	82	
0.103000	0	75	73	83	
0.104000	0	76	73	83	
0.105000	0	77	74	83	
0.106000	0	77	74	84	
0.107000	0	79	74	84	
0.108000	0	79	75	85	
0.109000	0	79	75	85	
0.110000	0	79	75	85	
0.111000	0	79	78	85	
0.112000	0	79	78	85	
0.113000	0	79	78	85	
0.114000	0	79	78	85	
0.115000	0	80	78	86	
0.116000	0	81	78	86	
0.117000	0	81	78	87	
0.118000	0	81	79	89	
0.119000	0	81	79	89	
0.120000	0	81	80	89	
0.121000	0	81	80	89	
0.122000	0	81	80	89	
0.123000	0	82	80	89	
0.124000	0	83	80	89	
0.125000	0	83	80	90	
0.126000	0	83	80	91	
0.127000	0	83	80	92	
0.128000	0	83	81	92	
0.129000	0	83	81	93	
0.130000	0	83	82	93	
0.131000	0	83	82	93	
0.132000	0	84	82	93	
0.133000	0	84	83	93	
0.134000	0	84	83	93	
0.135000	0	84	83	93	
0.136000	0	85	84	93	
0.137000	0	85	84	93	
0.138000	0	85	84	93	
0.139000	0	86	84	93	
0.140000	0	86	84	93	
0.141000	0	86	85	93	
0.142000	0	86	85	93	
0.143000	0	86	86	93	
0.144000	0	86	86	93	
0.145000	0	86	87	93	
0.146000	0	87	88	93	
0.147000	0	87	88	93	
0.148000	0	89	89	93	
0.149000	0	89	89	93	
0.150000	0	89	89	93	
0.151000	0	89	89	93	
0.152000	0	90	89	93	
0.153000	0	91	90	94	
0.154000	0	91	90	94	
0.155000	0	91	91	94	
0.156000	0	91	91	94	
0.157000	0	91	91	94	
0.158000	0	91	92	94	
0.159000	0	91	92	94	
0.160000	0	91	92	94	
0.161000	0	91	92	94	
0.162000	0	91	92	94	
0.163000	0	91	92	94	
0.164000	0	91	92	94	
0.165000	0	91	92	94	
0.166000	0	91	92	94	
0.167000	0	91	92	95	
0.168000	0	91	92	95	
0.169000	0	91	92	95	
0.170000	0	91	92	95	
0.171000	0	91	92	95	
0.172000	0	91	92	95	
0.173000	0	91	92	95	
0.174000	1	91	92	95	
0.175000	1	91	92	95	
0.176000	1	91	92	95	
0.177000	1	91	92	95	
0.178000	1	91	92	95	
0.179000	1	91	92	96	
0.180000	1	91	92	96	
0.181000	1	91	92	96	
0.182000	1	91	92	96	
0.183000	1	91	92	96	
0.184000	1	91	92	96	
0.185000	1	91	92	96	
0.186000	1	91	92	96	
0.187000	1	91	92	96	
0.188000	1	91	92	96	
0.189000	1	91	92	96	
0.190000	1	92	92	96	
0.191000	1	93	92	96	
0.192000	1	93	92	96	
0.193000	1	93	92	97	
0.194000	2	93	92	97	
0.195000	2	94	92	97	
0.196000	2	94	93	97	
0.197000	2	94	93	97	
0.198000	2	94	93	97	
0.199000	2	94	94	97	
0.200000	2	94	94	97	
0.201000	2	94	94	97	
0.202000	2	94	94	97	
0.203000	2	94	95	97	
0.204000	2	94	95	97	
0.205000	2	94	95	97	
0.206000	2	94	95	97	
0.207000	2	94	96	97	
0.208000	2	94	96	97	
0.209000	2	94	96	97	
0.210000	2	94	96	97	
0.211000	2	94	96	97	
0.212000	2	94	96	97	
0.213000	2	94	96	97	
0.214000	2	94	96	97	
0.215000	2	94	96	97	
0.216000	2	94	96	97	
0.217000	2	94	96	97	
0.218000	2	95	96	97	
0.219000	2	95	96	97	
0.220000	2	95	96	97	
0.221000	3	95	97	97	
0.222000	3	95	97	97	
0.223000	3	95	97	97	
0.224000	3	95	97	97	
0.225000	3	95	97	97	
0.226000	3	95	97	97	
0.227000	3	95	97	97	
0.228000	3	95	97	97	
0.229000	3	96	97	97	
0.230000	3	96	97	97	
0.231000	3	96	98	98	
0.232000	3	96	98	98	
0.233000	4	96	98	98	
0.234000	5	96	98	98	
0.235000	5	96	98	98	
0.236000	5	96	98	98	
0.237000	5	96	98	98	
0.238000	5	96	98	98	
0.239000	5	96	98	98	
0.240000	5	96	98	98	
0.241000	5	96	98	98	
0.242000	5	96	98	98	
0.243000	5	96	98	98	
0.244000	5	96	99	98	
0.245000	5	96	99	98	
0.246000	5	96	99	98	
0.247000	6	96	99	98	
0.248000	7	96	99	98	
0.249000	7	96	99	98	
0.250000	7	96	99	98	
0.251000	7	97	99	98	
0.252000	7	97	99	98	
0.253000	7	97	99	98	
0.254000	7	97	99	98	
0.255000	7	98	99	98	
0.256000	7	98	99	98	
0.257000	7	98	99	98	
0.258000	7	98	99	98	
0.259000	7	98	99	98	
0.260000	7	98	99	98	
0.261000	7	98	99	98	
0.262000	7	98	99	98	
0.263000	7	98	99	99	
0.264000	7	98	99	99	
0.265000	7	98	99	99	
0.266000	8	98	99	99	
0.267000	9	98	99	99	
0.268000	9	98	99	99	
0.269000	10	98	99	99	
0.270000	10	98	99	99	
0.271000	10	98	99	99	
0.272000	10	98	99	99	
0.273000	10	98	99	99	
0.274000	10	98	99	99	
0.275000	10	98	99	99	
0.276000	11	98	99	99	
0.277000	11	98	99	99	
0.278000	11	98	99	99	
0.279000	11	99	99	99	
0.280000	11	99	99	99	
0.281000	12	99	99	99	
0.282000	12	99	99	99	
0.283000	12	99	99	99	
0.284000	12	99	99	99	
0.285000	12	99	99	99	
0.286000	12	99	99	99	
0.287000	12	99	99	99	
0.288000	12	99	99	99	
0.289000	12	99	99	99	
0.290000	13	99	99	99	
0.291000	13	99	99	99	
0.292000	13	99	99	99	
0.293000	13	99	99	99	
0.294000	13	99	99	99	
0.295000	13	99	99	99	
0.296000	13	99	99	99	
0.297000	13	99	99	99	
0.298000	13	99	99	99	
0.299000	13	99	99	99	
0.300000	13	99	99	99	
0.301000	13	99	99	99	
0.302000	13	99	99	99	
0.303000	13	99	99	99	
0.304000	13	99	99	99	
0.305000	13	99	99	99	
0.306000	13	99	99	99	
0.307000	13	99	99	99	
0.308000	13	99	99	99	
0.309000	13	99	99	99	
0.310000	13	99	99	99	
0.311000	13	99	99	99	
0.312000	13	99	99	99	
0.313000	14	99	99	99	
0.314000	14	99	99	99	
0.314999	14	99	99	99	
0.315999	14	99	99	99	
0.316999	14	99	99	99	
0.317999	14	99	99	99	
0.318999	14	99	99	99	
0.319999	14	99	99	99	
0.320999	14	99	99	99	
0.321999	14	99	99	99	
0.322999	14	99	99	99	
0.323999	14	99	99	99	
0.324999	14	99	99	99	
0.325999	14	99	99	99	
0.326999	14	99	99	99	
0.327999	14	99	99	99	
0.328999	14	99	99	99	
0.329999	14	99	99	99	
0.330999	14	99	99	99	
0.331999	14	99	99	99	
0.332999	15	99	99	99	
0.333999	15	99	99	99	
0.334999	15	99	99	99	
0.335999	15	99	99	99	
0.336999	15	99	99	99	
0.337999	15	99	99	99	
0.338999	15	99	99	99	
0.339999	15	99	99	99	
0.340999	15	99	99	99	
0.341999	15	99	99	99	
0.342999	15	99	99	99	
0.343999	15	99	99	99	
0.344999	15	99	99	99	
0.345999	15	99	99	99	
0.346999	15	99	99	99	
0.347999	17	99	99	99	
0.348999	17	99	99	99	
0.349999	17	99	99	99	
0.350999	17	99	99	99	
0.351999	17	99	99	99	
0.352999	17	99	99	99	
0.353999	18	99	99	99	
0.354999	18	99	99	99	
0.355999	18	99	99	99	
0.356999	18	99	99	99	
0.357999	18	99	99	99	
0.358999	18	99	99	99	
0.359999	19	99	99	99	
0.360999	19	99	99	99	
0.361999	19	99	99	99	
0.362999	19	99	99	99	
0.363999	20	99	99	99	
0.364999	20	99	99	99	
0.365999	21	99	99	100	
0.366999	22	99	99	100	
0.367999	22	99	99	100	
0.368999	22	99	99	100	
0.369999	22	99	99	100	
0.370999	23	99	99	100	
0.371999	23	99	99	100	
0.372999	23	99	99	100	
0.373999	23	99	99	100	
0.374999	24	99	99	100	
0.375999	24	99	99	100	
0.376999	24	99	99	100	
0.377999	24	99	99	100	
0.378999	24	99	99	100	
0.379999	24	99	99	100	
0.380999	26	99	99	100	
0.381999	26	99	99	100	
0.382999	27	99	99	100	
0.383999	27	99	99	100	
0.384999	27	99	99	100	
0.385999	27	99	99	100	
0.386999	27	99	99	100	
0.387999	27	99	99	100	
0.388999	27	99	99	100	
0.389999	27	99	99	100	
0.390999	27	99	99	100	
0.391998	27	99	99	100	
0.392998	28	99	99	100	
0.393998	28	99	99	100	
0.394998	28	99	99	100	
0.395998	28	99	99	100	
0.396998	28	99	99	100	
0.397998	28	99	99	100	
0.398998	28	99	99	100	
0.399998	28	99	99	100	
0.400998	28	99	99	100	
0.401998	28	99	99	100	
0.402998	28	99	99	100	
0.403998	28	99	99	100	
0.404998	28	99	99	100	
0.405998	28	99	99	100	
0.406998	28	99	99	100	
0.407998	28	99	99	100	
0.408998	28	99	99	100	
0.409998	28	99	99	100	
0.410998	28	99	99	100	
0.411998	28	99	99	100	
0.412998	28	99	99	100	
0.413998	28	99	99	100	
0.414998	28	99	99	100	
0.415998	28	99	99	100	
0.416998	28	99	99	100	
0.417998	29	99	99	100	
0.418998	29	99	99	100	
0.419998	29	99	99	100	
0.420998	29	99	99	100	
0.421998	29	99	99	100	
0.422998	29	99	99	100	
0.423998	29	99	99	100	
0.424998	29	99	99	100	
0.425998	29	99	99	100	
0.426998	29	99	99	100	
0.427998	29	99	99	100	
0.428998	29	99	99	100	
0.429998	29	99	99	100	
0.430998	29	99	99	100	
0.431998	30	99	99	100	
0.432998	30	99	99	100	
0.433998	31	99	99	100	
0.434998	31	99	99	100	
0.435998	31	99	99	100	
0.436998	31	99	99	100	
0.437998	31	99	99	100	
0.438998	32	99	99	100	
0.439998	32	99	99	100	
0.440998	33	99	99	100	
0.441998	33	99	99	100	
0.442998	33	99	99	100	
0.443998	33	99	99	100	
0.444998	34	99	99	100	
0.445998	34	99	99	100	
0.446998	34	99	99	100	
0.447998	34	99	99	100	
0.448998	34	99	99	100	
0.449998	35	99	99	100	
0.450998	35	99	99	100	
0.451998	35	99	99	100	
0.452998	35	99	99	100	
0.453998	35	99	99	100	
0.454998	35	99	99	100	
0.455998	36	99	100	100	
0.456998	36	99	100	100	
0.457998	36	99	100	100	
0.458998	36	99	100	100	
0.459998	36	99	100	100	
0.460998	36	99	100	100	
0.461998	36	100	100	100	
0.462998	37	100	100	100	
0.463998	37	100	100	100	
0.464998	37	100	100	100	
0.465998	37	100	100	100	
0.466998	37	100	100	100	
0.467998	37	100	100	100	
0.468998	38	100	100	100	
0.469997	39	100	100	100	
0.470997	40	100	100	100	
0.471997	40	100	100	100	
0.472997	41	100	100	100	
0.473997	41	100	100	100	
0.474997	41	100	100	100	
0.475997	41	100	100	100	
0.476997	41	100	100	100	
0.477997	41	100	100	100	
0.478997	42	100	100	100	
0.479997	42	100	100	100	
0.480997	42	100	100	100	
0.481997	43	100	100	100	
0.482997	43	100	100	100	
0.483997	43	100	100	100	
0.484997	43	100	100	100	
0.485997	43	100	100	100	
0.486997	43	100	100	100	
0.487997	43	100	100	100	
0.488997	43	100	100	100	
0.489997	43	100	100	100	
0.490997	43	100	100	100	
0.491997	43	100	100	100	
0.492997	43	100	100	100	
0.493997	43	100	100	100	
0.494997	43	100	100	100	
0.495997	43	100	100	100	
0.496997	43	100	100	100	
0.497997	43	100	100	100	
0.498997	43	100	100	100	
0.499997	43	100	100	100	


==> 150818/data/seq5_rs_r010t010/r020t020.txt <==
0.361790	0.557543	0.061074	0.133528	0.071912	0.139087	0.025551	0.049903	
0.197289	0.839006	0.164100	0.082100	0.043362	0.074478	0.053293	0.025677	
0.948914	0.641327	0.041844	0.048523	0.041600	0.051082	0.026783	0.036285	
0.679822	0.486141	0.240410	0.237863	0.119372	0.152419	0.058396	0.038962	
0.347583	0.346503	0.055337	0.062752	0.077841	0.088541	0.077759	0.072075	
0.276723	0.271910	0.072335	0.046214	0.072139	0.046530	0.075315	0.037873	
3.075537	0.737402	0.060281	0.061691	0.037451	0.066480	0.025980	0.040544	
1.219434	0.600805	0.669621	0.137519	0.508996	0.166560	0.327273	0.070123	
0.387440	0.302013	0.134977	0.048780	0.104114	0.069558	0.118837	0.049428	
0.236531	0.281425	0.115406	0.049133	0.088820	0.046976	0.070435	0.033073	
0.611157	0.856034	0.721227	0.160527	0.597734	0.117333	0.155741	0.133438	
0.286605	0.307997	0.163894	0.158229	0.161822	0.218015	0.147983	0.198748	
0.922598	0.726225	0.152380	0.126808	0.093564	0.137439	0.045981	0.027737	
0.354119	0.603407	0.499364	0.127915	0.453883	0.213742	0.472448	0.189780	
1.285080	0.563420	0.042042	0.026385	0.019866	0.045358	0.018986	0.075836	
0.596581	0.451390	0.264335	0.281735	0.165168	0.247253	0.098543	0.173720	
0.704697	0.583090	0.145506	0.109220	0.092726	0.123830	0.084873	0.069350	
1.336572	0.634177	0.752515	0.108674	0.176560	0.095963	0.228796	0.024274	
1.061035	0.761746	0.327811	0.051681	0.156464	0.038344	0.151374	0.037442	
1.340810	0.419751	0.160098	0.174858	0.099996	0.144368	0.094311	0.133197	
1.663856	0.573771	0.167892	0.136557	0.042987	0.093785	0.045185	0.098006	
0.193930	0.451585	0.175311	0.131167	0.114041	0.134103	0.173693	0.088885	
1.955146	0.709413	0.164426	0.089053	0.116956	0.066508	0.035900	0.016251	
0.151993	0.336571	0.229966	0.211033	0.152007	0.157100	0.180973	0.226500	
0.214442	0.376555	0.073180	0.077916	0.100786	0.094882	0.104591	0.102537	
0.667011	0.355828	0.246625	0.090060	0.250175	0.103222	0.201927	0.060737	
1.428021	0.493642	0.046930	0.060187	0.050244	0.075031	0.043050	0.040746	
0.189104	0.708264	0.052412	0.076762	0.091278	0.121858	0.038063	0.044905	
0.516147	0.802110	0.127355	0.065288	0.064577	0.092765	0.046276	0.053905	
0.174296	0.503667	0.193232	0.120093	0.176866	0.121986	0.176985	0.121901	
0.837905	0.487030	0.101911	0.066410	0.089437	0.075918	0.127595	0.025518	
0.348689	0.588330	0.100080	0.056805	0.025361	0.054676	0.020871	0.013146	
1.068134	0.476107	0.141368	0.057666	0.101125	0.060155	0.053024	0.035398	
1.174052	0.641258	0.358530	0.109661	0.184933	0.092775	0.203045	0.070754	
0.843369	0.487257	0.109292	0.043602	0.097517	0.039060	0.104207	0.050460	
1.675962	0.678369	0.143907	0.127240	0.109385	0.093498	0.176953	0.122665	
0.239566	0.387089	0.231425	0.061321	0.143850	0.047911	0.122878	0.038641	
0.790607	0.809053	0.062027	0.074493	0.064584	0.082209	0.061481	0.077930	
0.764514	0.504780	0.182409	0.135820	0.192594	0.141000	0.209262	0.125193	
1.487373	0.359318	0.156630	0.090793	0.060956	0.061572	0.063165	0.042039	
1.962793	0.725414	0.181953	0.077193	0.125057	0.074849	0.097655	0.062279	
0.616557	0.641393	0.177794	0.098687	0.038921	0.098368	0.035442	0.065653	
1.280064	0.609742	0.252870	0.039259	0.124925	0.113289	0.123274	0.103169	
1.664322	0.640842	0.141453	0.086674	0.135290	0.048375	0.157849	0.068872	
1.072191	0.415936	0.203754	0.085852	0.154884	0.103031	0.126132	0.086361	
3.078356	0.822561	0.699043	0.125098	0.244833	0.066830	0.229320	0.056376	
1.786774	0.578214	0.148637	0.091566	0.143236	0.090941	0.127306	0.080372	
1.154207	0.606331	0.136108	0.068400	0.069538	0.041789	0.099049	0.067154	
1.490472	0.484938	0.164727	0.209211	0.082396	0.156476	0.044681	0.085527	
0.436239	0.202052	0.100954	0.094909	0.036659	0.062125	0.060433	0.109237	
1.679341	0.542105	0.159413	0.065293	0.132350	0.087979	0.114115	0.084936	
0.263795	0.596789	0.189349	0.113988	0.150588	0.103750	0.139160	0.103966	
0.411552	0.375513	0.101132	0.142321	0.075180	0.138441	0.069635	0.120214	
0.314033	0.209790	0.159599	0.082227	0.079888	0.064305	0.092960	0.092264	
0.619453	0.758020	0.079049	0.013674	0.038700	0.031629	0.052354	0.035828	
0.223828	0.418562	0.167417	0.078597	0.166549	0.070806	0.153401	0.043663	
0.070731	0.482211	0.258748	0.037588	0.116734	0.031668	0.144103	0.041351	
2.740505	0.587489	0.424014	0.066991	0.255889	0.060649	0.180837	0.053029	
0.219002	0.525914	0.170024	0.101154	0.154359	0.109434	0.166902	0.110521	
0.857476	0.507889	0.061945	0.112090	0.062503	0.094024	0.072524	0.065705	
1.413281	0.488297	0.172974	0.030352	0.052712	0.066600	0.030603	0.052877	
1.053129	0.532302	0.471563	0.124771	0.083607	0.094605	0.144147	0.099277	
0.138217	0.552475	0.043545	0.030853	0.064909	0.065356	0.066450	0.042475	
0.884293	0.372692	0.161775	0.042651	0.063467	0.070290	0.070723	0.074745	
3.072205	0.633963	0.188296	0.236880	0.148013	0.239471	0.128795	0.197569	
0.376358	0.760828	0.191768	0.052996	0.050129	0.024994	0.060260	0.048716	
1.280955	0.969992	0.250434	0.093778	0.096691	0.053635	0.115577	0.049360	
0.293580	0.394929	0.201179	0.079111	0.162078	0.080564	0.131048	0.074687	
0.798188	0.484153	0.200480	0.113550	0.119359	0.103574	0.129574	0.122529	
0.955257	0.781537	0.179271	0.036816	0.091835	0.075969	0.069390	0.041364	
0.584260	0.502753	0.105891	0.044209	0.041330	0.035168	0.032445	0.072089	
0.122086	0.543432	0.193888	0.132496	0.167968	0.124192	0.159278	0.115500	
2.226894	0.531522	0.052088	0.053434	0.036277	0.055115	0.048114	0.073894	
0.284115	0.560755	0.263605	0.270708	0.211040	0.072522	0.191379	0.190072	
0.424830	0.964443	0.165891	0.139417	0.113609	0.128650	0.129434	0.113638	
1.053131	0.641690	0.651874	0.065709	0.275829	0.036682	0.259794	0.048813	
2.544332	0.636220	0.072855	0.078393	0.047320	0.082184	0.066731	0.048511	
0.692523	0.737027	0.136212	0.082125	0.131501	0.124840	0.148301	0.115942	
0.390632	0.531881	0.117019	0.062600	0.115653	0.063072	0.142100	0.080332	
2.016917	0.809186	0.712414	0.116374	0.104923	0.057632	0.127973	0.092828	
1.549078	0.789797	0.125319	0.069588	0.141074	0.075304	0.140108	0.074726	
0.624682	0.530365	0.067968	0.066690	0.105209	0.069900	0.096789	0.066264	
0.733556	0.636105	0.099096	0.074131	0.103656	0.074534	0.089504	0.063177	
0.536832	0.646260	0.142822	0.043719	0.132155	0.077369	0.113702	0.041453	
0.131859	0.712592	0.141159	0.057480	0.075248	0.053299	0.055640	0.042663	
1.520455	0.442149	0.170937	0.103945	0.169796	0.103492	0.164735	0.082830	
0.344930	0.232851	0.115157	0.081916	0.089451	0.086472	0.106599	0.065018	
0.267379	0.484244	0.063631	0.155908	0.089006	0.182270	0.067500	0.040919	
1.527235	0.456801	0.223218	0.136994	0.190853	0.140781	0.181506	0.139453	
2.633356	0.690562	0.168816	0.116005	0.132369	0.111575	0.130066	0.117611	
0.265039	0.335150	0.079123	0.086271	0.082511	0.095443	0.077559	0.043398	
1.224051	0.673343	0.070254	0.060916	0.079602	0.067318	0.080586	0.069311	
0.449246	0.685458	0.086037	0.057837	0.060445	0.043205	0.065297	0.062423	
1.702165	0.366076	0.115086	0.048931	0.053837	0.076550	0.036549	0.036677	
0.069962	0.415300	0.196604	0.088427	0.094990	0.064512	0.125474	0.075397	
0.977370	0.464548	0.100050	0.073688	0.034563	0.024985	0.036882	0.071309	
0.157059	0.142515	0.126585	0.029770	0.098243	0.031924	0.100969	0.019392	
0.323234	0.592148	0.205705	0.128023	0.115904	0.140798	0.133738	0.052117	
0.364436	0.406920	0.165599	0.123241	0.082653	0.101608	0.083961	0.097858	
0.533234	0.600315	0.196508	0.120206	0.184580	0.119982	0.173623	0.119617	


==> 150818/data/seq5_rs_r010t010/r020t020_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	0	0	
0.019000	0	0	0	0	
0.020000	0	0	1	1	
0.021000	0	0	1	1	
0.022000	0	0	1	1	
0.023000	0	0	1	1	
0.024000	0	0	1	1	
0.025000	0	0	1	1	
0.026000	0	0	2	2	
0.027000	0	0	2	2	
0.028000	0	0	2	2	
0.029000	0	0	2	2	
0.030000	0	0	2	2	
0.031000	0	0	2	2	
0.032000	0	0	2	2	
0.033000	0	0	2	2	
0.034000	0	0	2	2	
0.035000	0	0	3	3	
0.036000	0	0	3	3	
0.037000	0	0	5	5	
0.038000	0	0	6	6	
0.039000	0	0	8	8	
0.040000	0	0	8	8	
0.041000	0	0	8	8	
0.042000	0	1	10	10	
0.043000	0	2	11	11	
0.044000	0	3	12	12	
0.045000	0	3	12	12	
0.046000	0	3	12	12	
0.047000	0	4	12	12	
0.048000	0	4	13	13	
0.049000	0	4	13	13	
0.050000	0	4	13	13	
0.051000	0	4	15	15	
0.052000	0	4	15	15	
0.053000	0	6	16	16	
0.054000	0	6	17	17	
0.055000	0	6	17	17	
0.056000	0	7	17	17	
0.057000	0	7	17	17	
0.058000	0	7	17	17	
0.059000	0	7	17	17	
0.060000	0	7	17	17	
0.061000	0	8	19	19	
0.062000	0	10	19	19	
0.063000	0	11	20	20	
0.064000	0	12	21	21	
0.065000	0	12	24	24	
0.066000	0	12	24	24	
0.067000	0	12	24	24	
0.068000	0	13	24	24	
0.069000	0	13	24	24	
0.070000	1	13	25	25	
0.071000	2	14	25	25	
0.072000	2	14	26	26	
0.073000	2	16	27	27	
0.074000	2	17	27	27	
0.075000	2	17	27	27	
0.076000	2	17	29	29	
0.077000	2	17	29	29	
0.078000	2	17	30	30	
0.079000	2	17	30	30	
0.080000	2	19	32	32	
0.081000	2	19	32	32	
0.082000	2	19	32	32	
0.083000	2	19	35	35	
0.084000	2	19	36	36	
0.085000	2	19	36	36	
0.086000	2	19	36	36	
0.087000	2	20	36	36	
0.088000	2	20	36	36	
0.089000	2	20	37	37	
0.090000	2	20	40	40	
0.091000	2	20	40	40	
0.092000	2	20	42	42	
0.093000	2	20	43	43	
0.094000	2	20	44	44	
0.095000	2	20	45	45	
0.096000	2	20	45	45	
0.097000	2	20	46	46	
0.098000	2	20	47	47	
0.099000	2	20	48	48	
0.100000	2	21	49	49	
0.101000	2	24	50	50	
0.102000	2	26	51	51	
0.103000	2	26	51	51	
0.104000	2	26	52	52	
0.105000	2	26	54	54	
0.106000	2	27	55	55	
0.107000	2	27	55	55	
0.108000	2	27	55	55	
0.109000	2	27	55	55	
0.110000	2	28	56	56	
0.111000	2	28	56	56	
0.112000	2	28	56	56	
0.113000	2	28	56	56	
0.114000	2	28	57	57	
0.115000	2	28	58	58	
0.116000	2	31	60	60	
0.117000	2	31	62	62	
0.118000	2	32	62	62	
0.119000	2	32	62	62	
0.120000	2	32	64	64	
0.121000	2	32	64	64	
0.122000	2	32	64	64	
0.123000	3	32	64	64	
0.124000	3	32	64	64	
0.125000	3	32	65	65	
0.126000	3	33	66	66	
0.127000	3	34	66	66	
0.128000	3	35	66	66	
0.129000	3	35	66	66	
0.130000	3	35	66	66	
0.131000	3	35	66	66	
0.132000	4	35	67	67	
0.133000	4	35	70	70	
0.134000	4	35	70	70	
0.135000	4	36	70	70	
0.136000	4	36	71	71	
0.137000	4	38	71	71	
0.138000	4	38	71	71	
0.139000	5	38	71	71	
0.140000	5	38	71	71	
0.141000	5	38	71	71	
0.142000	5	41	72	72	
0.143000	5	42	72	72	
0.144000	5	43	74	74	
0.145000	5	43	74	74	
0.146000	5	44	74	74	
0.147000	5	44	74	74	
0.148000	5	44	74	74	
0.149000	5	45	75	75	
0.150000	5	45	75	75	
0.151000	5	45	76	76	
0.152000	6	45	76	76	
0.153000	6	46	77	77	
0.154000	6	46	77	77	
0.155000	6	46	79	79	
0.156000	6	46	79	79	
0.157000	6	47	80	80	
0.158000	7	47	80	80	
0.159000	7	47	80	80	
0.160000	7	49	80	80	
0.161000	7	50	80	80	
0.162000	7	51	81	81	
0.163000	7	51	82	82	
0.164000	7	52	82	82	
0.165000	7	55	82	82	
0.166000	7	57	83	83	
0.167000	7	57	84	84	
0.168000	7	59	85	85	
0.169000	7	60	85	85	
0.170000	7	60	86	86	
0.171000	7	62	86	86	
0.172000	7	62	86	86	
0.173000	7	63	86	86	
0.174000	7	63	86	86	
0.175000	8	63	86	86	
0.176000	8	64	86	86	
0.177000	8	64	88	88	
0.178000	8	65	88	88	
0.179000	8	65	88	88	
0.180000	8	66	88	88	
0.181000	8	66	88	88	
0.182000	8	67	88	88	
0.183000	8	68	88	88	
0.184000	8	68	88	88	
0.185000	8	68	90	90	
0.186000	8	68	90	90	
0.187000	8	68	90	90	
0.188000	8	68	90	90	
0.189000	8	69	90	90	
0.190000	9	70	90	90	
0.191000	9	70	91	91	
0.192000	9	71	91	91	
0.193000	9	71	92	92	
0.194000	10	73	92	92	
0.195000	10	73	92	92	
0.196000	10	73	92	92	
0.197000	10	75	92	92	
0.198000	11	75	92	92	
0.199000	11	75	92	92	
0.200000	11	75	92	92	
0.201000	11	76	92	92	
0.202000	11	77	92	92	
0.203000	11	77	92	92	
0.204000	11	78	92	92	
0.205000	11	78	92	92	
0.206000	11	79	92	92	
0.207000	11	79	92	92	
0.208000	11	79	92	92	
0.209000	11	79	92	92	
0.210000	11	79	92	92	
0.211000	11	79	92	92	
0.212000	11	79	93	93	
0.213000	11	79	93	93	
0.214000	11	79	93	93	
0.215000	12	79	93	93	
0.216000	12	79	93	93	
0.217000	12	79	93	93	
0.218000	12	79	93	93	
0.219000	12	79	93	93	
0.220000	13	79	93	93	
0.221000	13	79	93	93	
0.222000	13	79	93	93	
0.223000	13	79	93	93	
0.224000	14	80	93	93	
0.225000	14	80	93	93	
0.226000	14	80	93	93	
0.227000	14	80	93	93	
0.228000	14	80	93	93	
0.229000	14	80	93	93	
0.230000	14	81	93	93	
0.231000	14	81	93	93	
0.232000	14	82	93	93	
0.233000	14	82	93	93	
0.234000	14	82	93	93	
0.235000	14	82	93	93	
0.236000	14	82	93	93	
0.237000	15	82	93	93	
0.238000	15	82	93	93	
0.239000	15	82	93	93	
0.240000	16	82	93	93	
0.241000	16	83	93	93	
0.242000	16	83	93	93	
0.243000	16	83	93	93	
0.244000	16	83	93	93	
0.245000	16	83	94	94	
0.246000	16	83	94	94	
0.247000	16	84	94	94	
0.248000	16	84	94	94	
0.249000	16	84	94	94	
0.250000	16	84	94	94	
0.251000	16	85	95	95	
0.252000	16	85	95	95	
0.253000	16	86	95	95	
0.254000	16	86	95	95	
0.255000	16	86	95	95	
0.256000	16	86	96	96	
0.257000	16	86	96	96	
0.258000	16	86	96	96	
0.259000	16	87	96	96	
0.260000	16	87	96	96	
0.261000	16	87	96	96	
0.262000	16	87	96	96	
0.263000	16	87	96	96	
0.264000	17	88	96	96	
0.265000	17	89	96	96	
0.266000	18	89	96	96	
0.267000	18	89	96	96	
0.268000	19	89	96	96	
0.269000	19	89	96	96	
0.270000	19	89	96	96	
0.271000	19	89	96	96	
0.272000	19	89	96	96	
0.273000	19	89	96	96	
0.274000	19	89	96	96	
0.275000	19	89	96	96	
0.276000	19	89	97	97	
0.277000	20	89	97	97	
0.278000	20	89	97	97	
0.279000	20	89	97	97	
0.280000	20	89	97	97	
0.281000	20	89	97	97	
0.282000	20	89	97	97	
0.283000	20	89	97	97	
0.284000	20	89	97	97	
0.285000	21	89	97	97	
0.286000	21	89	97	97	
0.287000	22	89	97	97	
0.288000	22	89	97	97	
0.289000	22	89	97	97	
0.290000	22	89	97	97	
0.291000	22	89	97	97	
0.292000	22	89	97	97	
0.293000	22	89	97	97	
0.294000	23	89	97	97	
0.295000	23	89	97	97	
0.296000	23	89	97	97	
0.297000	23	89	97	97	
0.298000	23	89	97	97	
0.299000	23	89	97	97	
0.300000	23	89	97	97	
0.301000	23	89	97	97	
0.302000	23	89	97	97	
0.303000	23	89	97	97	
0.304000	23	89	97	97	
0.305000	23	89	97	97	
0.306000	23	89	97	97	
0.307000	23	89	97	97	
0.308000	23	89	97	97	
0.309000	23	89	97	97	
0.310000	23	89	97	97	
0.311000	23	89	97	97	
0.312000	23	89	97	97	
0.313000	23	89	97	97	
0.314000	23	89	97	97	
0.314999	24	89	97	97	
0.315999	24	89	97	97	
0.316999	24	89	97	97	
0.317999	24	89	97	97	
0.318999	24	89	97	97	
0.319999	24	89	97	97	
0.320999	24	89	97	97	
0.321999	24	89	97	97	
0.322999	24	89	97	97	
0.323999	25	89	97	97	
0.324999	25	89	97	97	
0.325999	25	89	97	97	
0.326999	25	89	97	97	
0.327999	25	90	97	97	
0.328999	25	90	97	97	
0.329999	25	90	97	97	
0.330999	25	90	97	97	
0.331999	25	90	97	97	
0.332999	25	90	97	97	
0.333999	25	90	97	97	
0.334999	25	90	97	97	
0.335999	25	90	97	97	
0.336999	25	90	97	97	
0.337999	25	90	97	97	
0.338999	25	90	97	97	
0.339999	25	90	97	97	
0.340999	25	90	97	97	
0.341999	25	90	97	97	
0.342999	25	90	97	97	
0.343999	25	90	97	97	
0.344999	26	90	97	97	
0.345999	26	90	97	97	
0.346999	26	90	97	97	
0.347999	27	90	97	97	
0.348999	28	90	97	97	
0.349999	28	90	97	97	
0.350999	28	90	97	97	
0.351999	28	90	97	97	
0.352999	28	90	97	97	
0.353999	28	90	97	97	
0.354999	29	90	97	97	
0.355999	29	90	97	97	
0.356999	29	90	97	97	
0.357999	29	90	97	97	
0.358999	29	91	97	97	
0.359999	29	91	97	97	
0.360999	29	91	97	97	
0.361999	30	91	97	97	
0.362999	30	91	97	97	
0.363999	30	91	97	97	
0.364999	31	91	97	97	
0.365999	31	91	97	97	
0.366999	31	91	97	97	
0.367999	31	91	97	97	
0.368999	31	91	97	97	
0.369999	31	91	97	97	
0.370999	31	91	97	97	
0.371999	31	91	97	97	
0.372999	31	91	97	97	
0.373999	31	91	97	97	
0.374999	31	91	97	97	
0.375999	31	91	97	97	
0.376999	32	91	97	97	
0.377999	32	91	97	97	
0.378999	32	91	97	97	
0.379999	32	91	97	97	
0.380999	32	91	97	97	
0.381999	32	91	97	97	
0.382999	32	91	97	97	
0.383999	32	91	97	97	
0.384999	32	91	97	97	
0.385999	32	91	97	97	
0.386999	32	91	97	97	
0.387999	33	91	97	97	
0.388999	33	91	97	97	
0.389999	33	91	97	97	
0.390999	34	91	97	97	
0.391998	34	91	97	97	
0.392998	34	91	97	97	
0.393998	34	91	97	97	
0.394998	34	91	97	97	
0.395998	34	91	97	97	
0.396998	34	91	97	97	
0.397998	34	91	97	97	
0.398998	34	91	97	97	
0.399998	34	91	97	97	
0.400998	34	91	97	97	
0.401998	34	91	97	97	
0.402998	34	91	97	97	
0.403998	34	91	97	97	
0.404998	34	91	97	97	
0.405998	34	91	97	97	
0.406998	34	91	97	97	
0.407998	34	91	97	97	
0.408998	34	91	97	97	
0.409998	34	91	97	97	
0.410998	34	91	97	97	
0.411998	35	91	97	97	
0.412998	35	91	97	97	
0.413998	35	91	97	97	
0.414998	35	91	97	97	
0.415998	35	91	97	97	
0.416998	35	91	97	97	
0.417998	35	91	97	97	
0.418998	35	91	97	97	
0.419998	35	91	97	97	
0.420998	35	91	97	97	
0.421998	35	91	97	97	
0.422998	35	91	97	97	
0.423998	35	91	97	97	
0.424998	36	92	97	97	
0.425998	36	92	97	97	
0.426998	36	92	97	97	
0.427998	36	92	97	97	
0.428998	36	92	97	97	
0.429998	36	92	97	97	
0.430998	36	92	97	97	
0.431998	36	92	97	97	
0.432998	36	92	97	97	
0.433998	36	92	97	97	
0.434998	36	92	97	97	
0.435998	36	92	97	97	
0.436998	37	92	97	97	
0.437998	37	92	97	97	
0.438998	37	92	97	97	
0.439998	37	92	97	97	
0.440998	37	92	97	97	
0.441998	37	92	97	97	
0.442998	37	92	97	97	
0.443998	37	92	97	97	
0.444998	37	92	97	97	
0.445998	37	92	97	97	
0.446998	37	92	97	97	
0.447998	37	92	97	97	
0.448998	37	92	97	97	
0.449998	38	92	97	97	
0.450998	38	92	97	97	
0.451998	38	92	97	97	
0.452998	38	92	97	97	
0.453998	38	92	98	98	
0.454998	38	92	98	98	
0.455998	38	92	98	98	
0.456998	38	92	98	98	
0.457998	38	92	98	98	
0.458998	38	92	98	98	
0.459998	38	92	98	98	
0.460998	38	92	98	98	
0.461998	38	92	98	98	
0.462998	38	92	98	98	
0.463998	38	92	98	98	
0.464998	38	92	98	98	
0.465998	38	92	98	98	
0.466998	38	92	98	98	
0.467998	38	92	98	98	
0.468998	38	92	98	98	
0.469997	38	92	98	98	
0.470997	38	92	98	98	
0.471997	38	93	98	98	
0.472997	38	93	98	98	
0.473997	38	93	98	98	
0.474997	38	93	98	98	
0.475997	38	93	98	98	
0.476997	38	93	98	98	
0.477997	38	93	98	98	
0.478997	38	93	98	98	
0.479997	38	93	98	98	
0.480997	38	93	98	98	
0.481997	38	93	98	98	
0.482997	38	93	98	98	
0.483997	38	93	98	98	
0.484997	38	93	98	98	
0.485997	38	93	98	98	
0.486997	38	93	98	98	
0.487997	38	93	98	98	
0.488997	38	93	98	98	
0.489997	38	93	98	98	
0.490997	38	93	98	98	
0.491997	38	93	98	98	
0.492997	38	93	98	98	
0.493997	38	93	98	98	
0.494997	38	93	98	98	
0.495997	38	93	98	98	
0.496997	38	93	98	98	
0.497997	38	93	98	98	
0.498997	38	93	98	98	
0.499997	38	94	98	98	


==> 150818/data/seq5_rs_r010t010/r020t020_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	1	0	1	
0.015000	0	1	0	1	
0.016000	0	1	0	1	
0.017000	0	1	0	2	
0.018000	0	1	0	2	
0.019000	0	1	0	2	
0.020000	0	1	0	3	
0.021000	0	1	0	3	
0.022000	0	1	0	3	
0.023000	0	1	0	3	
0.024000	0	1	0	3	
0.025000	0	1	2	4	
0.026000	0	1	2	6	
0.027000	0	2	2	6	
0.028000	0	2	2	7	
0.029000	0	2	2	7	
0.030000	0	3	2	7	
0.031000	0	5	2	7	
0.032000	0	5	5	7	
0.033000	0	5	5	7	
0.034000	0	5	5	8	
0.035000	0	5	5	8	
0.036000	0	5	6	10	
0.037000	0	6	7	12	
0.038000	0	7	7	14	
0.039000	0	7	8	16	
0.040000	0	8	9	16	
0.041000	0	8	9	19	
0.042000	0	8	10	22	
0.043000	0	9	10	25	
0.044000	0	11	11	27	
0.045000	0	12	11	28	
0.046000	0	12	12	28	
0.047000	0	13	14	28	
0.048000	0	13	15	28	
0.049000	0	16	16	31	
0.050000	0	17	16	34	
0.051000	0	17	16	35	
0.052000	0	18	17	35	
0.053000	0	19	17	37	
0.054000	0	20	19	39	
0.055000	0	20	20	39	
0.056000	0	20	21	39	
0.057000	0	21	21	40	
0.058000	0	24	22	40	
0.059000	0	24	22	40	
0.060000	0	24	22	40	
0.061000	0	26	24	41	
0.062000	0	28	25	41	
0.063000	0	30	26	43	
0.064000	0	30	27	44	
0.065000	0	30	29	44	
0.066000	0	33	30	47	
0.067000	0	36	34	48	
0.068000	0	36	35	49	
0.069000	0	37	35	50	
0.070000	0	38	37	52	
0.071000	0	38	39	54	
0.072000	0	38	39	55	
0.073000	0	38	40	57	
0.074000	0	39	40	58	
0.075000	0	41	43	61	
0.076000	0	41	47	63	
0.077000	0	42	48	63	
0.078000	0	44	49	64	
0.079000	0	46	49	64	
0.080000	0	47	49	64	
0.081000	0	47	50	66	
0.082000	0	48	50	66	
0.083000	0	51	52	67	
0.084000	0	51	52	67	
0.085000	0	51	52	68	
0.086000	0	52	52	69	
0.087000	0	54	53	70	
0.088000	0	54	54	70	
0.089000	0	55	55	71	
0.090000	0	56	55	71	
0.091000	0	58	56	71	
0.092000	0	59	56	71	
0.093000	0	59	58	73	
0.094000	0	60	60	73	
0.095000	0	61	63	73	
0.096000	0	61	65	73	
0.097000	0	61	65	73	
0.098000	0	61	65	74	
0.099000	0	62	66	75	
0.100000	0	62	66	76	
0.101000	0	62	66	76	
0.102000	0	63	67	76	
0.103000	0	63	67	77	
0.104000	0	64	72	79	
0.105000	0	64	72	79	
0.106000	0	64	72	79	
0.107000	0	64	72	79	
0.108000	0	64	72	79	
0.109000	0	65	72	79	
0.110000	0	67	73	80	
0.111000	0	67	73	81	
0.112000	0	67	74	81	
0.113000	0	68	74	81	
0.114000	0	70	75	82	
0.115000	0	70	75	82	
0.116000	0	70	75	84	
0.117000	0	72	75	84	
0.118000	0	72	76	85	
0.119000	0	72	76	85	
0.120000	0	72	77	86	
0.121000	0	74	77	87	
0.122000	0	74	79	88	
0.123000	0	74	79	90	
0.124000	0	75	80	90	
0.125000	0	76	82	90	
0.126000	0	77	82	91	
0.127000	0	78	82	91	
0.128000	0	80	82	91	
0.129000	0	81	83	91	
0.130000	0	81	83	91	
0.131000	0	81	83	91	
0.132000	0	82	83	91	
0.133000	0	83	83	91	
0.134000	0	84	83	93	
0.135000	0	84	84	93	
0.136000	0	85	84	93	
0.137000	0	87	84	93	
0.138000	0	88	85	93	
0.139000	0	88	86	93	
0.140000	0	89	87	94	
0.141000	0	89	90	94	
0.142000	0	89	90	94	
0.143000	1	90	90	94	
0.144000	1	90	90	94	
0.145000	1	90	91	94	
0.146000	1	90	91	94	
0.147000	1	90	91	94	
0.148000	1	90	91	94	
0.149000	1	90	91	94	
0.150000	1	90	91	94	
0.151000	1	90	91	94	
0.152000	1	90	91	94	
0.153000	1	90	92	94	
0.154000	1	90	92	94	
0.155000	1	90	92	94	
0.156000	1	91	92	94	
0.157000	1	91	93	94	
0.158000	1	91	94	94	
0.159000	1	92	94	94	
0.160000	1	92	94	94	
0.161000	1	93	94	94	
0.162000	1	93	94	94	
0.163000	1	93	94	94	
0.164000	1	93	94	94	
0.165000	1	93	94	94	
0.166000	1	93	94	94	
0.167000	1	93	95	94	
0.168000	1	93	95	94	
0.169000	1	93	95	94	
0.170000	1	93	95	94	
0.171000	1	93	95	94	
0.172000	1	93	95	94	
0.173000	1	93	95	94	
0.174000	1	93	95	95	
0.175000	1	94	95	95	
0.176000	1	94	95	95	
0.177000	1	94	95	95	
0.178000	1	94	95	95	
0.179000	1	94	95	95	
0.180000	1	94	95	95	
0.181000	1	94	95	95	
0.182000	1	94	95	95	
0.183000	1	94	96	95	
0.184000	1	94	96	95	
0.185000	1	94	96	95	
0.186000	1	94	96	95	
0.187000	1	94	96	95	
0.188000	1	94	96	95	
0.189000	1	94	96	95	
0.190000	1	94	96	96	
0.191000	1	94	96	97	
0.192000	1	94	96	97	
0.193000	1	94	96	97	
0.194000	1	94	96	97	
0.195000	1	94	96	97	
0.196000	1	94	96	97	
0.197000	1	94	96	97	
0.198000	1	94	96	98	
0.199000	1	94	96	99	
0.200000	1	94	96	99	
0.201000	1	94	96	99	
0.202000	1	94	96	99	
0.203000	2	94	96	99	
0.204000	2	94	96	99	
0.205000	2	94	96	99	
0.206000	2	94	96	99	
0.207000	2	94	96	99	
0.208000	2	94	96	99	
0.209000	2	94	96	99	
0.210000	3	95	96	99	
0.211000	3	95	96	99	
0.212000	3	96	96	99	
0.213000	3	96	96	99	
0.214000	3	96	97	99	
0.215000	3	96	97	99	
0.216000	3	96	97	99	
0.217000	3	96	97	99	
0.218000	3	96	97	99	
0.219000	3	96	98	99	
0.220000	3	96	98	99	
0.221000	3	96	98	99	
0.222000	3	96	98	99	
0.223000	3	96	98	99	
0.224000	3	96	98	99	
0.225000	3	96	98	99	
0.226000	3	96	98	99	
0.227000	3	96	98	100	
0.228000	3	96	98	100	
0.229000	3	96	98	100	
0.230000	3	96	98	100	
0.231000	3	96	98	100	
0.232000	3	96	98	100	
0.233000	4	96	98	100	
0.234000	4	96	98	100	
0.235000	4	96	98	100	
0.236000	4	96	98	100	
0.237000	4	97	98	100	
0.238000	4	98	98	100	
0.239000	4	98	98	100	
0.240000	4	98	99	100	
0.241000	4	98	99	100	
0.242000	4	98	99	100	
0.243000	4	98	99	100	
0.244000	4	98	99	100	
0.245000	4	98	99	100	
0.246000	4	98	99	100	
0.247000	4	98	99	100	
0.248000	4	98	100	100	
0.249000	4	98	100	100	
0.250000	4	98	100	100	
0.251000	4	98	100	100	
0.252000	4	98	100	100	
0.253000	4	98	100	100	
0.254000	4	98	100	100	
0.255000	4	98	100	100	
0.256000	4	98	100	100	
0.257000	4	98	100	100	
0.258000	4	98	100	100	
0.259000	4	98	100	100	
0.260000	4	98	100	100	
0.261000	4	98	100	100	
0.262000	4	98	100	100	
0.263000	4	98	100	100	
0.264000	4	98	100	100	
0.265000	4	98	100	100	
0.266000	4	98	100	100	
0.267000	4	98	100	100	
0.268000	4	98	100	100	
0.269000	4	98	100	100	
0.270000	4	98	100	100	
0.271000	4	99	100	100	
0.272000	5	99	100	100	
0.273000	5	99	100	100	
0.274000	5	99	100	100	
0.275000	5	99	100	100	
0.276000	5	99	100	100	
0.277000	5	99	100	100	
0.278000	5	99	100	100	
0.279000	5	99	100	100	
0.280000	5	99	100	100	
0.281000	5	99	100	100	
0.282000	6	100	100	100	
0.283000	6	100	100	100	
0.284000	6	100	100	100	
0.285000	6	100	100	100	
0.286000	6	100	100	100	
0.287000	6	100	100	100	
0.288000	6	100	100	100	
0.289000	6	100	100	100	
0.290000	6	100	100	100	
0.291000	6	100	100	100	
0.292000	6	100	100	100	
0.293000	6	100	100	100	
0.294000	6	100	100	100	
0.295000	6	100	100	100	
0.296000	6	100	100	100	
0.297000	6	100	100	100	
0.298000	6	100	100	100	
0.299000	6	100	100	100	
0.300000	6	100	100	100	
0.301000	6	100	100	100	
0.302000	6	100	100	100	
0.303000	7	100	100	100	
0.304000	7	100	100	100	
0.305000	7	100	100	100	
0.306000	7	100	100	100	
0.307000	7	100	100	100	
0.308000	8	100	100	100	
0.309000	8	100	100	100	
0.310000	8	100	100	100	
0.311000	8	100	100	100	
0.312000	8	100	100	100	
0.313000	8	100	100	100	
0.314000	8	100	100	100	
0.314999	8	100	100	100	
0.315999	8	100	100	100	
0.316999	8	100	100	100	
0.317999	8	100	100	100	
0.318999	8	100	100	100	
0.319999	8	100	100	100	
0.320999	8	100	100	100	
0.321999	8	100	100	100	
0.322999	8	100	100	100	
0.323999	8	100	100	100	
0.324999	8	100	100	100	
0.325999	8	100	100	100	
0.326999	8	100	100	100	
0.327999	8	100	100	100	
0.328999	8	100	100	100	
0.329999	8	100	100	100	
0.330999	8	100	100	100	
0.331999	8	100	100	100	
0.332999	8	100	100	100	
0.333999	8	100	100	100	
0.334999	8	100	100	100	
0.335999	9	100	100	100	
0.336999	10	100	100	100	
0.337999	10	100	100	100	
0.338999	10	100	100	100	
0.339999	10	100	100	100	
0.340999	10	100	100	100	
0.341999	10	100	100	100	
0.342999	10	100	100	100	
0.343999	10	100	100	100	
0.344999	10	100	100	100	
0.345999	10	100	100	100	
0.346999	11	100	100	100	
0.347999	11	100	100	100	
0.348999	11	100	100	100	
0.349999	11	100	100	100	
0.350999	11	100	100	100	
0.351999	11	100	100	100	
0.352999	11	100	100	100	
0.353999	11	100	100	100	
0.354999	11	100	100	100	
0.355999	12	100	100	100	
0.356999	12	100	100	100	
0.357999	12	100	100	100	
0.358999	12	100	100	100	
0.359999	13	100	100	100	
0.360999	13	100	100	100	
0.361999	13	100	100	100	
0.362999	13	100	100	100	
0.363999	13	100	100	100	
0.364999	13	100	100	100	
0.365999	13	100	100	100	
0.366999	14	100	100	100	
0.367999	14	100	100	100	
0.368999	14	100	100	100	
0.369999	14	100	100	100	
0.370999	14	100	100	100	
0.371999	14	100	100	100	
0.372999	15	100	100	100	
0.373999	15	100	100	100	
0.374999	15	100	100	100	
0.375999	16	100	100	100	
0.376999	17	100	100	100	
0.377999	17	100	100	100	
0.378999	17	100	100	100	
0.379999	17	100	100	100	
0.380999	17	100	100	100	
0.381999	17	100	100	100	
0.382999	17	100	100	100	
0.383999	17	100	100	100	
0.384999	17	100	100	100	
0.385999	17	100	100	100	
0.386999	17	100	100	100	
0.387999	18	100	100	100	
0.388999	18	100	100	100	
0.389999	18	100	100	100	
0.390999	18	100	100	100	
0.391998	18	100	100	100	
0.392998	18	100	100	100	
0.393998	18	100	100	100	
0.394998	19	100	100	100	
0.395998	19	100	100	100	
0.396998	19	100	100	100	
0.397998	19	100	100	100	
0.398998	19	100	100	100	
0.399998	19	100	100	100	
0.400998	19	100	100	100	
0.401998	19	100	100	100	
0.402998	19	100	100	100	
0.403998	19	100	100	100	
0.404998	19	100	100	100	
0.405998	19	100	100	100	
0.406998	20	100	100	100	
0.407998	20	100	100	100	
0.408998	20	100	100	100	
0.409998	20	100	100	100	
0.410998	20	100	100	100	
0.411998	20	100	100	100	
0.412998	20	100	100	100	
0.413998	20	100	100	100	
0.414998	20	100	100	100	
0.415998	22	100	100	100	
0.416998	22	100	100	100	
0.417998	22	100	100	100	
0.418998	23	100	100	100	
0.419998	24	100	100	100	
0.420998	24	100	100	100	
0.421998	24	100	100	100	
0.422998	24	100	100	100	
0.423998	24	100	100	100	
0.424998	24	100	100	100	
0.425998	24	100	100	100	
0.426998	24	100	100	100	
0.427998	24	100	100	100	
0.428998	24	100	100	100	
0.429998	24	100	100	100	
0.430998	24	100	100	100	
0.431998	24	100	100	100	
0.432998	24	100	100	100	
0.433998	24	100	100	100	
0.434998	24	100	100	100	
0.435998	24	100	100	100	
0.436998	24	100	100	100	
0.437998	24	100	100	100	
0.438998	24	100	100	100	
0.439998	24	100	100	100	
0.440998	24	100	100	100	
0.441998	24	100	100	100	
0.442998	25	100	100	100	
0.443998	25	100	100	100	
0.444998	25	100	100	100	
0.445998	25	100	100	100	
0.446998	25	100	100	100	
0.447998	25	100	100	100	
0.448998	25	100	100	100	
0.449998	25	100	100	100	
0.450998	25	100	100	100	
0.451998	27	100	100	100	
0.452998	27	100	100	100	
0.453998	27	100	100	100	
0.454998	27	100	100	100	
0.455998	27	100	100	100	
0.456998	28	100	100	100	
0.457998	28	100	100	100	
0.458998	28	100	100	100	
0.459998	28	100	100	100	
0.460998	28	100	100	100	
0.461998	28	100	100	100	
0.462998	28	100	100	100	
0.463998	28	100	100	100	
0.464998	29	100	100	100	
0.465998	29	100	100	100	
0.466998	29	100	100	100	
0.467998	29	100	100	100	
0.468998	29	100	100	100	
0.469997	29	100	100	100	
0.470997	29	100	100	100	
0.471997	29	100	100	100	
0.472997	29	100	100	100	
0.473997	29	100	100	100	
0.474997	29	100	100	100	
0.475997	29	100	100	100	
0.476997	30	100	100	100	
0.477997	30	100	100	100	
0.478997	30	100	100	100	
0.479997	30	100	100	100	
0.480997	30	100	100	100	
0.481997	30	100	100	100	
0.482997	31	100	100	100	
0.483997	31	100	100	100	
0.484997	34	100	100	100	
0.485997	34	100	100	100	
0.486997	35	100	100	100	
0.487997	37	100	100	100	
0.488997	38	100	100	100	
0.489997	38	100	100	100	
0.490997	38	100	100	100	
0.491997	38	100	100	100	
0.492997	38	100	100	100	
0.493997	39	100	100	100	
0.494997	39	100	100	100	
0.495997	39	100	100	100	
0.496997	39	100	100	100	
0.497997	39	100	100	100	
0.498997	39	100	100	100	
0.499997	39	100	100	100	


==> 150818/data/seq7_rs_r005t005/r005t005.txt <==
0.109001	0.063951	0.098208	0.035515	0.077269	0.024764	0.066663	0.020876	
0.132060	0.105442	0.083165	0.034935	0.062444	0.032145	0.060182	0.034141	
0.440071	0.163329	0.064612	0.039535	0.058519	0.042178	0.057155	0.039228	
0.089296	0.082630	0.053290	0.017931	0.051757	0.017846	0.049151	0.022164	
0.281093	0.197642	0.079199	0.051439	0.060207	0.055802	0.067590	0.050989	
0.160065	0.121276	0.064353	0.079379	0.039528	0.072171	0.038933	0.071962	
0.171926	0.065526	0.076687	0.049334	0.043507	0.005110	0.033741	0.005645	
0.344579	0.061302	0.073196	0.029368	0.061766	0.033617	0.057738	0.032735	
0.265139	0.073451	0.079060	0.043160	0.046288	0.024231	0.047654	0.024602	
0.117639	0.158626	0.076745	0.057248	0.064514	0.052966	0.060822	0.061348	
0.362818	0.083803	0.075686	0.055910	0.066066	0.056082	0.061172	0.061629	
0.405345	0.117745	0.050221	0.040756	0.050375	0.041816	0.044045	0.040723	
0.029268	0.037687	0.056265	0.037888	0.051842	0.027508	0.039699	0.024466	
0.107668	0.019760	0.140879	0.027080	0.100878	0.007617	0.098448	0.010228	
0.243450	0.097692	0.048418	0.042371	0.036113	0.040651	0.034940	0.040589	
0.232063	0.095743	0.077873	0.067377	0.057472	0.081873	0.052458	0.072949	
0.437968	0.130469	0.070510	0.025193	0.061994	0.015293	0.065881	0.012844	
0.113625	0.061125	0.054324	0.029841	0.036520	0.012350	0.026189	0.013296	
0.414492	0.068210	0.011454	0.020800	0.012798	0.019395	0.015075	0.019276	
0.054320	0.052832	0.125359	0.051627	0.069616	0.033677	0.068630	0.029042	
0.162062	0.088781	0.049868	0.016876	0.042362	0.015777	0.037384	0.016633	
0.294879	0.110680	0.043483	0.055562	0.023480	0.058584	0.022447	0.056297	
0.161755	0.095936	0.060955	0.044298	0.044596	0.035895	0.045064	0.035425	
0.639316	0.183911	0.049273	0.059520	0.054883	0.060607	0.036808	0.061545	
0.114371	0.068976	0.057579	0.024609	0.038055	0.012344	0.037181	0.013452	
0.848235	0.072515	0.052113	0.043850	0.052536	0.042564	0.047670	0.039263	
0.070332	0.054118	0.118897	0.076800	0.057317	0.023805	0.068294	0.024743	
0.047227	0.100333	0.148660	0.079636	0.085554	0.034875	0.081802	0.039511	
0.497757	0.077822	0.061908	0.042403	0.065108	0.039255	0.057753	0.045303	
0.253357	0.111176	0.084811	0.026625	0.050350	0.006530	0.045545	0.007074	
0.112041	0.101832	0.101953	0.020999	0.075719	0.016448	0.069999	0.016342	
0.448763	0.115447	0.150801	0.065916	0.171970	0.068733	0.109621	0.069039	
0.210107	0.208655	0.087581	0.063750	0.070850	0.065363	0.066894	0.060287	
0.151126	0.080788	0.085054	0.066352	0.045912	0.031101	0.042840	0.033017	
0.115444	0.102497	0.076645	0.038240	0.059761	0.042523	0.054872	0.041466	
0.209680	0.096993	0.075714	0.042487	0.044531	0.023103	0.039991	0.020573	
0.212438	0.058473	0.048543	0.011631	0.054359	0.010428	0.043342	0.012582	
0.230907	0.081512	0.101502	0.060255	0.042617	0.020507	0.039370	0.016817	
0.344173	0.117190	0.056532	0.017229	0.044276	0.009663	0.042219	0.007379	
0.135174	0.151129	0.064054	0.050620	0.060682	0.042222	0.057248	0.043173	
0.192578	0.080239	0.037913	0.079210	0.037663	0.081982	0.033560	0.074686	
0.178212	0.076613	0.037311	0.058562	0.031314	0.060961	0.018151	0.059222	
0.044445	0.145175	0.040411	0.010091	0.035769	0.007334	0.030839	0.007233	
0.041532	0.047136	0.043193	0.023139	0.022567	0.013200	0.020858	0.012426	
0.045981	0.091610	0.037134	0.027356	0.021388	0.012053	0.007250	0.011469	
0.500867	0.056448	0.052337	0.045889	0.048975	0.045729	0.040896	0.048114	
0.124572	0.018889	0.099737	0.031908	0.079320	0.028466	0.080710	0.027989	
0.060073	0.031307	0.056582	0.048614	0.031749	0.035164	0.029267	0.034947	
0.794449	0.066923	0.031958	0.031881	0.023063	0.028261	0.018584	0.028364	
0.227552	0.173982	0.114322	0.038295	0.070141	0.011369	0.070528	0.015411	
0.325349	0.119015	0.093703	0.078411	0.056714	0.066887	0.053565	0.072532	
0.278657	0.102620	0.081268	0.036398	0.041257	0.029313	0.039608	0.025416	
0.236854	0.091671	0.057388	0.084489	0.045432	0.084463	0.050113	0.086126	
0.117857	0.071682	0.047937	0.044308	0.054654	0.047926	0.043350	0.047302	
0.233851	0.118687	0.065205	0.050389	0.059778	0.050488	0.041641	0.016220	
0.191552	0.239549	0.088826	0.039752	0.062896	0.040811	0.063006	0.037019	
0.168389	0.089919	0.057114	0.062601	0.049872	0.060732	0.037494	0.065761	
0.116720	0.108371	0.055083	0.048569	0.047105	0.045012	0.039688	0.031695	
0.560457	0.165254	0.159630	0.081327	0.093691	0.059304	0.092183	0.067664	
0.137821	0.163272	0.113715	0.105668	0.047837	0.060021	0.041644	0.061776	
0.136018	0.038362	0.076504	0.092003	0.048561	0.069442	0.043947	0.073093	
0.545432	0.142390	0.098906	0.047842	0.068691	0.049095	0.064676	0.045459	
0.238687	0.185683	0.115283	0.044722	0.093042	0.047691	0.050473	0.044842	
0.054579	0.026626	0.041827	0.039604	0.042320	0.041802	0.038290	0.040982	
0.227223	0.100545	0.204012	0.060461	0.188059	0.066249	0.124790	0.056308	
0.165113	0.082408	0.093866	0.036076	0.091794	0.034625	0.083561	0.054688	
0.101334	0.066857	0.057839	0.022925	0.059272	0.026134	0.043848	0.021130	
0.736355	0.201693	0.068829	0.040423	0.046568	0.008507	0.042552	0.009141	
0.430278	0.103611	0.076221	0.053728	0.048229	0.060455	0.049686	0.061592	
0.281214	0.126876	0.038306	0.070700	0.042033	0.072480	0.031020	0.070435	
0.534532	0.149697	0.100832	0.036466	0.087351	0.039407	0.069897	0.034672	
0.084335	0.057350	0.035289	0.056068	0.034258	0.063118	0.028820	0.064101	
0.208166	0.145381	0.056493	0.035453	0.024832	0.010457	0.025714	0.008797	
0.071950	0.188576	0.051635	0.070331	0.020651	0.053695	0.022849	0.054309	
0.043733	0.022961	0.053440	0.023264	0.041244	0.020155	0.037784	0.019437	
0.203107	0.081194	0.097528	0.031263	0.098083	0.031681	0.098018	0.032036	
0.040004	0.013576	0.042871	0.028975	0.031778	0.024451	0.031722	0.023514	
0.105514	0.081649	0.127083	0.019081	0.105239	0.019184	0.080710	0.010617	
0.090767	0.128855	0.062346	0.036198	0.030504	0.013324	0.029458	0.012335	
0.064268	0.061046	0.087581	0.031691	0.093425	0.033646	0.064681	0.035687	
0.789262	0.103863	0.139865	0.071592	0.102435	0.054299	0.086572	0.059543	
0.460181	0.302243	0.056945	0.065688	0.048120	0.065238	0.014822	0.026719	
0.300908	0.066391	0.179009	0.054873	0.140039	0.061540	0.098919	0.052688	
0.064955	0.062731	0.109496	0.052529	0.071587	0.026748	0.056638	0.029273	
0.161357	0.067620	0.057538	0.035085	0.031034	0.019062	0.030300	0.020935	
0.320974	0.085542	0.113700	0.035722	0.104046	0.032638	0.081191	0.037874	
0.308363	0.155334	0.056417	0.073655	0.037731	0.074874	0.038428	0.075108	
0.182543	0.059337	0.129945	0.032172	0.103755	0.030834	0.075198	0.023684	
0.129682	0.081416	0.085395	0.077125	0.075116	0.062115	0.051249	0.018591	
0.184831	0.123333	0.103240	0.036334	0.087780	0.035902	0.082926	0.034870	
0.486575	0.252032	0.052240	0.054689	0.052035	0.054038	0.038066	0.054528	
0.075390	0.082041	0.061274	0.075020	0.016231	0.060713	0.014224	0.062474	
0.110726	0.170380	0.086183	0.042694	0.071215	0.022204	0.078884	0.029525	
0.051087	0.073176	0.078097	0.022429	0.068211	0.019386	0.067210	0.019067	
0.131187	0.094782	0.040839	0.042290	0.011507	0.026584	0.012119	0.027731	
0.635104	0.170160	0.145953	0.030941	0.099954	0.025863	0.086010	0.018417	
0.237879	0.109318	0.111098	0.075888	0.054811	0.029445	0.050942	0.030568	
0.138032	0.117203	0.059822	0.021141	0.057796	0.022288	0.062052	0.026129	
0.053678	0.032013	0.105878	0.040917	0.070988	0.043878	0.066850	0.039502	
0.094057	0.058169	0.081504	0.040914	0.053408	0.046787	0.056402	0.041081	


==> 150818/data/seq7_rs_r005t005/r005t005_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	1	1	1	
0.013000	0	1	2	2	
0.014000	0	1	2	2	
0.015000	0	1	2	2	
0.016000	0	1	2	2	
0.017000	0	1	3	3	
0.018000	0	1	3	3	
0.019000	0	1	3	3	
0.020000	0	1	3	3	
0.021000	0	1	4	4	
0.022000	0	1	5	5	
0.023000	0	1	6	6	
0.024000	0	1	8	8	
0.025000	0	1	9	9	
0.026000	0	1	9	9	
0.027000	0	1	9	9	
0.028000	0	1	9	9	
0.029000	0	1	9	9	
0.030000	1	1	9	9	
0.031000	1	1	10	10	
0.032000	1	2	14	14	
0.033000	1	2	14	14	
0.034000	1	2	14	14	
0.035000	1	2	15	15	
0.036000	1	3	16	16	
0.037000	1	3	18	18	
0.038000	1	6	20	20	
0.039000	1	7	21	21	
0.040000	1	7	22	22	
0.041000	2	9	22	22	
0.042000	3	10	24	24	
0.043000	3	11	28	28	
0.044000	4	13	29	29	
0.045000	5	13	32	32	
0.046000	6	13	34	34	
0.047000	6	13	36	36	
0.048000	7	14	38	38	
0.049000	7	16	42	42	
0.050000	7	18	43	43	
0.051000	7	19	45	45	
0.052000	8	20	47	47	
0.053000	8	23	49	49	
0.054000	9	25	50	50	
0.055000	11	26	54	54	
0.056000	11	27	54	54	
0.057000	11	33	55	55	
0.058000	11	38	58	58	
0.059000	11	38	59	59	
0.060000	11	39	62	62	
0.061000	12	40	64	64	
0.062000	12	42	66	66	
0.063000	12	43	68	68	
0.064000	12	43	68	68	
0.065000	14	46	69	69	
0.066000	14	47	70	70	
0.067000	14	47	71	71	
0.068000	14	47	71	71	
0.069000	14	48	73	73	
0.070000	14	48	74	74	
0.071000	15	49	77	77	
0.072000	16	49	79	79	
0.073000	16	49	79	79	
0.074000	16	50	79	79	
0.075000	16	50	79	79	
0.076000	17	52	81	81	
0.077000	17	57	81	81	
0.078000	17	58	82	82	
0.079000	17	59	82	82	
0.080000	17	61	83	83	
0.081000	17	61	83	83	
0.082000	17	63	83	83	
0.083000	17	63	83	83	
0.084000	17	64	83	83	
0.085000	18	65	83	83	
0.086000	18	67	84	84	
0.087000	18	68	84	84	
0.088000	18	70	86	86	
0.089000	18	71	86	86	
0.090000	19	71	86	86	
0.091000	20	71	86	86	
0.092000	20	71	87	87	
0.093000	20	71	87	87	
0.094000	20	73	90	90	
0.095000	21	73	90	90	
0.096000	21	73	90	90	
0.097000	21	73	90	90	
0.098000	21	74	90	90	
0.099000	21	76	91	91	
0.100000	21	77	92	92	
0.101000	21	78	93	93	
0.102000	22	80	93	93	
0.103000	22	80	94	94	
0.104000	22	81	95	95	
0.105000	22	81	96	96	
0.106000	23	82	97	97	
0.107000	23	82	97	97	
0.108000	24	82	97	97	
0.109000	24	82	97	97	
0.110000	25	83	97	97	
0.111000	26	83	97	97	
0.112000	26	84	97	97	
0.113000	27	84	97	97	
0.114000	28	86	97	97	
0.115000	29	87	97	97	
0.116000	30	88	97	97	
0.117000	31	88	97	97	
0.118000	33	88	97	97	
0.119000	33	89	97	97	
0.120000	33	89	97	97	
0.121000	33	89	97	97	
0.122000	33	89	97	97	
0.123000	33	89	97	97	
0.124000	33	89	97	97	
0.125000	34	89	97	97	
0.126000	34	90	97	97	
0.127000	34	90	97	97	
0.128000	34	91	97	97	
0.129000	34	91	97	97	
0.130000	35	92	97	97	
0.131000	35	92	97	97	
0.132000	36	92	97	97	
0.133000	37	92	97	97	
0.134000	37	92	97	97	
0.135000	37	92	97	97	
0.136000	38	92	97	97	
0.137000	39	92	97	97	
0.138000	40	92	97	97	
0.139000	41	92	97	97	
0.140000	41	93	97	97	
0.141000	41	94	98	98	
0.142000	41	94	98	98	
0.143000	41	94	98	98	
0.144000	41	94	98	98	
0.145000	41	94	98	98	
0.146000	41	95	98	98	
0.147000	41	95	98	98	
0.148000	41	95	98	98	
0.149000	41	96	98	98	
0.150000	41	96	98	98	
0.151000	41	97	98	98	
0.152000	42	97	98	98	
0.153000	42	97	98	98	
0.154000	42	97	98	98	
0.155000	42	97	98	98	
0.156000	42	97	98	98	
0.157000	42	97	98	98	
0.158000	42	97	98	98	
0.159000	42	97	98	98	
0.160000	42	98	98	98	
0.161000	43	98	98	98	
0.162000	45	98	98	98	
0.163000	46	98	98	98	
0.164000	46	98	98	98	
0.165000	46	98	98	98	
0.166000	47	98	98	98	
0.167000	47	98	98	98	
0.168000	47	98	98	98	
0.169000	48	98	98	98	
0.170000	48	98	98	98	
0.171000	48	98	98	98	
0.172000	49	98	99	99	
0.173000	49	98	99	99	
0.174000	49	98	99	99	
0.175000	49	98	99	99	
0.176000	49	98	99	99	
0.177000	49	98	99	99	
0.178000	49	98	99	99	
0.179000	50	98	99	99	
0.180000	50	99	99	99	
0.181000	50	99	99	99	
0.182000	50	99	99	99	
0.183000	51	99	99	99	
0.184000	51	99	99	99	
0.185000	52	99	99	99	
0.186000	52	99	99	99	
0.187000	52	99	99	99	
0.188000	52	99	99	99	
0.189000	52	99	100	100	
0.190000	52	99	100	100	
0.191000	52	99	100	100	
0.192000	53	99	100	100	
0.193000	54	99	100	100	
0.194000	54	99	100	100	
0.195000	54	99	100	100	
0.196000	54	99	100	100	
0.197000	54	99	100	100	
0.198000	54	99	100	100	
0.199000	54	99	100	100	
0.200000	54	99	100	100	
0.201000	54	99	100	100	
0.202000	54	99	100	100	
0.203000	54	99	100	100	
0.204000	55	99	100	100	
0.205000	55	100	100	100	
0.206000	55	100	100	100	
0.207000	55	100	100	100	
0.208000	55	100	100	100	
0.209000	56	100	100	100	
0.210000	57	100	100	100	
0.211000	58	100	100	100	
0.212000	58	100	100	100	
0.213000	59	100	100	100	
0.214000	59	100	100	100	
0.215000	59	100	100	100	
0.216000	59	100	100	100	
0.217000	59	100	100	100	
0.218000	59	100	100	100	
0.219000	59	100	100	100	
0.220000	59	100	100	100	
0.221000	59	100	100	100	
0.222000	59	100	100	100	
0.223000	59	100	100	100	
0.224000	59	100	100	100	
0.225000	59	100	100	100	
0.226000	59	100	100	100	
0.227000	59	100	100	100	
0.228000	61	100	100	100	
0.229000	61	100	100	100	
0.230000	61	100	100	100	
0.231000	62	100	100	100	
0.232000	62	100	100	100	
0.233000	63	100	100	100	
0.234000	64	100	100	100	
0.235000	64	100	100	100	
0.236000	64	100	100	100	
0.237000	65	100	100	100	
0.238000	66	100	100	100	
0.239000	67	100	100	100	
0.240000	67	100	100	100	
0.241000	67	100	100	100	
0.242000	67	100	100	100	
0.243000	67	100	100	100	
0.244000	68	100	100	100	
0.245000	68	100	100	100	
0.246000	68	100	100	100	
0.247000	68	100	100	100	
0.248000	68	100	100	100	
0.249000	68	100	100	100	
0.250000	68	100	100	100	
0.251000	68	100	100	100	
0.252000	68	100	100	100	
0.253000	68	100	100	100	
0.254000	69	100	100	100	
0.255000	69	100	100	100	
0.256000	69	100	100	100	
0.257000	69	100	100	100	
0.258000	69	100	100	100	
0.259000	69	100	100	100	
0.260000	69	100	100	100	
0.261000	69	100	100	100	
0.262000	69	100	100	100	
0.263000	69	100	100	100	
0.264000	69	100	100	100	
0.265000	69	100	100	100	
0.266000	70	100	100	100	
0.267000	70	100	100	100	
0.268000	70	100	100	100	
0.269000	70	100	100	100	
0.270000	70	100	100	100	
0.271000	70	100	100	100	
0.272000	70	100	100	100	
0.273000	70	100	100	100	
0.274000	70	100	100	100	
0.275000	70	100	100	100	
0.276000	70	100	100	100	
0.277000	70	100	100	100	
0.278000	70	100	100	100	
0.279000	71	100	100	100	
0.280000	71	100	100	100	
0.281000	71	100	100	100	
0.282000	73	100	100	100	
0.283000	73	100	100	100	
0.284000	73	100	100	100	
0.285000	73	100	100	100	
0.286000	73	100	100	100	
0.287000	73	100	100	100	
0.288000	73	100	100	100	
0.289000	73	100	100	100	
0.290000	73	100	100	100	
0.291000	73	100	100	100	
0.292000	73	100	100	100	
0.293000	73	100	100	100	
0.294000	73	100	100	100	
0.295000	74	100	100	100	
0.296000	74	100	100	100	
0.297000	74	100	100	100	
0.298000	74	100	100	100	
0.299000	74	100	100	100	
0.300000	74	100	100	100	
0.301000	75	100	100	100	
0.302000	75	100	100	100	
0.303000	75	100	100	100	
0.304000	75	100	100	100	
0.305000	75	100	100	100	
0.306000	75	100	100	100	
0.307000	75	100	100	100	
0.308000	75	100	100	100	
0.309000	76	100	100	100	
0.310000	76	100	100	100	
0.311000	76	100	100	100	
0.312000	76	100	100	100	
0.313000	76	100	100	100	
0.314000	76	100	100	100	
0.314999	76	100	100	100	
0.315999	76	100	100	100	
0.316999	76	100	100	100	
0.317999	76	100	100	100	
0.318999	76	100	100	100	
0.319999	76	100	100	100	
0.320999	77	100	100	100	
0.321999	77	100	100	100	
0.322999	77	100	100	100	
0.323999	77	100	100	100	
0.324999	77	100	100	100	
0.325999	78	100	100	100	
0.326999	78	100	100	100	
0.327999	78	100	100	100	
0.328999	78	100	100	100	
0.329999	78	100	100	100	
0.330999	78	100	100	100	
0.331999	78	100	100	100	
0.332999	78	100	100	100	
0.333999	78	100	100	100	
0.334999	78	100	100	100	
0.335999	78	100	100	100	
0.336999	78	100	100	100	
0.337999	78	100	100	100	
0.338999	78	100	100	100	
0.339999	78	100	100	100	
0.340999	78	100	100	100	
0.341999	78	100	100	100	
0.342999	78	100	100	100	
0.343999	78	100	100	100	
0.344999	80	100	100	100	
0.345999	80	100	100	100	
0.346999	80	100	100	100	
0.347999	80	100	100	100	
0.348999	80	100	100	100	
0.349999	80	100	100	100	
0.350999	80	100	100	100	
0.351999	80	100	100	100	
0.352999	80	100	100	100	
0.353999	80	100	100	100	
0.354999	80	100	100	100	
0.355999	80	100	100	100	
0.356999	80	100	100	100	
0.357999	80	100	100	100	
0.358999	80	100	100	100	
0.359999	80	100	100	100	
0.360999	80	100	100	100	
0.361999	80	100	100	100	
0.362999	81	100	100	100	
0.363999	81	100	100	100	
0.364999	81	100	100	100	
0.365999	81	100	100	100	
0.366999	81	100	100	100	
0.367999	81	100	100	100	
0.368999	81	100	100	100	
0.369999	81	100	100	100	
0.370999	81	100	100	100	
0.371999	81	100	100	100	
0.372999	81	100	100	100	
0.373999	81	100	100	100	
0.374999	81	100	100	100	
0.375999	81	100	100	100	
0.376999	81	100	100	100	
0.377999	81	100	100	100	
0.378999	81	100	100	100	
0.379999	81	100	100	100	
0.380999	81	100	100	100	
0.381999	81	100	100	100	
0.382999	81	100	100	100	
0.383999	81	100	100	100	
0.384999	81	100	100	100	
0.385999	81	100	100	100	
0.386999	81	100	100	100	
0.387999	81	100	100	100	
0.388999	81	100	100	100	
0.389999	81	100	100	100	
0.390999	81	100	100	100	
0.391998	81	100	100	100	
0.392998	81	100	100	100	
0.393998	81	100	100	100	
0.394998	81	100	100	100	
0.395998	81	100	100	100	
0.396998	81	100	100	100	
0.397998	81	100	100	100	
0.398998	81	100	100	100	
0.399998	81	100	100	100	
0.400998	81	100	100	100	
0.401998	81	100	100	100	
0.402998	81	100	100	100	
0.403998	81	100	100	100	
0.404998	81	100	100	100	
0.405998	82	100	100	100	
0.406998	82	100	100	100	
0.407998	82	100	100	100	
0.408998	82	100	100	100	
0.409998	82	100	100	100	
0.410998	82	100	100	100	
0.411998	82	100	100	100	
0.412998	82	100	100	100	
0.413998	82	100	100	100	
0.414998	83	100	100	100	
0.415998	83	100	100	100	
0.416998	83	100	100	100	
0.417998	83	100	100	100	
0.418998	83	100	100	100	
0.419998	83	100	100	100	
0.420998	83	100	100	100	
0.421998	83	100	100	100	
0.422998	83	100	100	100	
0.423998	83	100	100	100	
0.424998	83	100	100	100	
0.425998	83	100	100	100	
0.426998	83	100	100	100	
0.427998	83	100	100	100	
0.428998	83	100	100	100	
0.429998	83	100	100	100	
0.430998	84	100	100	100	
0.431998	84	100	100	100	
0.432998	84	100	100	100	
0.433998	84	100	100	100	
0.434998	84	100	100	100	
0.435998	84	100	100	100	
0.436998	84	100	100	100	
0.437998	85	100	100	100	
0.438998	85	100	100	100	
0.439998	85	100	100	100	
0.440998	86	100	100	100	
0.441998	86	100	100	100	
0.442998	86	100	100	100	
0.443998	86	100	100	100	
0.444998	86	100	100	100	
0.445998	86	100	100	100	
0.446998	86	100	100	100	
0.447998	86	100	100	100	
0.448998	87	100	100	100	
0.449998	87	100	100	100	
0.450998	87	100	100	100	
0.451998	87	100	100	100	
0.452998	87	100	100	100	
0.453998	87	100	100	100	
0.454998	87	100	100	100	
0.455998	87	100	100	100	
0.456998	87	100	100	100	
0.457998	87	100	100	100	
0.458998	87	100	100	100	
0.459998	87	100	100	100	
0.460998	88	100	100	100	
0.461998	88	100	100	100	
0.462998	88	100	100	100	
0.463998	88	100	100	100	
0.464998	88	100	100	100	
0.465998	88	100	100	100	
0.466998	88	100	100	100	
0.467998	88	100	100	100	
0.468998	88	100	100	100	
0.469997	88	100	100	100	
0.470997	88	100	100	100	
0.471997	88	100	100	100	
0.472997	88	100	100	100	
0.473997	88	100	100	100	
0.474997	88	100	100	100	
0.475997	88	100	100	100	
0.476997	88	100	100	100	
0.477997	88	100	100	100	
0.478997	88	100	100	100	
0.479997	88	100	100	100	
0.480997	88	100	100	100	
0.481997	88	100	100	100	
0.482997	88	100	100	100	
0.483997	88	100	100	100	
0.484997	88	100	100	100	
0.485997	88	100	100	100	
0.486997	89	100	100	100	
0.487997	89	100	100	100	
0.488997	89	100	100	100	
0.489997	89	100	100	100	
0.490997	89	100	100	100	
0.491997	89	100	100	100	
0.492997	89	100	100	100	
0.493997	89	100	100	100	
0.494997	89	100	100	100	
0.495997	89	100	100	100	
0.496997	89	100	100	100	
0.497997	90	100	100	100	
0.498997	90	100	100	100	
0.499997	90	100	100	100	


==> 150818/data/seq7_rs_r005t005/r005t005_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	1	1	
0.007000	0	0	2	1	
0.008000	0	0	4	4	
0.009000	0	0	5	5	
0.010000	0	0	6	6	
0.011000	0	1	8	8	
0.012000	0	2	9	9	
0.013000	0	2	12	13	
0.014000	1	2	14	15	
0.015000	1	2	14	15	
0.016000	1	2	16	16	
0.017000	1	3	17	20	
0.018000	1	5	18	20	
0.019000	2	5	18	22	
0.020000	3	6	22	25	
0.021000	3	8	24	28	
0.022000	3	9	24	29	
0.023000	4	11	26	30	
0.024000	4	13	28	32	
0.025000	4	14	31	35	
0.026000	4	15	32	36	
0.027000	5	16	35	38	
0.028000	5	18	36	40	
0.029000	5	19	38	41	
0.030000	5	21	40	44	
0.031000	5	22	41	45	
0.032000	6	26	43	46	
0.033000	7	27	45	48	
0.034000	7	27	48	49	
0.035000	7	28	50	53	
0.036000	7	32	53	55	
0.037000	7	37	53	55	
0.038000	8	38	53	57	
0.039000	9	40	53	57	
0.040000	9	43	55	61	
0.041000	9	47	57	64	
0.042000	9	47	59	66	
0.043000	9	52	63	66	
0.044000	9	54	64	67	
0.045000	9	57	64	68	
0.046000	9	58	66	70	
0.047000	9	58	67	70	
0.048000	10	59	69	71	
0.049000	10	61	69	72	
0.050000	10	62	70	72	
0.051000	10	64	71	73	
0.052000	10	66	71	73	
0.053000	11	67	72	74	
0.054000	11	68	73	74	
0.055000	12	70	75	77	
0.056000	12	72	76	77	
0.057000	13	73	77	79	
0.058000	14	74	77	79	
0.059000	16	75	78	79	
0.060000	17	76	79	81	
0.061000	17	78	85	82	
0.062000	20	78	86	87	
0.063000	21	79	87	88	
0.064000	22	80	88	88	
0.065000	22	80	88	89	
0.066000	23	82	90	90	
0.067000	26	83	92	90	
0.068000	27	84	92	91	
0.069000	29	84	93	91	
0.070000	29	84	94	92	
0.071000	29	86	94	93	
0.072000	30	87	94	94	
0.073000	31	87	96	96	
0.074000	33	88	96	97	
0.075000	33	88	97	98	
0.076000	33	90	97	99	
0.077000	34	91	97	99	
0.078000	35	92	97	99	
0.079000	35	93	97	99	
0.080000	35	96	97	99	
0.081000	37	96	97	99	
0.082000	41	97	99	99	
0.083000	44	97	99	99	
0.084000	45	97	99	99	
0.085000	45	98	100	99	
0.086000	46	98	100	99	
0.087000	46	98	100	100	
0.088000	46	98	100	100	
0.089000	47	98	100	100	
0.090000	48	98	100	100	
0.091000	48	98	100	100	
0.092000	50	98	100	100	
0.093000	50	99	100	100	
0.094000	50	99	100	100	
0.095000	51	99	100	100	
0.096000	53	99	100	100	
0.097000	54	99	100	100	
0.098000	55	99	100	100	
0.099000	55	99	100	100	
0.100000	55	99	100	100	
0.101000	57	99	100	100	
0.102000	58	99	100	100	
0.103000	60	99	100	100	
0.104000	62	99	100	100	
0.105000	62	99	100	100	
0.106000	63	100	100	100	
0.107000	63	100	100	100	
0.108000	63	100	100	100	
0.109000	64	100	100	100	
0.110000	65	100	100	100	
0.111000	66	100	100	100	
0.112000	67	100	100	100	
0.113000	67	100	100	100	
0.114000	67	100	100	100	
0.115000	67	100	100	100	
0.116000	68	100	100	100	
0.117000	68	100	100	100	
0.118000	71	100	100	100	
0.119000	72	100	100	100	
0.120000	73	100	100	100	
0.121000	73	100	100	100	
0.122000	74	100	100	100	
0.123000	74	100	100	100	
0.124000	75	100	100	100	
0.125000	75	100	100	100	
0.126000	75	100	100	100	
0.127000	76	100	100	100	
0.128000	76	100	100	100	
0.129000	77	100	100	100	
0.130000	77	100	100	100	
0.131000	78	100	100	100	
0.132000	78	100	100	100	
0.133000	78	100	100	100	
0.134000	78	100	100	100	
0.135000	78	100	100	100	
0.136000	78	100	100	100	
0.137000	78	100	100	100	
0.138000	78	100	100	100	
0.139000	78	100	100	100	
0.140000	78	100	100	100	
0.141000	78	100	100	100	
0.142000	78	100	100	100	
0.143000	79	100	100	100	
0.144000	79	100	100	100	
0.145000	79	100	100	100	
0.146000	81	100	100	100	
0.147000	81	100	100	100	
0.148000	81	100	100	100	
0.149000	81	100	100	100	
0.150000	82	100	100	100	
0.151000	82	100	100	100	
0.152000	83	100	100	100	
0.153000	83	100	100	100	
0.154000	83	100	100	100	
0.155000	83	100	100	100	
0.156000	84	100	100	100	
0.157000	84	100	100	100	
0.158000	84	100	100	100	
0.159000	85	100	100	100	
0.160000	85	100	100	100	
0.161000	85	100	100	100	
0.162000	85	100	100	100	
0.163000	85	100	100	100	
0.164000	87	100	100	100	
0.165000	87	100	100	100	
0.166000	88	100	100	100	
0.167000	88	100	100	100	
0.168000	88	100	100	100	
0.169000	88	100	100	100	
0.170000	88	100	100	100	
0.171000	90	100	100	100	
0.172000	90	100	100	100	
0.173000	90	100	100	100	
0.174000	91	100	100	100	
0.175000	91	100	100	100	
0.176000	91	100	100	100	
0.177000	91	100	100	100	
0.178000	91	100	100	100	
0.179000	91	100	100	100	
0.180000	91	100	100	100	
0.181000	91	100	100	100	
0.182000	91	100	100	100	
0.183000	91	100	100	100	
0.184000	92	100	100	100	
0.185000	92	100	100	100	
0.186000	93	100	100	100	
0.187000	93	100	100	100	
0.188000	93	100	100	100	
0.189000	94	100	100	100	
0.190000	94	100	100	100	
0.191000	94	100	100	100	
0.192000	94	100	100	100	
0.193000	94	100	100	100	
0.194000	94	100	100	100	
0.195000	94	100	100	100	
0.196000	94	100	100	100	
0.197000	94	100	100	100	
0.198000	95	100	100	100	
0.199000	95	100	100	100	
0.200000	95	100	100	100	
0.201000	95	100	100	100	
0.202000	96	100	100	100	
0.203000	96	100	100	100	
0.204000	96	100	100	100	
0.205000	96	100	100	100	
0.206000	96	100	100	100	
0.207000	96	100	100	100	
0.208000	96	100	100	100	
0.209000	97	100	100	100	
0.210000	97	100	100	100	
0.211000	97	100	100	100	
0.212000	97	100	100	100	
0.213000	97	100	100	100	
0.214000	97	100	100	100	
0.215000	97	100	100	100	
0.216000	97	100	100	100	
0.217000	97	100	100	100	
0.218000	97	100	100	100	
0.219000	97	100	100	100	
0.220000	97	100	100	100	
0.221000	97	100	100	100	
0.222000	97	100	100	100	
0.223000	97	100	100	100	
0.224000	97	100	100	100	
0.225000	97	100	100	100	
0.226000	97	100	100	100	
0.227000	97	100	100	100	
0.228000	97	100	100	100	
0.229000	97	100	100	100	
0.230000	97	100	100	100	
0.231000	97	100	100	100	
0.232000	97	100	100	100	
0.233000	97	100	100	100	
0.234000	97	100	100	100	
0.235000	97	100	100	100	
0.236000	97	100	100	100	
0.237000	97	100	100	100	
0.238000	97	100	100	100	
0.239000	97	100	100	100	
0.240000	98	100	100	100	
0.241000	98	100	100	100	
0.242000	98	100	100	100	
0.243000	98	100	100	100	
0.244000	98	100	100	100	
0.245000	98	100	100	100	
0.246000	98	100	100	100	
0.247000	98	100	100	100	
0.248000	98	100	100	100	
0.249000	98	100	100	100	
0.250000	98	100	100	100	
0.251000	98	100	100	100	
0.252000	98	100	100	100	
0.253000	99	100	100	100	
0.254000	99	100	100	100	
0.255000	99	100	100	100	
0.256000	99	100	100	100	
0.257000	99	100	100	100	
0.258000	99	100	100	100	
0.259000	99	100	100	100	
0.260000	99	100	100	100	
0.261000	99	100	100	100	
0.262000	99	100	100	100	
0.263000	99	100	100	100	
0.264000	99	100	100	100	
0.265000	99	100	100	100	
0.266000	99	100	100	100	
0.267000	99	100	100	100	
0.268000	99	100	100	100	
0.269000	99	100	100	100	
0.270000	99	100	100	100	
0.271000	99	100	100	100	
0.272000	99	100	100	100	
0.273000	99	100	100	100	
0.274000	99	100	100	100	
0.275000	99	100	100	100	
0.276000	99	100	100	100	
0.277000	99	100	100	100	
0.278000	99	100	100	100	
0.279000	99	100	100	100	
0.280000	99	100	100	100	
0.281000	99	100	100	100	
0.282000	99	100	100	100	
0.283000	99	100	100	100	
0.284000	99	100	100	100	
0.285000	99	100	100	100	
0.286000	99	100	100	100	
0.287000	99	100	100	100	
0.288000	99	100	100	100	
0.289000	99	100	100	100	
0.290000	99	100	100	100	
0.291000	99	100	100	100	
0.292000	99	100	100	100	
0.293000	99	100	100	100	
0.294000	99	100	100	100	
0.295000	99	100	100	100	
0.296000	99	100	100	100	
0.297000	99	100	100	100	
0.298000	99	100	100	100	
0.299000	99	100	100	100	
0.300000	99	100	100	100	
0.301000	99	100	100	100	
0.302000	99	100	100	100	
0.303000	100	100	100	100	
0.304000	100	100	100	100	
0.305000	100	100	100	100	
0.306000	100	100	100	100	
0.307000	100	100	100	100	
0.308000	100	100	100	100	
0.309000	100	100	100	100	
0.310000	100	100	100	100	
0.311000	100	100	100	100	
0.312000	100	100	100	100	
0.313000	100	100	100	100	
0.314000	100	100	100	100	
0.314999	100	100	100	100	
0.315999	100	100	100	100	
0.316999	100	100	100	100	
0.317999	100	100	100	100	
0.318999	100	100	100	100	
0.319999	100	100	100	100	
0.320999	100	100	100	100	
0.321999	100	100	100	100	
0.322999	100	100	100	100	
0.323999	100	100	100	100	
0.324999	100	100	100	100	
0.325999	100	100	100	100	
0.326999	100	100	100	100	
0.327999	100	100	100	100	
0.328999	100	100	100	100	
0.329999	100	100	100	100	
0.330999	100	100	100	100	
0.331999	100	100	100	100	
0.332999	100	100	100	100	
0.333999	100	100	100	100	
0.334999	100	100	100	100	
0.335999	100	100	100	100	
0.336999	100	100	100	100	
0.337999	100	100	100	100	
0.338999	100	100	100	100	
0.339999	100	100	100	100	
0.340999	100	100	100	100	
0.341999	100	100	100	100	
0.342999	100	100	100	100	
0.343999	100	100	100	100	
0.344999	100	100	100	100	
0.345999	100	100	100	100	
0.346999	100	100	100	100	
0.347999	100	100	100	100	
0.348999	100	100	100	100	
0.349999	100	100	100	100	
0.350999	100	100	100	100	
0.351999	100	100	100	100	
0.352999	100	100	100	100	
0.353999	100	100	100	100	
0.354999	100	100	100	100	
0.355999	100	100	100	100	
0.356999	100	100	100	100	
0.357999	100	100	100	100	
0.358999	100	100	100	100	
0.359999	100	100	100	100	
0.360999	100	100	100	100	
0.361999	100	100	100	100	
0.362999	100	100	100	100	
0.363999	100	100	100	100	
0.364999	100	100	100	100	
0.365999	100	100	100	100	
0.366999	100	100	100	100	
0.367999	100	100	100	100	
0.368999	100	100	100	100	
0.369999	100	100	100	100	
0.370999	100	100	100	100	
0.371999	100	100	100	100	
0.372999	100	100	100	100	
0.373999	100	100	100	100	
0.374999	100	100	100	100	
0.375999	100	100	100	100	
0.376999	100	100	100	100	
0.377999	100	100	100	100	
0.378999	100	100	100	100	
0.379999	100	100	100	100	
0.380999	100	100	100	100	
0.381999	100	100	100	100	
0.382999	100	100	100	100	
0.383999	100	100	100	100	
0.384999	100	100	100	100	
0.385999	100	100	100	100	
0.386999	100	100	100	100	
0.387999	100	100	100	100	
0.388999	100	100	100	100	
0.389999	100	100	100	100	
0.390999	100	100	100	100	
0.391998	100	100	100	100	
0.392998	100	100	100	100	
0.393998	100	100	100	100	
0.394998	100	100	100	100	
0.395998	100	100	100	100	
0.396998	100	100	100	100	
0.397998	100	100	100	100	
0.398998	100	100	100	100	
0.399998	100	100	100	100	
0.400998	100	100	100	100	
0.401998	100	100	100	100	
0.402998	100	100	100	100	
0.403998	100	100	100	100	
0.404998	100	100	100	100	
0.405998	100	100	100	100	
0.406998	100	100	100	100	
0.407998	100	100	100	100	
0.408998	100	100	100	100	
0.409998	100	100	100	100	
0.410998	100	100	100	100	
0.411998	100	100	100	100	
0.412998	100	100	100	100	
0.413998	100	100	100	100	
0.414998	100	100	100	100	
0.415998	100	100	100	100	
0.416998	100	100	100	100	
0.417998	100	100	100	100	
0.418998	100	100	100	100	
0.419998	100	100	100	100	
0.420998	100	100	100	100	
0.421998	100	100	100	100	
0.422998	100	100	100	100	
0.423998	100	100	100	100	
0.424998	100	100	100	100	
0.425998	100	100	100	100	
0.426998	100	100	100	100	
0.427998	100	100	100	100	
0.428998	100	100	100	100	
0.429998	100	100	100	100	
0.430998	100	100	100	100	
0.431998	100	100	100	100	
0.432998	100	100	100	100	
0.433998	100	100	100	100	
0.434998	100	100	100	100	
0.435998	100	100	100	100	
0.436998	100	100	100	100	
0.437998	100	100	100	100	
0.438998	100	100	100	100	
0.439998	100	100	100	100	
0.440998	100	100	100	100	
0.441998	100	100	100	100	
0.442998	100	100	100	100	
0.443998	100	100	100	100	
0.444998	100	100	100	100	
0.445998	100	100	100	100	
0.446998	100	100	100	100	
0.447998	100	100	100	100	
0.448998	100	100	100	100	
0.449998	100	100	100	100	
0.450998	100	100	100	100	
0.451998	100	100	100	100	
0.452998	100	100	100	100	
0.453998	100	100	100	100	
0.454998	100	100	100	100	
0.455998	100	100	100	100	
0.456998	100	100	100	100	
0.457998	100	100	100	100	
0.458998	100	100	100	100	
0.459998	100	100	100	100	
0.460998	100	100	100	100	
0.461998	100	100	100	100	
0.462998	100	100	100	100	
0.463998	100	100	100	100	
0.464998	100	100	100	100	
0.465998	100	100	100	100	
0.466998	100	100	100	100	
0.467998	100	100	100	100	
0.468998	100	100	100	100	
0.469997	100	100	100	100	
0.470997	100	100	100	100	
0.471997	100	100	100	100	
0.472997	100	100	100	100	
0.473997	100	100	100	100	
0.474997	100	100	100	100	
0.475997	100	100	100	100	
0.476997	100	100	100	100	
0.477997	100	100	100	100	
0.478997	100	100	100	100	
0.479997	100	100	100	100	
0.480997	100	100	100	100	
0.481997	100	100	100	100	
0.482997	100	100	100	100	
0.483997	100	100	100	100	
0.484997	100	100	100	100	
0.485997	100	100	100	100	
0.486997	100	100	100	100	
0.487997	100	100	100	100	
0.488997	100	100	100	100	
0.489997	100	100	100	100	
0.490997	100	100	100	100	
0.491997	100	100	100	100	
0.492997	100	100	100	100	
0.493997	100	100	100	100	
0.494997	100	100	100	100	
0.495997	100	100	100	100	
0.496997	100	100	100	100	
0.497997	100	100	100	100	
0.498997	100	100	100	100	
0.499997	100	100	100	100	


==> 150818/data/seq7_rs_r005t005/r020t020.txt <==
0.312519	0.177065	0.082388	0.019315	0.071156	0.018046	0.062057	0.011005	
0.050140	0.050057	0.094503	0.049145	0.047689	0.027854	0.041957	0.037761	
0.338232	0.088811	0.049600	0.037719	0.045279	0.037502	0.043092	0.035741	
0.235246	0.098408	0.031471	0.043047	0.024274	0.045264	0.020678	0.038358	
0.125653	0.062877	0.112638	0.077587	0.058707	0.032855	0.064166	0.048682	
0.069769	0.060697	0.083346	0.062697	0.048944	0.069625	0.048301	0.077057	
0.206973	0.129340	0.040264	0.033856	0.025418	0.026536	0.015206	0.026247	
0.593033	0.267251	0.114369	0.097830	0.056135	0.075308	0.077199	0.090410	
0.111197	0.035191	0.146150	0.092239	0.066072	0.073125	0.059371	0.077312	
0.352455	0.059528	0.066761	0.052370	0.062418	0.052710	0.069335	0.050985	
0.453236	0.102744	0.155009	0.075262	0.088943	0.054851	0.103355	0.074645	
0.083133	0.055262	0.226115	0.043558	0.388895	0.055695	0.155336	0.055218	
0.099679	0.057003	0.146733	0.067188	0.099509	0.078894	0.105287	0.074147	
0.065635	0.087776	0.134010	0.065244	0.093878	0.036041	0.101097	0.044713	
0.540798	0.100360	0.054294	0.029645	0.054478	0.029653	0.049315	0.029175	
0.194087	0.067113	0.105534	0.066326	0.056116	0.054485	0.051761	0.054730	
0.179106	0.112253	0.078876	0.066954	0.069373	0.062124	0.068219	0.068782	
0.102908	0.127525	0.137615	0.069447	0.075943	0.051708	0.075643	0.054958	
0.155989	0.086393	0.086057	0.056518	0.030987	0.063792	0.029589	0.060790	
0.146235	0.094993	0.318570	0.019331	0.508373	0.055066	0.163253	0.026163	
0.986102	0.310841	0.106631	0.088473	0.044209	0.103859	0.042839	0.124613	
0.215618	0.093608	0.136274	0.032892	0.089569	0.027230	0.102440	0.039664	
0.091878	0.048190	0.084795	0.035401	0.086263	0.050239	0.086707	0.017513	
0.226688	0.053489	0.691754	0.096110	0.373000	0.072345	0.103752	0.076454	
0.057946	0.080712	0.091064	0.038300	0.092655	0.021036	0.091684	0.026374	
0.047043	0.068025	0.041933	0.028791	0.036182	0.028559	0.041794	0.026806	
0.197750	0.245544	0.046206	0.051653	0.033819	0.050830	0.033050	0.049226	
0.609568	0.180393	0.074446	0.027013	0.067850	0.019747	0.063986	0.019940	
0.032346	0.042475	0.087694	0.018366	0.097128	0.022929	0.111903	0.009995	
0.112357	0.037049	0.071277	0.057242	0.072867	0.060447	0.057881	0.053869	
0.415712	0.093471	0.161990	0.081245	0.071225	0.020774	0.068095	0.034114	
0.236172	0.085246	0.127300	0.055994	0.159925	0.056270	0.112229	0.032724	
0.113455	0.051507	0.121130	0.041438	0.121090	0.039974	0.093935	0.025459	
0.164796	0.136730	0.089846	0.049143	0.092042	0.033612	0.084808	0.065046	
0.659091	0.157612	0.203092	0.028498	0.215656	0.041383	0.114263	0.017457	
0.206391	0.085001	0.131501	0.028160	0.104078	0.025900	0.103482	0.015128	
0.154388	0.093776	0.139158	0.033707	0.132431	0.034077	0.084238	0.025333	
0.212046	0.206287	0.110310	0.045030	0.060275	0.015366	0.087748	0.032587	
0.579780	0.141162	0.108173	0.036405	0.085450	0.035112	0.084734	0.033428	
0.188624	0.135112	0.113466	0.082138	0.070742	0.046193	0.060590	0.056247	
0.198875	0.058040	0.122582	0.112943	0.063459	0.100192	0.049159	0.098020	
0.083794	0.055564	0.096015	0.050459	0.047647	0.017354	0.062612	0.027967	
0.439375	0.057062	0.157282	0.095884	0.051656	0.024491	0.054221	0.010830	
0.103724	0.167393	0.195228	0.063758	0.168125	0.045775	0.140282	0.099704	
0.253697	0.163806	0.097140	0.027375	0.068648	0.011475	0.109473	0.038036	
0.075297	0.050055	0.095237	0.032144	0.069638	0.027391	0.066346	0.026056	
0.310027	0.104075	0.103548	0.109318	0.043383	0.087167	0.068241	0.099534	
0.084657	0.070381	0.063568	0.023764	0.053345	0.010269	0.074282	0.024624	
0.302601	0.160006	0.099900	0.090062	0.049721	0.093155	0.047508	0.096052	
0.350953	0.130990	0.102521	0.066553	0.091282	0.064239	0.125988	0.086880	
0.743950	0.186791	0.084254	0.063801	0.055313	0.067584	0.058295	0.065259	
0.554857	0.258766	0.119116	0.127990	0.070382	0.157049	0.067485	0.156256	
0.225479	0.079525	0.135355	0.034759	0.093640	0.028891	0.088186	0.015625	
0.131544	0.020550	0.044466	0.012560	0.050655	0.019697	0.034301	0.012729	
0.067529	0.089164	0.104104	0.026561	0.092226	0.022041	0.084377	0.024824	
0.042714	0.061362	0.053747	0.034193	0.047244	0.035562	0.048599	0.033538	
0.107788	0.033859	0.139096	0.086944	0.056574	0.040972	0.044291	0.033881	
0.143422	0.097204	0.062232	0.036497	0.056399	0.037744	0.043021	0.037795	
0.277668	0.186013	0.059776	0.066747	0.056303	0.067794	0.030911	0.065601	
0.222143	0.073017	0.098764	0.050358	0.080899	0.053893	0.077145	0.049287	
0.202436	0.047174	0.139430	0.054827	0.129363	0.045485	0.123575	0.064380	
0.305685	0.117575	0.101074	0.093485	0.042570	0.051438	0.030357	0.058402	
0.046825	0.082826	0.082155	0.050206	0.052761	0.018317	0.056091	0.014458	
0.233636	0.133645	0.104660	0.052514	0.066650	0.019639	0.064716	0.017648	
0.098975	0.023424	0.138817	0.092633	0.061841	0.082057	0.061373	0.100421	
0.665310	0.294175	0.120312	0.104604	0.130966	0.100392	0.057720	0.076585	
0.144480	0.049795	0.051528	0.014594	0.042686	0.013308	0.032745	0.009791	
0.276832	0.117289	0.126153	0.090121	0.059127	0.090404	0.046255	0.089809	
0.064464	0.062684	0.152003	0.094849	0.066891	0.068624	0.050386	0.103684	
0.192102	0.140084	0.106580	0.030408	0.098690	0.034438	0.118274	0.035246	
0.048515	0.065453	0.228749	0.052964	0.216701	0.034745	0.173233	0.061925	
0.182920	0.063986	0.063377	0.097060	0.031802	0.071654	0.023292	0.084915	
0.239637	0.087202	0.126862	0.077005	0.090788	0.071356	0.065319	0.057799	
0.075313	0.117654	0.081215	0.029176	0.059556	0.034522	0.056319	0.032153	
0.356319	0.047494	0.213287	0.073281	0.207689	0.071256	0.095683	0.090707	
0.131395	0.131068	0.062565	0.024072	0.040194	0.020734	0.059248	0.031217	
0.325685	0.090006	0.114218	0.086578	0.080926	0.101247	0.070885	0.100533	
0.666398	0.099815	0.069324	0.019271	0.054658	0.020471	0.049849	0.017026	
0.175875	0.109265	0.084735	0.044813	0.075583	0.044655	0.063128	0.032684	
0.158657	0.086897	0.159105	0.120841	0.079714	0.095438	0.062573	0.109936	
0.248317	0.115734	0.034838	0.018852	0.038015	0.017562	0.035414	0.018094	
0.166221	0.064892	0.307343	0.082668	0.157296	0.065885	0.095870	0.125679	
0.643070	0.248019	0.095384	0.063650	0.061632	0.051687	0.088797	0.075413	
0.316630	0.176847	0.069419	0.014118	0.065721	0.012925	0.068440	0.015790	
0.444527	0.130320	0.118950	0.086095	0.059944	0.028031	0.054269	0.024157	
0.323112	0.082721	0.088422	0.051681	0.070926	0.053812	0.093772	0.043035	
0.103349	0.153094	0.079451	0.068664	0.036236	0.074558	0.036251	0.077657	
0.441705	0.169788	0.144947	0.060971	0.228798	0.043697	0.111657	0.036811	
0.346552	0.166683	0.133887	0.088321	0.054839	0.024357	0.046732	0.017655	
0.142755	0.034108	0.095924	0.008726	0.078079	0.014792	0.094574	0.038308	
0.071277	0.063224	0.046910	0.054036	0.056699	0.055933	0.065093	0.043151	
0.096877	0.149641	0.091475	0.077634	0.046613	0.055639	0.035494	0.053484	
0.093322	0.049950	0.075360	0.068378	0.023920	0.029537	0.023019	0.025427	
0.238883	0.023995	0.083959	0.028451	0.073992	0.030353	0.079303	0.016353	
0.149543	0.196967	0.091518	0.065643	0.017728	0.044989	0.010483	0.042859	
0.929763	0.096103	0.115673	0.063167	0.098767	0.056931	0.071036	0.110762	
0.077858	0.064141	0.075128	0.046478	0.065856	0.044574	0.044139	0.045497	
0.052341	0.070437	0.119007	0.099922	0.072404	0.123469	0.066459	0.124476	
0.175678	0.085832	0.121050	0.066577	0.092431	0.044309	0.079952	0.109203	
0.312091	0.221209	0.151876	0.046662	0.138736	0.045566	0.101131	0.050173	


==> 150818/data/seq7_rs_r005t005/r020t020_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	1	1	
0.019000	0	0	1	1	
0.020000	0	0	1	1	
0.021000	0	0	1	1	
0.022000	0	0	1	1	
0.023000	0	0	1	1	
0.024000	0	0	2	2	
0.025000	0	0	3	3	
0.026000	0	0	4	4	
0.027000	0	0	4	4	
0.028000	0	0	4	4	
0.029000	0	0	4	4	
0.030000	0	0	4	4	
0.031000	0	0	5	5	
0.032000	0	1	6	6	
0.033000	1	1	6	6	
0.034000	1	1	7	7	
0.035000	1	2	7	7	
0.036000	1	2	7	7	
0.037000	1	2	9	9	
0.038000	1	2	9	9	
0.039000	1	2	10	10	
0.040000	1	2	10	10	
0.041000	1	3	11	11	
0.042000	1	4	11	11	
0.043000	2	4	13	13	
0.044000	2	4	14	14	
0.045000	2	5	15	15	
0.046000	2	5	16	16	
0.047000	3	7	17	17	
0.048000	4	7	20	20	
0.049000	5	7	21	21	
0.050000	5	8	22	22	
0.051000	6	8	23	23	
0.052000	6	9	24	24	
0.053000	7	9	25	25	
0.054000	7	10	26	26	
0.055000	7	11	29	29	
0.056000	7	11	30	30	
0.057000	7	11	36	36	
0.058000	8	11	36	36	
0.059000	8	11	37	37	
0.060000	8	12	40	40	
0.061000	8	12	41	41	
0.062000	8	12	43	43	
0.063000	8	14	44	44	
0.064000	8	16	45	45	
0.065000	9	16	45	45	
0.066000	10	16	47	47	
0.067000	10	17	50	50	
0.068000	11	17	51	51	
0.069000	11	17	52	52	
0.070000	12	19	54	54	
0.071000	12	19	57	57	
0.072000	13	20	59	59	
0.073000	13	20	61	61	
0.074000	13	20	62	62	
0.075000	13	21	62	62	
0.076000	15	23	64	64	
0.077000	15	23	64	64	
0.078000	16	23	64	64	
0.079000	16	24	65	65	
0.080000	16	25	66	66	
0.081000	16	25	68	68	
0.082000	16	26	68	68	
0.083000	16	28	68	68	
0.084000	18	30	68	68	
0.085000	19	33	68	68	
0.086000	19	33	69	69	
0.087000	19	34	70	70	
0.088000	19	35	70	70	
0.089000	19	36	71	71	
0.090000	19	37	72	72	
0.091000	19	37	73	73	
0.092000	20	40	74	74	
0.093000	20	40	78	78	
0.094000	21	40	80	80	
0.095000	21	41	80	80	
0.096000	21	44	80	80	
0.097000	22	45	80	80	
0.098000	22	46	81	81	
0.099000	23	47	83	83	
0.100000	24	48	84	84	
0.101000	24	48	84	84	
0.102000	24	49	84	84	
0.103000	25	50	84	84	
0.104000	27	51	84	84	
0.105000	27	53	85	85	
0.106000	27	54	85	85	
0.107000	27	56	85	85	
0.108000	28	56	85	85	
0.109000	28	57	85	85	
0.110000	28	57	85	85	
0.111000	28	58	85	85	
0.112000	29	58	85	85	
0.113000	30	59	85	85	
0.114000	31	60	85	85	
0.115000	31	62	85	85	
0.116000	31	63	85	85	
0.117000	31	63	85	85	
0.118000	31	63	85	85	
0.119000	31	64	85	85	
0.120000	31	66	85	85	
0.121000	31	67	85	85	
0.122000	31	69	86	86	
0.123000	31	70	86	86	
0.124000	31	70	86	86	
0.125000	31	70	86	86	
0.126000	32	70	86	86	
0.127000	32	72	86	86	
0.128000	32	73	86	86	
0.129000	32	73	86	86	
0.130000	32	73	87	87	
0.131000	32	73	88	88	
0.132000	34	74	88	88	
0.133000	34	74	89	89	
0.134000	34	75	89	89	
0.135000	34	76	89	89	
0.136000	34	77	89	89	
0.137000	34	78	89	89	
0.138000	34	79	89	89	
0.139000	34	80	90	90	
0.140000	34	83	90	90	
0.141000	34	83	90	90	
0.142000	34	83	90	90	
0.143000	35	83	90	90	
0.144000	36	83	90	90	
0.145000	37	84	90	90	
0.146000	37	84	90	90	
0.147000	38	86	90	90	
0.148000	38	86	90	90	
0.149000	38	86	90	90	
0.150000	39	86	90	90	
0.151000	39	86	90	90	
0.152000	39	87	90	90	
0.153000	39	88	90	90	
0.154000	39	88	90	90	
0.155000	40	88	90	90	
0.156000	41	89	90	90	
0.157000	41	89	90	90	
0.158000	41	90	91	91	
0.159000	42	90	91	91	
0.160000	42	91	92	92	
0.161000	42	91	92	92	
0.162000	42	92	92	92	
0.163000	42	92	92	92	
0.164000	42	92	92	92	
0.165000	43	92	92	92	
0.166000	43	92	92	92	
0.167000	44	92	92	92	
0.168000	44	92	92	92	
0.169000	44	92	93	93	
0.170000	44	92	93	93	
0.171000	44	92	93	93	
0.172000	44	92	93	93	
0.173000	44	92	93	93	
0.174000	44	92	93	93	
0.175000	44	92	93	93	
0.176000	46	92	93	93	
0.177000	46	92	93	93	
0.178000	46	92	93	93	
0.179000	46	92	93	93	
0.180000	47	92	93	93	
0.181000	47	92	93	93	
0.182000	47	92	93	93	
0.183000	48	92	93	93	
0.184000	48	92	93	93	
0.185000	48	92	93	93	
0.186000	48	92	93	93	
0.187000	48	92	93	93	
0.188000	48	92	93	93	
0.189000	49	92	93	93	
0.190000	49	92	93	93	
0.191000	49	92	93	93	
0.192000	49	92	93	93	
0.193000	50	92	93	93	
0.194000	50	92	93	93	
0.195000	51	92	93	93	
0.196000	51	93	93	93	
0.197000	51	93	93	93	
0.198000	52	93	93	93	
0.199000	53	93	93	93	
0.200000	53	93	93	93	
0.201000	53	93	93	93	
0.202000	53	93	93	93	
0.203000	54	93	93	93	
0.204000	54	94	93	93	
0.205000	54	94	93	93	
0.206000	54	94	93	93	
0.207000	56	94	93	93	
0.208000	56	94	94	94	
0.209000	56	94	94	94	
0.210000	56	94	94	94	
0.211000	56	94	94	94	
0.212000	56	94	94	94	
0.213000	57	94	94	94	
0.214000	57	95	94	94	
0.215000	57	95	94	94	
0.216000	58	95	95	95	
0.217000	58	95	96	96	
0.218000	58	95	96	96	
0.219000	58	95	96	96	
0.220000	58	95	96	96	
0.221000	58	95	96	96	
0.222000	58	95	96	96	
0.223000	59	95	96	96	
0.224000	59	95	96	96	
0.225000	59	95	96	96	
0.226000	60	95	96	96	
0.227000	61	96	96	96	
0.228000	61	96	96	96	
0.229000	61	97	97	97	
0.230000	61	97	97	97	
0.231000	61	97	97	97	
0.232000	61	97	97	97	
0.233000	61	97	97	97	
0.234000	62	97	97	97	
0.235000	62	97	97	97	
0.236000	63	97	97	97	
0.237000	64	97	97	97	
0.238000	64	97	97	97	
0.239000	65	97	97	97	
0.240000	66	97	97	97	
0.241000	66	97	97	97	
0.242000	66	97	97	97	
0.243000	66	97	97	97	
0.244000	66	97	97	97	
0.245000	66	97	97	97	
0.246000	66	97	97	97	
0.247000	66	97	97	97	
0.248000	66	97	97	97	
0.249000	67	97	97	97	
0.250000	67	97	97	97	
0.251000	67	97	97	97	
0.252000	67	97	97	97	
0.253000	67	97	97	97	
0.254000	68	97	97	97	
0.255000	68	97	97	97	
0.256000	68	97	97	97	
0.257000	68	97	97	97	
0.258000	68	97	97	97	
0.259000	68	97	97	97	
0.260000	68	97	97	97	
0.261000	68	97	97	97	
0.262000	68	97	97	97	
0.263000	68	97	97	97	
0.264000	68	97	97	97	
0.265000	68	97	97	97	
0.266000	68	97	97	97	
0.267000	68	97	97	97	
0.268000	68	97	97	97	
0.269000	68	97	97	97	
0.270000	68	97	97	97	
0.271000	68	97	97	97	
0.272000	68	97	97	97	
0.273000	68	97	97	97	
0.274000	68	97	97	97	
0.275000	68	97	97	97	
0.276000	68	97	97	97	
0.277000	69	97	97	97	
0.278000	70	97	97	97	
0.279000	70	97	97	97	
0.280000	70	97	97	97	
0.281000	70	97	97	97	
0.282000	70	97	97	97	
0.283000	70	97	97	97	
0.284000	70	97	97	97	
0.285000	70	97	97	97	
0.286000	70	97	97	97	
0.287000	70	97	97	97	
0.288000	70	97	97	97	
0.289000	70	97	97	97	
0.290000	70	97	97	97	
0.291000	70	97	97	97	
0.292000	70	97	97	97	
0.293000	70	97	97	97	
0.294000	70	97	97	97	
0.295000	70	97	97	97	
0.296000	70	97	97	97	
0.297000	70	97	97	97	
0.298000	70	97	97	97	
0.299000	70	97	97	97	
0.300000	70	97	97	97	
0.301000	70	97	97	97	
0.302000	70	97	97	97	
0.303000	71	97	97	97	
0.304000	71	97	97	97	
0.305000	71	97	97	97	
0.306000	72	97	97	97	
0.307000	72	97	97	97	
0.308000	72	98	97	97	
0.309000	72	98	97	97	
0.310000	72	98	97	97	
0.311000	73	98	97	97	
0.312000	73	98	97	97	
0.313000	75	98	97	97	
0.314000	75	98	97	97	
0.314999	75	98	97	97	
0.315999	75	98	97	97	
0.316999	76	98	97	97	
0.317999	76	98	97	97	
0.318999	76	99	97	97	
0.319999	76	99	97	97	
0.320999	76	99	97	97	
0.321999	76	99	97	97	
0.322999	76	99	97	97	
0.323999	77	99	97	97	
0.324999	77	99	97	97	
0.325999	78	99	97	97	
0.326999	78	99	97	97	
0.327999	78	99	97	97	
0.328999	78	99	97	97	
0.329999	78	99	97	97	
0.330999	78	99	97	97	
0.331999	78	99	97	97	
0.332999	78	99	97	97	
0.333999	78	99	97	97	
0.334999	78	99	97	97	
0.335999	78	99	97	97	
0.336999	78	99	97	97	
0.337999	78	99	97	97	
0.338999	79	99	97	97	
0.339999	79	99	97	97	
0.340999	79	99	97	97	
0.341999	79	99	97	97	
0.342999	79	99	97	97	
0.343999	79	99	97	97	
0.344999	79	99	97	97	
0.345999	79	99	97	97	
0.346999	80	99	97	97	
0.347999	80	99	97	97	
0.348999	80	99	97	97	
0.349999	80	99	97	97	
0.350999	81	99	97	97	
0.351999	81	99	97	97	
0.352999	82	99	97	97	
0.353999	82	99	97	97	
0.354999	82	99	97	97	
0.355999	82	99	97	97	
0.356999	83	99	97	97	
0.357999	83	99	97	97	
0.358999	83	99	97	97	
0.359999	83	99	97	97	
0.360999	83	99	97	97	
0.361999	83	99	97	97	
0.362999	83	99	97	97	
0.363999	83	99	97	97	
0.364999	83	99	97	97	
0.365999	83	99	97	97	
0.366999	83	99	97	97	
0.367999	83	99	97	97	
0.368999	83	99	97	97	
0.369999	83	99	97	97	
0.370999	83	99	97	97	
0.371999	83	99	97	97	
0.372999	83	99	97	97	
0.373999	83	99	98	98	
0.374999	83	99	98	98	
0.375999	83	99	98	98	
0.376999	83	99	98	98	
0.377999	83	99	98	98	
0.378999	83	99	98	98	
0.379999	83	99	98	98	
0.380999	83	99	98	98	
0.381999	83	99	98	98	
0.382999	83	99	98	98	
0.383999	83	99	98	98	
0.384999	83	99	98	98	
0.385999	83	99	98	98	
0.386999	83	99	98	98	
0.387999	83	99	98	98	
0.388999	83	99	99	99	
0.389999	83	99	99	99	
0.390999	83	99	99	99	
0.391998	83	99	99	99	
0.392998	83	99	99	99	
0.393998	83	99	99	99	
0.394998	83	99	99	99	
0.395998	83	99	99	99	
0.396998	83	99	99	99	
0.397998	83	99	99	99	
0.398998	83	99	99	99	
0.399998	83	99	99	99	
0.400998	83	99	99	99	
0.401998	83	99	99	99	
0.402998	83	99	99	99	
0.403998	83	99	99	99	
0.404998	83	99	99	99	
0.405998	83	99	99	99	
0.406998	83	99	99	99	
0.407998	83	99	99	99	
0.408998	83	99	99	99	
0.409998	83	99	99	99	
0.410998	83	99	99	99	
0.411998	83	99	99	99	
0.412998	83	99	99	99	
0.413998	83	99	99	99	
0.414998	83	99	99	99	
0.415998	84	99	99	99	
0.416998	84	99	99	99	
0.417998	84	99	99	99	
0.418998	84	99	99	99	
0.419998	84	99	99	99	
0.420998	84	99	99	99	
0.421998	84	99	99	99	
0.422998	84	99	99	99	
0.423998	84	99	99	99	
0.424998	84	99	99	99	
0.425998	84	99	99	99	
0.426998	84	99	99	99	
0.427998	84	99	99	99	
0.428998	84	99	99	99	
0.429998	84	99	99	99	
0.430998	84	99	99	99	
0.431998	84	99	99	99	
0.432998	84	99	99	99	
0.433998	84	99	99	99	
0.434998	84	99	99	99	
0.435998	84	99	99	99	
0.436998	84	99	99	99	
0.437998	84	99	99	99	
0.438998	84	99	99	99	
0.439998	85	99	99	99	
0.440998	85	99	99	99	
0.441998	86	99	99	99	
0.442998	86	99	99	99	
0.443998	86	99	99	99	
0.444998	87	99	99	99	
0.445998	87	99	99	99	
0.446998	87	99	99	99	
0.447998	87	99	99	99	
0.448998	87	99	99	99	
0.449998	87	99	99	99	
0.450998	87	99	99	99	
0.451998	87	99	99	99	
0.452998	87	99	99	99	
0.453998	88	99	99	99	
0.454998	88	99	99	99	
0.455998	88	99	99	99	
0.456998	88	99	99	99	
0.457998	88	99	99	99	
0.458998	88	99	99	99	
0.459998	88	99	99	99	
0.460998	88	99	99	99	
0.461998	88	99	99	99	
0.462998	88	99	99	99	
0.463998	88	99	99	99	
0.464998	88	99	99	99	
0.465998	88	99	99	99	
0.466998	88	99	99	99	
0.467998	88	99	99	99	
0.468998	88	99	99	99	
0.469997	88	99	99	99	
0.470997	88	99	99	99	
0.471997	88	99	99	99	
0.472997	88	99	99	99	
0.473997	88	99	99	99	
0.474997	88	99	99	99	
0.475997	88	99	99	99	
0.476997	88	99	99	99	
0.477997	88	99	99	99	
0.478997	88	99	99	99	
0.479997	88	99	99	99	
0.480997	88	99	99	99	
0.481997	88	99	99	99	
0.482997	88	99	99	99	
0.483997	88	99	99	99	
0.484997	88	99	99	99	
0.485997	88	99	99	99	
0.486997	88	99	99	99	
0.487997	88	99	99	99	
0.488997	88	99	99	99	
0.489997	88	99	99	99	
0.490997	88	99	99	99	
0.491997	88	99	99	99	
0.492997	88	99	99	99	
0.493997	88	99	99	99	
0.494997	88	99	99	99	
0.495997	88	99	99	99	
0.496997	88	99	99	99	
0.497997	88	99	99	99	
0.498997	88	99	99	99	
0.499997	88	99	99	99	


==> 150818/data/seq7_rs_r005t005/r020t020_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	1	0	0	
0.010000	0	1	0	2	
0.011000	0	1	1	3	
0.012000	0	1	2	4	
0.013000	0	2	3	5	
0.014000	0	2	4	5	
0.015000	0	4	5	6	
0.016000	0	4	6	9	
0.017000	0	4	6	10	
0.018000	0	4	8	15	
0.019000	0	6	10	16	
0.020000	0	9	13	17	
0.021000	1	9	16	17	
0.022000	1	9	17	17	
0.023000	1	9	19	17	
0.024000	3	10	19	17	
0.025000	3	11	21	20	
0.026000	3	11	22	23	
0.027000	3	12	23	28	
0.028000	3	14	26	29	
0.029000	3	18	29	29	
0.030000	3	20	31	30	
0.031000	3	21	32	30	
0.032000	3	21	32	31	
0.033000	3	23	33	35	
0.034000	4	25	34	38	
0.035000	5	27	38	39	
0.036000	6	28	40	41	
0.037000	6	30	41	42	
0.038000	7	31	43	44	
0.039000	7	32	43	47	
0.040000	7	32	44	48	
0.041000	7	32	45	48	
0.042000	7	33	46	48	
0.043000	8	33	46	49	
0.044000	8	35	47	51	
0.045000	8	36	51	52	
0.046000	8	37	55	53	
0.047000	8	39	56	53	
0.048000	10	39	56	53	
0.049000	11	39	56	54	
0.050000	13	41	56	56	
0.051000	15	44	58	58	
0.052000	16	46	61	58	
0.053000	16	49	62	58	
0.054000	17	49	64	60	
0.055000	17	51	66	62	
0.056000	19	52	70	63	
0.057000	19	53	72	64	
0.058000	21	54	72	65	
0.059000	22	54	72	66	
0.060000	23	54	72	66	
0.061000	24	55	73	67	
0.062000	25	55	73	68	
0.063000	27	56	74	68	
0.064000	29	60	75	68	
0.065000	31	60	76	69	
0.066000	32	62	77	72	
0.067000	32	67	77	72	
0.068000	33	68	79	72	
0.069000	34	70	80	73	
0.070000	34	71	81	73	
0.071000	36	71	81	73	
0.072000	36	71	84	73	
0.073000	36	71	85	73	
0.074000	37	72	86	73	
0.075000	37	72	87	75	
0.076000	37	73	88	76	
0.077000	37	73	88	78	
0.078000	37	76	88	81	
0.079000	37	76	89	81	
0.080000	38	76	89	81	
0.081000	39	76	89	81	
0.082000	39	77	89	81	
0.083000	41	79	90	81	
0.084000	41	79	90	81	
0.085000	41	79	90	82	
0.086000	44	79	90	82	
0.087000	46	82	90	83	
0.088000	48	82	91	83	
0.089000	49	84	91	83	
0.090000	50	84	91	84	
0.091000	51	86	92	86	
0.092000	51	86	92	86	
0.093000	51	88	92	86	
0.094000	54	89	93	86	
0.095000	55	90	93	86	
0.096000	55	91	94	86	
0.097000	56	92	94	87	
0.098000	57	94	94	87	
0.099000	58	94	94	88	
0.100000	59	95	94	90	
0.101000	60	95	96	92	
0.102000	60	95	97	92	
0.103000	61	95	97	92	
0.104000	61	95	98	93	
0.105000	62	96	98	93	
0.106000	62	96	98	93	
0.107000	62	96	98	93	
0.108000	62	96	98	93	
0.109000	62	96	98	93	
0.110000	63	97	98	95	
0.111000	63	97	98	96	
0.112000	63	97	98	96	
0.113000	64	98	98	96	
0.114000	64	98	98	96	
0.115000	64	98	98	96	
0.116000	65	98	98	96	
0.117000	65	98	98	96	
0.118000	68	98	98	96	
0.119000	68	98	98	96	
0.120000	68	98	98	96	
0.121000	68	99	98	96	
0.122000	68	99	98	96	
0.123000	68	99	98	96	
0.124000	68	99	99	96	
0.125000	68	99	99	98	
0.126000	68	99	99	99	
0.127000	68	99	99	99	
0.128000	69	100	99	99	
0.129000	69	100	99	99	
0.130000	70	100	99	99	
0.131000	72	100	99	99	
0.132000	73	100	99	99	
0.133000	73	100	99	99	
0.134000	74	100	99	99	
0.135000	74	100	99	99	
0.136000	75	100	99	99	
0.137000	76	100	99	99	
0.138000	76	100	99	99	
0.139000	76	100	99	99	
0.140000	76	100	99	99	
0.141000	77	100	99	99	
0.142000	78	100	99	99	
0.143000	78	100	99	99	
0.144000	78	100	99	99	
0.145000	78	100	99	99	
0.146000	78	100	99	99	
0.147000	78	100	99	99	
0.148000	78	100	99	99	
0.149000	78	100	99	99	
0.150000	79	100	99	99	
0.151000	79	100	99	99	
0.152000	79	100	99	99	
0.153000	79	100	99	99	
0.154000	80	100	99	99	
0.155000	80	100	99	99	
0.156000	80	100	99	99	
0.157000	80	100	99	100	
0.158000	81	100	100	100	
0.159000	81	100	100	100	
0.160000	81	100	100	100	
0.161000	82	100	100	100	
0.162000	82	100	100	100	
0.163000	82	100	100	100	
0.164000	83	100	100	100	
0.165000	83	100	100	100	
0.166000	83	100	100	100	
0.167000	84	100	100	100	
0.168000	85	100	100	100	
0.169000	85	100	100	100	
0.170000	86	100	100	100	
0.171000	86	100	100	100	
0.172000	86	100	100	100	
0.173000	86	100	100	100	
0.174000	86	100	100	100	
0.175000	86	100	100	100	
0.176000	86	100	100	100	
0.177000	87	100	100	100	
0.178000	88	100	100	100	
0.179000	88	100	100	100	
0.180000	88	100	100	100	
0.181000	89	100	100	100	
0.182000	89	100	100	100	
0.183000	89	100	100	100	
0.184000	89	100	100	100	
0.185000	89	100	100	100	
0.186000	89	100	100	100	
0.187000	91	100	100	100	
0.188000	91	100	100	100	
0.189000	91	100	100	100	
0.190000	91	100	100	100	
0.191000	91	100	100	100	
0.192000	91	100	100	100	
0.193000	91	100	100	100	
0.194000	91	100	100	100	
0.195000	91	100	100	100	
0.196000	91	100	100	100	
0.197000	92	100	100	100	
0.198000	92	100	100	100	
0.199000	92	100	100	100	
0.200000	92	100	100	100	
0.201000	92	100	100	100	
0.202000	92	100	100	100	
0.203000	92	100	100	100	
0.204000	92	100	100	100	
0.205000	92	100	100	100	
0.206000	92	100	100	100	
0.207000	93	100	100	100	
0.208000	93	100	100	100	
0.209000	93	100	100	100	
0.210000	93	100	100	100	
0.211000	93	100	100	100	
0.212000	93	100	100	100	
0.213000	93	100	100	100	
0.214000	93	100	100	100	
0.215000	93	100	100	100	
0.216000	93	100	100	100	
0.217000	93	100	100	100	
0.218000	93	100	100	100	
0.219000	93	100	100	100	
0.220000	93	100	100	100	
0.221000	93	100	100	100	
0.222000	94	100	100	100	
0.223000	94	100	100	100	
0.224000	94	100	100	100	
0.225000	94	100	100	100	
0.226000	94	100	100	100	
0.227000	94	100	100	100	
0.228000	94	100	100	100	
0.229000	94	100	100	100	
0.230000	94	100	100	100	
0.231000	94	100	100	100	
0.232000	94	100	100	100	
0.233000	94	100	100	100	
0.234000	94	100	100	100	
0.235000	94	100	100	100	
0.236000	94	100	100	100	
0.237000	94	100	100	100	
0.238000	94	100	100	100	
0.239000	94	100	100	100	
0.240000	94	100	100	100	
0.241000	94	100	100	100	
0.242000	94	100	100	100	
0.243000	94	100	100	100	
0.244000	94	100	100	100	
0.245000	94	100	100	100	
0.246000	95	100	100	100	
0.247000	95	100	100	100	
0.248000	95	100	100	100	
0.249000	96	100	100	100	
0.250000	96	100	100	100	
0.251000	96	100	100	100	
0.252000	96	100	100	100	
0.253000	96	100	100	100	
0.254000	96	100	100	100	
0.255000	96	100	100	100	
0.256000	96	100	100	100	
0.257000	96	100	100	100	
0.258000	96	100	100	100	
0.259000	97	100	100	100	
0.260000	97	100	100	100	
0.261000	97	100	100	100	
0.262000	97	100	100	100	
0.263000	97	100	100	100	
0.264000	97	100	100	100	
0.265000	97	100	100	100	
0.266000	97	100	100	100	
0.267000	97	100	100	100	
0.268000	98	100	100	100	
0.269000	98	100	100	100	
0.270000	98	100	100	100	
0.271000	98	100	100	100	
0.272000	98	100	100	100	
0.273000	98	100	100	100	
0.274000	98	100	100	100	
0.275000	98	100	100	100	
0.276000	98	100	100	100	
0.277000	98	100	100	100	
0.278000	98	100	100	100	
0.279000	98	100	100	100	
0.280000	98	100	100	100	
0.281000	98	100	100	100	
0.282000	98	100	100	100	
0.283000	98	100	100	100	
0.284000	98	100	100	100	
0.285000	98	100	100	100	
0.286000	98	100	100	100	
0.287000	98	100	100	100	
0.288000	98	100	100	100	
0.289000	98	100	100	100	
0.290000	98	100	100	100	
0.291000	98	100	100	100	
0.292000	98	100	100	100	
0.293000	98	100	100	100	
0.294000	98	100	100	100	
0.295000	99	100	100	100	
0.296000	99	100	100	100	
0.297000	99	100	100	100	
0.298000	99	100	100	100	
0.299000	99	100	100	100	
0.300000	99	100	100	100	
0.301000	99	100	100	100	
0.302000	99	100	100	100	
0.303000	99	100	100	100	
0.304000	99	100	100	100	
0.305000	99	100	100	100	
0.306000	99	100	100	100	
0.307000	99	100	100	100	
0.308000	99	100	100	100	
0.309000	99	100	100	100	
0.310000	99	100	100	100	
0.311000	100	100	100	100	
0.312000	100	100	100	100	
0.313000	100	100	100	100	
0.314000	100	100	100	100	
0.314999	100	100	100	100	
0.315999	100	100	100	100	
0.316999	100	100	100	100	
0.317999	100	100	100	100	
0.318999	100	100	100	100	
0.319999	100	100	100	100	
0.320999	100	100	100	100	
0.321999	100	100	100	100	
0.322999	100	100	100	100	
0.323999	100	100	100	100	
0.324999	100	100	100	100	
0.325999	100	100	100	100	
0.326999	100	100	100	100	
0.327999	100	100	100	100	
0.328999	100	100	100	100	
0.329999	100	100	100	100	
0.330999	100	100	100	100	
0.331999	100	100	100	100	
0.332999	100	100	100	100	
0.333999	100	100	100	100	
0.334999	100	100	100	100	
0.335999	100	100	100	100	
0.336999	100	100	100	100	
0.337999	100	100	100	100	
0.338999	100	100	100	100	
0.339999	100	100	100	100	
0.340999	100	100	100	100	
0.341999	100	100	100	100	
0.342999	100	100	100	100	
0.343999	100	100	100	100	
0.344999	100	100	100	100	
0.345999	100	100	100	100	
0.346999	100	100	100	100	
0.347999	100	100	100	100	
0.348999	100	100	100	100	
0.349999	100	100	100	100	
0.350999	100	100	100	100	
0.351999	100	100	100	100	
0.352999	100	100	100	100	
0.353999	100	100	100	100	
0.354999	100	100	100	100	
0.355999	100	100	100	100	
0.356999	100	100	100	100	
0.357999	100	100	100	100	
0.358999	100	100	100	100	
0.359999	100	100	100	100	
0.360999	100	100	100	100	
0.361999	100	100	100	100	
0.362999	100	100	100	100	
0.363999	100	100	100	100	
0.364999	100	100	100	100	
0.365999	100	100	100	100	
0.366999	100	100	100	100	
0.367999	100	100	100	100	
0.368999	100	100	100	100	
0.369999	100	100	100	100	
0.370999	100	100	100	100	
0.371999	100	100	100	100	
0.372999	100	100	100	100	
0.373999	100	100	100	100	
0.374999	100	100	100	100	
0.375999	100	100	100	100	
0.376999	100	100	100	100	
0.377999	100	100	100	100	
0.378999	100	100	100	100	
0.379999	100	100	100	100	
0.380999	100	100	100	100	
0.381999	100	100	100	100	
0.382999	100	100	100	100	
0.383999	100	100	100	100	
0.384999	100	100	100	100	
0.385999	100	100	100	100	
0.386999	100	100	100	100	
0.387999	100	100	100	100	
0.388999	100	100	100	100	
0.389999	100	100	100	100	
0.390999	100	100	100	100	
0.391998	100	100	100	100	
0.392998	100	100	100	100	
0.393998	100	100	100	100	
0.394998	100	100	100	100	
0.395998	100	100	100	100	
0.396998	100	100	100	100	
0.397998	100	100	100	100	
0.398998	100	100	100	100	
0.399998	100	100	100	100	
0.400998	100	100	100	100	
0.401998	100	100	100	100	
0.402998	100	100	100	100	
0.403998	100	100	100	100	
0.404998	100	100	100	100	
0.405998	100	100	100	100	
0.406998	100	100	100	100	
0.407998	100	100	100	100	
0.408998	100	100	100	100	
0.409998	100	100	100	100	
0.410998	100	100	100	100	
0.411998	100	100	100	100	
0.412998	100	100	100	100	
0.413998	100	100	100	100	
0.414998	100	100	100	100	
0.415998	100	100	100	100	
0.416998	100	100	100	100	
0.417998	100	100	100	100	
0.418998	100	100	100	100	
0.419998	100	100	100	100	
0.420998	100	100	100	100	
0.421998	100	100	100	100	
0.422998	100	100	100	100	
0.423998	100	100	100	100	
0.424998	100	100	100	100	
0.425998	100	100	100	100	
0.426998	100	100	100	100	
0.427998	100	100	100	100	
0.428998	100	100	100	100	
0.429998	100	100	100	100	
0.430998	100	100	100	100	
0.431998	100	100	100	100	
0.432998	100	100	100	100	
0.433998	100	100	100	100	
0.434998	100	100	100	100	
0.435998	100	100	100	100	
0.436998	100	100	100	100	
0.437998	100	100	100	100	
0.438998	100	100	100	100	
0.439998	100	100	100	100	
0.440998	100	100	100	100	
0.441998	100	100	100	100	
0.442998	100	100	100	100	
0.443998	100	100	100	100	
0.444998	100	100	100	100	
0.445998	100	100	100	100	
0.446998	100	100	100	100	
0.447998	100	100	100	100	
0.448998	100	100	100	100	
0.449998	100	100	100	100	
0.450998	100	100	100	100	
0.451998	100	100	100	100	
0.452998	100	100	100	100	
0.453998	100	100	100	100	
0.454998	100	100	100	100	
0.455998	100	100	100	100	
0.456998	100	100	100	100	
0.457998	100	100	100	100	
0.458998	100	100	100	100	
0.459998	100	100	100	100	
0.460998	100	100	100	100	
0.461998	100	100	100	100	
0.462998	100	100	100	100	
0.463998	100	100	100	100	
0.464998	100	100	100	100	
0.465998	100	100	100	100	
0.466998	100	100	100	100	
0.467998	100	100	100	100	
0.468998	100	100	100	100	
0.469997	100	100	100	100	
0.470997	100	100	100	100	
0.471997	100	100	100	100	
0.472997	100	100	100	100	
0.473997	100	100	100	100	
0.474997	100	100	100	100	
0.475997	100	100	100	100	
0.476997	100	100	100	100	
0.477997	100	100	100	100	
0.478997	100	100	100	100	
0.479997	100	100	100	100	
0.480997	100	100	100	100	
0.481997	100	100	100	100	
0.482997	100	100	100	100	
0.483997	100	100	100	100	
0.484997	100	100	100	100	
0.485997	100	100	100	100	
0.486997	100	100	100	100	
0.487997	100	100	100	100	
0.488997	100	100	100	100	
0.489997	100	100	100	100	
0.490997	100	100	100	100	
0.491997	100	100	100	100	
0.492997	100	100	100	100	
0.493997	100	100	100	100	
0.494997	100	100	100	100	
0.495997	100	100	100	100	
0.496997	100	100	100	100	
0.497997	100	100	100	100	
0.498997	100	100	100	100	
0.499997	100	100	100	100	


==> 150818/data/seq7_rs_r010t010/r005t005.txt <==
0.314929	0.269753	0.130645	0.060188	0.141703	0.049548	0.122654	0.046459	
0.166339	0.180117	0.336802	0.019523	0.315154	0.027009	0.196184	0.023949	
2.720483	0.286692	0.162561	0.064438	0.125308	0.017751	0.128975	0.022939	
0.464776	0.887282	0.097219	0.042466	0.083067	0.046395	0.070982	0.020473	
0.496438	0.407649	0.055754	0.041521	0.048098	0.037144	0.044047	0.036599	
0.382764	0.193652	0.056928	0.041379	0.043230	0.036288	0.024243	0.034839	
1.897654	0.678536	0.184344	0.071833	0.148960	0.050786	0.146489	0.059192	
0.305272	0.289580	0.063003	0.032733	0.057250	0.018061	0.036141	0.025747	
1.568448	0.157156	0.068942	0.069557	0.045287	0.052285	0.023745	0.051199	
0.757631	0.507690	0.070473	0.047728	0.053538	0.041336	0.053773	0.042107	
0.476192	0.602436	0.049445	0.080201	0.048368	0.087453	0.047368	0.082450	
0.748582	0.313430	0.080529	0.158369	0.080163	0.155040	0.069222	0.143782	
0.970798	0.537200	0.194673	0.089567	0.124564	0.042115	0.126794	0.037889	
1.337697	0.635065	0.019527	0.054557	0.018362	0.054405	0.015470	0.055936	
2.566345	0.609065	0.219704	0.117970	0.164210	0.095958	0.163538	0.097051	
1.207190	0.652439	0.128683	0.149215	0.120940	0.163943	0.115074	0.147214	
0.469339	0.662817	0.076316	0.036387	0.072623	0.033185	0.073348	0.035193	
0.614534	0.458603	0.145401	0.073020	0.117337	0.066605	0.077430	0.030412	
1.426298	0.635405	0.088095	0.103404	0.088003	0.098824	0.077592	0.088227	
0.124782	0.039516	0.154546	0.100051	0.104633	0.047456	0.124218	0.052581	
0.336061	0.152522	0.073766	0.021147	0.073278	0.025342	0.075389	0.027518	
2.037586	0.703840	0.074548	0.017317	0.073141	0.025247	0.069242	0.011390	
0.136883	0.125344	0.174890	0.043909	0.159575	0.024573	0.151676	0.020640	
0.113174	0.130249	0.289320	0.083116	0.222618	0.011037	0.221407	0.006072	
0.467384	0.766397	0.035822	0.084366	0.033041	0.085418	0.034905	0.084090	
0.665517	0.211311	0.107164	0.063548	0.094137	0.059729	0.092674	0.057996	
0.148910	0.195322	1.358258	0.082132	0.870451	0.074885	0.244931	0.052562	
0.973763	0.530360	0.080631	0.123962	0.080752	0.128802	0.080777	0.128078	
1.109986	0.485692	0.179885	0.118311	0.150296	0.116557	0.081771	0.120120	
1.148684	0.466334	0.069726	0.036284	0.049256	0.036267	0.031107	0.034550	
1.110377	0.251042	0.215699	0.050606	0.198371	0.054465	0.182482	0.045480	
0.677452	0.477571	0.162032	0.089440	0.130336	0.072836	0.115935	0.044067	
0.225009	0.186446	0.104471	0.085915	0.069996	0.088802	0.057378	0.084806	
0.769269	0.542326	0.203302	0.073176	0.113222	0.015787	0.110114	0.008207	
0.938440	0.282444	0.308517	0.016274	0.249073	0.046083	0.208075	0.038427	
0.239890	0.450682	0.088006	0.166568	0.082483	0.175536	0.072031	0.160780	
1.631998	0.282601	0.080242	0.109699	0.023663	0.081425	0.015550	0.084439	
0.411852	0.460668	0.149487	0.136273	0.142661	0.136138	0.135269	0.131635	
0.569968	0.611915	0.250966	0.069399	0.234823	0.058911	0.110972	0.054436	
0.677743	0.350927	0.162984	0.044477	0.168033	0.075357	0.168819	0.076271	
0.695465	0.269955	0.136983	0.126555	0.100511	0.124269	0.096050	0.109943	
0.171005	0.091397	0.194916	0.099047	0.122359	0.039688	0.181798	0.018368	
0.242200	0.329364	0.130789	0.120211	0.106113	0.124828	0.055320	0.122457	
0.634682	0.304772	0.252881	0.114471	0.225029	0.084363	0.149881	0.092219	
0.647143	0.311013	0.236710	0.236918	0.153950	0.200358	0.150505	0.163454	
0.223570	0.179834	0.098483	0.084351	0.090714	0.084142	0.089317	0.082378	
0.986106	0.294835	0.078922	0.030444	0.077268	0.027503	0.058809	0.087901	
0.746641	0.257576	0.240472	0.065706	0.174608	0.032543	0.169175	0.039843	
0.117413	0.213190	0.121467	0.050840	0.119023	0.050206	0.110704	0.050876	
0.294613	0.477806	0.164735	0.163024	0.095639	0.088389	0.099053	0.106383	
0.754541	0.314479	0.048959	0.073421	0.049519	0.073092	0.050916	0.070859	
0.165841	0.113049	0.168880	0.059275	0.146311	0.066221	0.133604	0.043587	
0.616189	0.330904	0.193279	0.053258	0.124499	0.050488	0.124080	0.045817	
0.199025	0.242668	0.191139	0.047155	0.102683	0.012460	0.090049	0.018020	
0.824301	0.460543	0.365662	0.025202	0.322471	0.039661	0.265388	0.010413	
0.487265	0.407126	0.166916	0.088029	0.144691	0.086462	0.146563	0.087418	
0.505325	0.278464	0.100306	0.064054	0.069185	0.016484	0.070092	0.018174	
0.657187	0.200276	0.240638	0.037878	0.190970	0.035110	0.170010	0.025282	
0.256216	0.285849	0.150340	0.011086	0.112227	0.024321	0.112466	0.012244	
1.075987	0.479192	0.292267	0.107878	0.199254	0.102826	0.143765	0.094320	
1.351422	0.410362	0.063567	0.054575	0.040547	0.050064	0.033990	0.051924	
0.310417	0.260890	0.185553	0.063356	0.104563	0.010223	0.105431	0.012154	
1.088571	0.662662	0.061038	0.071872	0.065508	0.058281	0.051759	0.046802	
0.627816	0.372745	0.072854	0.109959	0.059883	0.112679	0.044992	0.072670	
0.633796	0.516428	0.335576	0.072084	0.279598	0.080444	0.196923	0.062844	
0.899670	0.482375	0.212759	0.034600	0.208977	0.020113	0.254206	0.024261	
0.659655	0.497118	0.076440	0.183377	0.066043	0.189521	0.063373	0.185896	
0.126012	0.180719	0.106254	0.102956	0.084984	0.023311	0.075110	0.026128	
0.879196	0.316652	0.106673	0.061160	0.114660	0.065557	0.088309	0.069919	
0.402387	0.235941	0.128268	0.178222	0.127469	0.180207	0.127556	0.174496	
0.445858	0.188132	0.172147	0.043024	0.127504	0.028023	0.115244	0.033237	
0.186222	0.098334	0.115558	0.074022	0.093583	0.026589	0.094487	0.027463	
0.180519	0.157381	0.106786	0.094945	0.083960	0.101022	0.073439	0.080693	
1.316514	0.780151	0.075724	0.026992	0.059818	0.025541	0.055483	0.028419	
0.935126	0.410745	0.136426	0.102260	0.100721	0.108153	0.099374	0.089952	
0.981194	0.474056	0.054863	0.124899	0.042596	0.132653	0.045946	0.120211	
0.061646	0.148781	0.124136	0.039517	0.105006	0.039172	0.104291	0.034795	
1.242009	0.652618	0.122783	0.076692	0.114934	0.012594	0.117552	0.011784	
0.449707	0.338456	0.085794	0.071301	0.088349	0.060503	0.052440	0.062141	
0.398139	0.690585	0.069551	0.048480	0.069240	0.045517	0.065206	0.025871	
0.742625	0.253339	0.089185	0.025441	0.092462	0.027266	0.086784	0.030559	
0.309260	0.564557	0.225428	0.094147	0.171879	0.064398	0.170578	0.064824	
0.537413	0.324710	0.072879	0.064029	0.054755	0.067914	0.050911	0.065579	
0.610711	0.291340	0.190545	0.158142	0.192730	0.153588	0.180298	0.135577	
0.123569	0.218142	0.273900	0.124593	0.227093	0.146183	0.206919	0.134034	
0.558163	0.333149	0.090061	0.037583	0.090253	0.036959	0.080542	0.025579	
0.631263	0.223372	0.165215	0.096981	0.109240	0.080500	0.097018	0.088260	
0.500822	0.658545	0.195833	0.037998	0.148940	0.027169	0.143690	0.031780	
1.323111	0.792773	0.085019	0.108455	0.082602	0.110778	0.036279	0.105471	
0.620192	0.493830	0.192523	0.042372	0.143686	0.036965	0.143276	0.035859	
0.724127	0.193784	0.093147	0.083346	0.040439	0.040014	0.040243	0.042725	
0.210653	0.064444	0.131540	0.039286	0.126102	0.044255	0.105278	0.042622	
0.643868	0.534531	0.259956	0.031480	0.201459	0.041256	0.192390	0.025465	
0.228017	0.339677	0.115464	0.074998	0.112909	0.076713	0.112543	0.075132	
0.865517	0.515626	0.093485	0.114259	0.061909	0.080461	0.066206	0.081612	
0.302008	0.231649	0.106848	0.113043	0.097103	0.111541	0.095432	0.112004	
0.278015	0.306781	0.168213	0.034070	0.156260	0.035175	0.119319	0.023028	
0.517758	0.258499	0.090146	0.056661	0.100660	0.064072	0.078892	0.066759	
0.843850	0.323687	0.272894	0.076489	0.203247	0.088695	0.182914	0.071600	
0.655636	0.156562	0.123572	0.044077	0.104967	0.041264	0.089308	0.035858	


==> 150818/data/seq7_rs_r010t010/r005t005_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	0	0	
0.019000	0	0	1	1	
0.020000	0	1	1	1	
0.021000	0	1	1	1	
0.022000	0	1	1	1	
0.023000	0	1	1	1	
0.024000	0	1	2	2	
0.025000	0	1	2	2	
0.026000	0	1	2	2	
0.027000	0	1	2	2	
0.028000	0	1	2	2	
0.029000	0	1	2	2	
0.030000	0	1	2	2	
0.031000	0	1	2	2	
0.032000	0	1	2	2	
0.033000	0	1	2	2	
0.034000	0	1	3	3	
0.035000	0	1	3	3	
0.036000	0	2	3	3	
0.037000	0	2	3	3	
0.038000	0	2	3	3	
0.039000	0	2	3	3	
0.040000	0	2	3	3	
0.041000	0	2	5	5	
0.042000	0	2	5	5	
0.043000	0	2	6	6	
0.044000	0	2	7	7	
0.045000	0	2	7	7	
0.046000	0	2	8	8	
0.047000	0	2	8	8	
0.048000	0	2	8	8	
0.049000	0	3	10	10	
0.050000	0	4	12	12	
0.051000	0	4	12	12	
0.052000	0	4	12	12	
0.053000	0	4	12	12	
0.054000	0	4	13	13	
0.055000	0	5	14	14	
0.056000	0	6	14	14	
0.057000	0	7	14	14	
0.058000	0	7	15	15	
0.059000	0	7	15	15	
0.060000	0	7	17	17	
0.061000	0	7	17	17	
0.062000	1	8	18	18	
0.063000	1	8	18	18	
0.064000	1	10	18	18	
0.065000	1	10	18	18	
0.066000	1	10	19	19	
0.067000	1	10	20	20	
0.068000	1	10	20	20	
0.069000	1	11	20	20	
0.070000	1	13	23	23	
0.071000	1	14	23	23	
0.072000	1	14	23	23	
0.073000	1	16	24	24	
0.074000	1	17	26	26	
0.075000	1	18	26	26	
0.076000	1	19	26	26	
0.077000	1	21	26	26	
0.078000	1	21	27	27	
0.079000	1	22	27	27	
0.080000	1	22	27	27	
0.081000	1	25	29	29	
0.082000	1	25	29	29	
0.083000	1	25	31	31	
0.084000	1	25	33	33	
0.085000	1	25	34	34	
0.086000	1	27	34	34	
0.087000	1	27	34	34	
0.088000	1	27	34	34	
0.089000	1	29	36	36	
0.090000	1	30	36	36	
0.091000	1	32	38	38	
0.092000	1	32	38	38	
0.093000	1	32	39	39	
0.094000	1	34	40	40	
0.095000	1	34	41	41	
0.096000	1	34	42	42	
0.097000	1	34	42	42	
0.098000	1	35	43	43	
0.099000	1	36	43	43	
0.100000	1	36	43	43	
0.101000	1	37	46	46	
0.102000	1	37	46	46	
0.103000	1	37	47	47	
0.104000	1	37	47	47	
0.105000	1	38	50	50	
0.106000	1	38	51	51	
0.107000	1	42	52	52	
0.108000	1	43	52	52	
0.109000	1	43	52	52	
0.110000	1	43	53	53	
0.111000	1	43	53	53	
0.112000	1	43	53	53	
0.113000	1	43	55	55	
0.114000	2	43	56	56	
0.115000	2	43	58	58	
0.116000	2	45	58	58	
0.117000	2	45	58	58	
0.118000	3	45	59	59	
0.119000	3	45	59	59	
0.120000	3	45	60	60	
0.121000	3	45	61	61	
0.122000	3	46	61	61	
0.123000	3	47	62	62	
0.124000	4	48	62	62	
0.125000	5	49	64	64	
0.126000	5	49	65	65	
0.127000	6	49	66	66	
0.128000	6	49	68	68	
0.129000	6	51	68	68	
0.130000	6	51	68	68	
0.131000	6	53	69	69	
0.132000	6	54	69	69	
0.133000	6	54	69	69	
0.134000	6	54	69	69	
0.135000	6	54	69	69	
0.136000	6	54	69	69	
0.137000	7	56	69	69	
0.138000	7	56	69	69	
0.139000	7	56	69	69	
0.140000	7	56	69	69	
0.141000	7	56	69	69	
0.142000	7	56	70	70	
0.143000	7	56	71	71	
0.144000	7	56	72	72	
0.145000	7	56	73	73	
0.146000	7	57	73	73	
0.147000	7	57	74	74	
0.148000	7	57	74	74	
0.149000	8	57	76	76	
0.150000	8	58	76	76	
0.151000	8	59	77	77	
0.152000	8	59	77	77	
0.153000	8	59	77	77	
0.154000	8	59	78	78	
0.155000	8	60	78	78	
0.156000	8	60	78	78	
0.157000	8	60	79	79	
0.158000	8	60	79	79	
0.159000	8	60	79	79	
0.160000	8	60	80	80	
0.161000	8	60	80	80	
0.162000	8	60	80	80	
0.163000	8	63	80	80	
0.164000	8	63	80	80	
0.165000	8	64	81	81	
0.166000	9	65	81	81	
0.167000	10	66	81	81	
0.168000	10	66	81	81	
0.169000	10	68	82	82	
0.170000	10	68	82	82	
0.171000	10	68	82	82	
0.172000	11	68	83	83	
0.173000	11	69	83	83	
0.174000	11	69	83	83	
0.175000	11	70	84	84	
0.176000	11	70	84	84	
0.177000	11	70	84	84	
0.178000	11	70	84	84	
0.179000	11	70	84	84	
0.180000	11	71	84	84	
0.181000	12	71	84	84	
0.182000	12	71	84	84	
0.183000	12	71	84	84	
0.184000	12	71	84	84	
0.185000	12	72	84	84	
0.186000	12	73	84	84	
0.187000	13	73	84	84	
0.188000	13	73	84	84	
0.189000	13	73	84	84	
0.190000	13	73	84	84	
0.191000	13	74	85	85	
0.192000	13	75	85	85	
0.193000	13	76	86	86	
0.194000	13	77	86	86	
0.195000	13	79	86	86	
0.196000	13	80	86	86	
0.197000	13	80	86	86	
0.198000	13	80	86	86	
0.199000	13	80	87	87	
0.200000	14	80	88	88	
0.201000	14	80	88	88	
0.202000	14	80	89	89	
0.203000	14	80	89	89	
0.204000	14	81	90	90	
0.205000	14	81	90	90	
0.206000	14	81	90	90	
0.207000	14	81	90	90	
0.208000	14	81	90	90	
0.209000	14	81	91	91	
0.210000	14	81	91	91	
0.211000	15	81	91	91	
0.212000	15	81	91	91	
0.213000	15	82	91	91	
0.214000	15	82	91	91	
0.215000	15	82	91	91	
0.216000	15	83	91	91	
0.217000	15	83	91	91	
0.218000	15	83	91	91	
0.219000	15	83	91	91	
0.220000	15	84	91	91	
0.221000	15	84	91	91	
0.222000	15	84	91	91	
0.223000	15	84	92	92	
0.224000	16	84	92	92	
0.225000	16	84	92	92	
0.226000	17	85	93	93	
0.227000	17	85	93	93	
0.228000	17	85	94	94	
0.229000	18	85	94	94	
0.230000	18	85	94	94	
0.231000	18	85	94	94	
0.232000	18	85	94	94	
0.233000	18	85	94	94	
0.234000	18	85	94	94	
0.235000	18	85	95	95	
0.236000	18	85	95	95	
0.237000	18	86	95	95	
0.238000	18	86	95	95	
0.239000	18	86	95	95	
0.240000	19	86	95	95	
0.241000	19	88	95	95	
0.242000	19	88	95	95	
0.243000	20	88	95	95	
0.244000	20	88	95	95	
0.245000	20	88	95	95	
0.246000	20	88	95	95	
0.247000	20	88	95	95	
0.248000	20	88	95	95	
0.249000	20	88	95	95	
0.250000	20	88	96	96	
0.251000	20	89	96	96	
0.252000	20	89	96	96	
0.253000	20	90	96	96	
0.254000	20	90	96	96	
0.255000	20	90	96	96	
0.256000	20	90	96	96	
0.257000	21	90	96	96	
0.258000	21	90	96	96	
0.259000	21	90	96	96	
0.260000	21	91	96	96	
0.261000	21	91	96	96	
0.262000	21	91	96	96	
0.263000	21	91	96	96	
0.264000	21	91	96	96	
0.265000	21	91	96	96	
0.266000	21	91	96	96	
0.267000	21	91	96	96	
0.268000	21	91	96	96	
0.269000	21	91	96	96	
0.270000	21	91	96	96	
0.271000	21	91	96	96	
0.272000	21	91	96	96	
0.273000	21	92	96	96	
0.274000	21	93	96	96	
0.275000	21	93	96	96	
0.276000	21	93	96	96	
0.277000	21	93	96	96	
0.278000	21	93	96	96	
0.279000	22	93	96	96	
0.280000	22	93	97	97	
0.281000	22	93	97	97	
0.282000	22	93	97	97	
0.283000	22	93	97	97	
0.284000	22	93	97	97	
0.285000	22	93	97	97	
0.286000	22	93	97	97	
0.287000	22	93	97	97	
0.288000	22	93	97	97	
0.289000	22	93	97	97	
0.290000	22	94	97	97	
0.291000	22	94	97	97	
0.292000	22	94	97	97	
0.293000	22	95	97	97	
0.294000	22	95	97	97	
0.295000	23	95	97	97	
0.296000	23	95	97	97	
0.297000	23	95	97	97	
0.298000	23	95	97	97	
0.299000	23	95	97	97	
0.300000	23	95	97	97	
0.301000	23	95	97	97	
0.302000	23	95	97	97	
0.303000	24	95	97	97	
0.304000	24	95	97	97	
0.305000	24	95	97	97	
0.306000	25	95	97	97	
0.307000	25	95	97	97	
0.308000	25	95	97	97	
0.309000	25	96	97	97	
0.310000	26	96	97	97	
0.311000	27	96	97	97	
0.312000	27	96	97	97	
0.313000	27	96	97	97	
0.314000	27	96	97	97	
0.314999	28	96	97	97	
0.315999	28	96	98	98	
0.316999	28	96	98	98	
0.317999	28	96	98	98	
0.318999	28	96	98	98	
0.319999	28	96	98	98	
0.320999	28	96	98	98	
0.321999	28	96	98	98	
0.322999	28	96	99	99	
0.323999	28	96	99	99	
0.324999	28	96	99	99	
0.325999	28	96	99	99	
0.326999	28	96	99	99	
0.327999	28	96	99	99	
0.328999	28	96	99	99	
0.329999	28	96	99	99	
0.330999	28	96	99	99	
0.331999	28	96	99	99	
0.332999	28	96	99	99	
0.333999	28	96	99	99	
0.334999	28	96	99	99	
0.335999	28	97	99	99	
0.336999	29	98	99	99	
0.337999	29	98	99	99	
0.338999	29	98	99	99	
0.339999	29	98	99	99	
0.340999	29	98	99	99	
0.341999	29	98	99	99	
0.342999	29	98	99	99	
0.343999	29	98	99	99	
0.344999	29	98	99	99	
0.345999	29	98	99	99	
0.346999	29	98	99	99	
0.347999	29	98	99	99	
0.348999	29	98	99	99	
0.349999	29	98	99	99	
0.350999	29	98	99	99	
0.351999	29	98	99	99	
0.352999	29	98	99	99	
0.353999	29	98	99	99	
0.354999	29	98	99	99	
0.355999	29	98	99	99	
0.356999	29	98	99	99	
0.357999	29	98	99	99	
0.358999	29	98	99	99	
0.359999	29	98	99	99	
0.360999	29	98	99	99	
0.361999	29	98	99	99	
0.362999	29	98	99	99	
0.363999	29	98	99	99	
0.364999	29	98	99	99	
0.365999	29	99	99	99	
0.366999	29	99	99	99	
0.367999	29	99	99	99	
0.368999	29	99	99	99	
0.369999	29	99	99	99	
0.370999	29	99	99	99	
0.371999	29	99	99	99	
0.372999	29	99	99	99	
0.373999	29	99	99	99	
0.374999	29	99	99	99	
0.375999	29	99	99	99	
0.376999	29	99	99	99	
0.377999	29	99	99	99	
0.378999	29	99	99	99	
0.379999	29	99	99	99	
0.380999	29	99	99	99	
0.381999	29	99	99	99	
0.382999	30	99	99	99	
0.383999	30	99	99	99	
0.384999	30	99	99	99	
0.385999	30	99	99	99	
0.386999	30	99	99	99	
0.387999	30	99	99	99	
0.388999	30	99	99	99	
0.389999	30	99	99	99	
0.390999	30	99	99	99	
0.391998	30	99	99	99	
0.392998	30	99	99	99	
0.393998	30	99	99	99	
0.394998	30	99	99	99	
0.395998	30	99	99	99	
0.396998	30	99	99	99	
0.397998	30	99	99	99	
0.398998	31	99	99	99	
0.399998	31	99	99	99	
0.400998	31	99	99	99	
0.401998	31	99	99	99	
0.402998	32	99	99	99	
0.403998	32	99	99	99	
0.404998	32	99	99	99	
0.405998	32	99	99	99	
0.406998	32	99	99	99	
0.407998	32	99	99	99	
0.408998	32	99	99	99	
0.409998	32	99	99	99	
0.410998	32	99	99	99	
0.411998	33	99	99	99	
0.412998	33	99	99	99	
0.413998	33	99	99	99	
0.414998	33	99	99	99	
0.415998	33	99	99	99	
0.416998	33	99	99	99	
0.417998	33	99	99	99	
0.418998	33	99	99	99	
0.419998	33	99	99	99	
0.420998	33	99	99	99	
0.421998	33	99	99	99	
0.422998	33	99	99	99	
0.423998	33	99	99	99	
0.424998	33	99	99	99	
0.425998	33	99	99	99	
0.426998	33	99	99	99	
0.427998	33	99	99	99	
0.428998	33	99	99	99	
0.429998	33	99	99	99	
0.430998	33	99	99	99	
0.431998	33	99	99	99	
0.432998	33	99	99	99	
0.433998	33	99	99	99	
0.434998	33	99	99	99	
0.435998	33	99	99	99	
0.436998	33	99	99	99	
0.437998	33	99	99	99	
0.438998	33	99	99	99	
0.439998	33	99	99	99	
0.440998	33	99	99	99	
0.441998	33	99	99	99	
0.442998	33	99	99	99	
0.443998	33	99	99	99	
0.444998	33	99	99	99	
0.445998	34	99	99	99	
0.446998	34	99	99	99	
0.447998	34	99	99	99	
0.448998	34	99	99	99	
0.449998	35	99	99	99	
0.450998	35	99	99	99	
0.451998	35	99	99	99	
0.452998	35	99	99	99	
0.453998	35	99	99	99	
0.454998	35	99	99	99	
0.455998	35	99	99	99	
0.456998	35	99	99	99	
0.457998	35	99	99	99	
0.458998	35	99	99	99	
0.459998	35	99	99	99	
0.460998	35	99	99	99	
0.461998	35	99	99	99	
0.462998	35	99	99	99	
0.463998	35	99	99	99	
0.464998	36	99	99	99	
0.465998	36	99	99	99	
0.466998	36	99	99	99	
0.467998	37	99	99	99	
0.468998	37	99	99	99	
0.469997	38	99	99	99	
0.470997	38	99	99	99	
0.471997	38	99	99	99	
0.472997	38	99	99	99	
0.473997	38	99	99	99	
0.474997	38	99	99	99	
0.475997	38	99	99	99	
0.476997	39	99	99	99	
0.477997	39	99	99	99	
0.478997	39	99	99	99	
0.479997	39	99	99	99	
0.480997	39	99	99	99	
0.481997	39	99	99	99	
0.482997	39	99	99	99	
0.483997	39	99	99	99	
0.484997	39	99	99	99	
0.485997	39	99	99	99	
0.486997	39	99	99	99	
0.487997	40	99	99	99	
0.488997	40	99	99	99	
0.489997	40	99	99	99	
0.490997	40	99	99	99	
0.491997	40	99	99	99	
0.492997	40	99	99	99	
0.493997	40	99	99	99	
0.494997	40	99	99	99	
0.495997	40	99	99	99	
0.496997	41	99	99	99	
0.497997	41	99	99	99	
0.498997	41	99	99	99	
0.499997	41	99	99	99	


==> 150818/data/seq7_rs_r010t010/r005t005_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	1	
0.008000	0	0	0	1	
0.009000	0	0	0	2	
0.010000	0	0	0	2	
0.011000	0	0	1	3	
0.012000	0	1	2	5	
0.013000	0	1	4	7	
0.014000	0	1	4	7	
0.015000	0	1	4	7	
0.016000	0	1	5	7	
0.017000	0	2	6	7	
0.018000	0	3	7	7	
0.019000	0	3	8	10	
0.020000	0	4	8	10	
0.021000	0	4	9	12	
0.022000	0	5	9	12	
0.023000	0	5	9	13	
0.024000	0	5	10	15	
0.025000	0	5	12	16	
0.026000	0	7	15	21	
0.027000	0	8	16	22	
0.028000	0	8	20	24	
0.029000	0	8	21	25	
0.030000	0	8	21	25	
0.031000	0	9	21	27	
0.032000	0	10	21	28	
0.033000	0	11	22	28	
0.034000	0	11	23	29	
0.035000	0	13	23	32	
0.036000	0	13	25	35	
0.037000	0	15	29	36	
0.038000	0	18	30	37	
0.039000	0	18	30	38	
0.040000	1	20	33	39	
0.041000	1	20	34	39	
0.042000	1	22	37	39	
0.043000	1	24	38	42	
0.044000	1	26	38	43	
0.045000	1	28	39	44	
0.046000	1	28	40	46	
0.047000	1	28	42	48	
0.048000	1	30	43	48	
0.049000	1	31	43	48	
0.050000	1	31	44	48	
0.051000	1	33	48	49	
0.052000	1	33	48	51	
0.053000	1	33	49	53	
0.054000	1	34	49	53	
0.055000	1	36	51	54	
0.056000	1	36	51	55	
0.057000	1	37	51	55	
0.058000	1	37	51	56	
0.059000	1	37	53	56	
0.060000	1	38	54	57	
0.061000	1	39	55	57	
0.062000	1	40	55	57	
0.063000	1	40	55	59	
0.064000	1	42	55	59	
0.065000	2	45	57	60	
0.066000	2	46	58	61	
0.067000	2	46	60	62	
0.068000	2	46	61	62	
0.069000	2	46	61	62	
0.070000	2	48	61	63	
0.071000	2	48	61	64	
0.072000	2	51	61	65	
0.073000	2	52	62	66	
0.074000	2	55	63	66	
0.075000	2	57	64	66	
0.076000	2	57	65	67	
0.077000	2	59	66	68	
0.078000	2	59	66	68	
0.079000	2	59	66	68	
0.080000	2	59	66	68	
0.081000	2	60	69	69	
0.082000	2	60	70	70	
0.083000	2	61	70	72	
0.084000	2	63	70	72	
0.085000	2	65	72	75	
0.086000	2	66	73	75	
0.087000	2	66	74	75	
0.088000	2	66	75	77	
0.089000	2	67	78	79	
0.090000	2	69	78	80	
0.091000	2	69	78	80	
0.092000	3	69	78	80	
0.093000	3	69	78	81	
0.094000	3	69	78	81	
0.095000	3	71	78	82	
0.096000	3	71	79	82	
0.097000	3	72	79	82	
0.098000	3	72	79	83	
0.099000	4	72	80	83	
0.100000	4	73	80	83	
0.101000	4	74	80	83	
0.102000	4	74	81	83	
0.103000	4	76	82	83	
0.104000	4	77	82	83	
0.105000	4	77	82	83	
0.106000	4	77	82	84	
0.107000	4	77	82	85	
0.108000	4	78	82	85	
0.109000	4	79	83	85	
0.110000	4	81	83	86	
0.111000	4	81	84	86	
0.112000	4	81	85	86	
0.113000	4	81	86	87	
0.114000	5	82	86	87	
0.115000	5	84	86	87	
0.116000	5	84	86	87	
0.117000	5	84	87	87	
0.118000	5	85	87	87	
0.119000	5	86	87	87	
0.120000	5	86	87	87	
0.121000	5	87	87	89	
0.122000	5	87	87	89	
0.123000	5	87	87	90	
0.124000	5	88	87	90	
0.125000	5	90	89	90	
0.126000	6	90	89	90	
0.127000	6	91	89	90	
0.128000	6	91	89	90	
0.129000	6	91	90	91	
0.130000	6	91	90	91	
0.131000	7	91	90	91	
0.132000	7	91	90	92	
0.133000	7	91	91	92	
0.134000	7	91	91	92	
0.135000	7	91	91	93	
0.136000	7	91	91	94	
0.137000	7	92	92	94	
0.138000	7	92	92	94	
0.139000	7	92	92	94	
0.140000	7	92	92	94	
0.141000	7	92	92	94	
0.142000	7	92	92	94	
0.143000	7	92	92	94	
0.144000	7	92	92	95	
0.145000	7	92	92	95	
0.146000	7	92	92	95	
0.147000	7	92	93	95	
0.148000	7	92	93	96	
0.149000	8	92	93	96	
0.150000	8	93	93	96	
0.151000	8	93	93	96	
0.152000	8	93	93	96	
0.153000	9	93	93	96	
0.154000	9	93	94	96	
0.155000	9	93	94	96	
0.156000	9	93	95	96	
0.157000	10	93	95	96	
0.158000	12	93	95	96	
0.159000	12	95	95	96	
0.160000	12	95	95	96	
0.161000	12	95	95	97	
0.162000	12	95	95	97	
0.163000	12	95	95	97	
0.164000	12	96	96	98	
0.165000	12	96	96	98	
0.166000	12	96	96	98	
0.167000	12	97	96	98	
0.168000	12	97	96	98	
0.169000	12	97	96	98	
0.170000	12	97	96	98	
0.171000	12	97	96	98	
0.172000	12	97	96	98	
0.173000	12	97	96	98	
0.174000	12	97	96	98	
0.175000	12	97	96	99	
0.176000	12	97	97	99	
0.177000	12	97	97	99	
0.178000	12	97	97	99	
0.179000	12	98	97	99	
0.180000	13	98	97	99	
0.181000	15	98	98	99	
0.182000	15	98	98	99	
0.183000	15	98	98	99	
0.184000	15	99	98	99	
0.185000	15	99	98	99	
0.186000	15	99	98	100	
0.187000	16	99	98	100	
0.188000	16	99	98	100	
0.189000	17	99	98	100	
0.190000	17	99	99	100	
0.191000	17	99	99	100	
0.192000	17	99	99	100	
0.193000	17	99	99	100	
0.194000	19	99	99	100	
0.195000	19	99	99	100	
0.196000	20	99	99	100	
0.197000	20	99	99	100	
0.198000	20	99	99	100	
0.199000	20	99	99	100	
0.200000	20	99	99	100	
0.201000	21	99	100	100	
0.202000	21	99	100	100	
0.203000	21	99	100	100	
0.204000	21	99	100	100	
0.205000	21	99	100	100	
0.206000	21	99	100	100	
0.207000	21	99	100	100	
0.208000	21	99	100	100	
0.209000	21	99	100	100	
0.210000	21	99	100	100	
0.211000	21	99	100	100	
0.212000	22	99	100	100	
0.213000	22	99	100	100	
0.214000	23	99	100	100	
0.215000	23	99	100	100	
0.216000	23	99	100	100	
0.217000	23	99	100	100	
0.218000	23	99	100	100	
0.219000	24	99	100	100	
0.220000	24	99	100	100	
0.221000	24	99	100	100	
0.222000	24	99	100	100	
0.223000	24	99	100	100	
0.224000	25	99	100	100	
0.225000	25	99	100	100	
0.226000	25	99	100	100	
0.227000	25	99	100	100	
0.228000	25	99	100	100	
0.229000	25	99	100	100	
0.230000	25	99	100	100	
0.231000	25	99	100	100	
0.232000	26	99	100	100	
0.233000	26	99	100	100	
0.234000	26	99	100	100	
0.235000	26	99	100	100	
0.236000	27	99	100	100	
0.237000	27	100	100	100	
0.238000	27	100	100	100	
0.239000	27	100	100	100	
0.240000	27	100	100	100	
0.241000	27	100	100	100	
0.242000	27	100	100	100	
0.243000	28	100	100	100	
0.244000	28	100	100	100	
0.245000	28	100	100	100	
0.246000	28	100	100	100	
0.247000	28	100	100	100	
0.248000	28	100	100	100	
0.249000	28	100	100	100	
0.250000	28	100	100	100	
0.251000	28	100	100	100	
0.252000	29	100	100	100	
0.253000	29	100	100	100	
0.254000	30	100	100	100	
0.255000	30	100	100	100	
0.256000	30	100	100	100	
0.257000	30	100	100	100	
0.258000	31	100	100	100	
0.259000	32	100	100	100	
0.260000	32	100	100	100	
0.261000	33	100	100	100	
0.262000	33	100	100	100	
0.263000	33	100	100	100	
0.264000	33	100	100	100	
0.265000	33	100	100	100	
0.266000	33	100	100	100	
0.267000	33	100	100	100	
0.268000	33	100	100	100	
0.269000	33	100	100	100	
0.270000	35	100	100	100	
0.271000	35	100	100	100	
0.272000	35	100	100	100	
0.273000	35	100	100	100	
0.274000	35	100	100	100	
0.275000	35	100	100	100	
0.276000	35	100	100	100	
0.277000	35	100	100	100	
0.278000	35	100	100	100	
0.279000	36	100	100	100	
0.280000	36	100	100	100	
0.281000	36	100	100	100	
0.282000	36	100	100	100	
0.283000	38	100	100	100	
0.284000	38	100	100	100	
0.285000	38	100	100	100	
0.286000	39	100	100	100	
0.287000	40	100	100	100	
0.288000	40	100	100	100	
0.289000	40	100	100	100	
0.290000	41	100	100	100	
0.291000	41	100	100	100	
0.292000	42	100	100	100	
0.293000	42	100	100	100	
0.294000	42	100	100	100	
0.295000	43	100	100	100	
0.296000	43	100	100	100	
0.297000	43	100	100	100	
0.298000	43	100	100	100	
0.299000	43	100	100	100	
0.300000	43	100	100	100	
0.301000	43	100	100	100	
0.302000	43	100	100	100	
0.303000	43	100	100	100	
0.304000	43	100	100	100	
0.305000	44	100	100	100	
0.306000	44	100	100	100	
0.307000	45	100	100	100	
0.308000	45	100	100	100	
0.309000	45	100	100	100	
0.310000	45	100	100	100	
0.311000	45	100	100	100	
0.312000	46	100	100	100	
0.313000	46	100	100	100	
0.314000	47	100	100	100	
0.314999	48	100	100	100	
0.315999	48	100	100	100	
0.316999	49	100	100	100	
0.317999	49	100	100	100	
0.318999	49	100	100	100	
0.319999	49	100	100	100	
0.320999	49	100	100	100	
0.321999	49	100	100	100	
0.322999	49	100	100	100	
0.323999	50	100	100	100	
0.324999	51	100	100	100	
0.325999	51	100	100	100	
0.326999	51	100	100	100	
0.327999	51	100	100	100	
0.328999	51	100	100	100	
0.329999	52	100	100	100	
0.330999	53	100	100	100	
0.331999	53	100	100	100	
0.332999	53	100	100	100	
0.333999	54	100	100	100	
0.334999	54	100	100	100	
0.335999	54	100	100	100	
0.336999	54	100	100	100	
0.337999	54	100	100	100	
0.338999	55	100	100	100	
0.339999	56	100	100	100	
0.340999	56	100	100	100	
0.341999	56	100	100	100	
0.342999	56	100	100	100	
0.343999	56	100	100	100	
0.344999	56	100	100	100	
0.345999	56	100	100	100	
0.346999	56	100	100	100	
0.347999	56	100	100	100	
0.348999	56	100	100	100	
0.349999	56	100	100	100	
0.350999	57	100	100	100	
0.351999	57	100	100	100	
0.352999	57	100	100	100	
0.353999	57	100	100	100	
0.354999	57	100	100	100	
0.355999	57	100	100	100	
0.356999	57	100	100	100	
0.357999	57	100	100	100	
0.358999	57	100	100	100	
0.359999	57	100	100	100	
0.360999	57	100	100	100	
0.361999	57	100	100	100	
0.362999	57	100	100	100	
0.363999	57	100	100	100	
0.364999	57	100	100	100	
0.365999	57	100	100	100	
0.366999	57	100	100	100	
0.367999	57	100	100	100	
0.368999	57	100	100	100	
0.369999	57	100	100	100	
0.370999	57	100	100	100	
0.371999	57	100	100	100	
0.372999	58	100	100	100	
0.373999	58	100	100	100	
0.374999	58	100	100	100	
0.375999	58	100	100	100	
0.376999	58	100	100	100	
0.377999	58	100	100	100	
0.378999	58	100	100	100	
0.379999	58	100	100	100	
0.380999	58	100	100	100	
0.381999	58	100	100	100	
0.382999	58	100	100	100	
0.383999	58	100	100	100	
0.384999	58	100	100	100	
0.385999	58	100	100	100	
0.386999	58	100	100	100	
0.387999	58	100	100	100	
0.388999	58	100	100	100	
0.389999	58	100	100	100	
0.390999	58	100	100	100	
0.391998	58	100	100	100	
0.392998	58	100	100	100	
0.393998	58	100	100	100	
0.394998	58	100	100	100	
0.395998	58	100	100	100	
0.396998	58	100	100	100	
0.397998	58	100	100	100	
0.398998	58	100	100	100	
0.399998	58	100	100	100	
0.400998	58	100	100	100	
0.401998	58	100	100	100	
0.402998	58	100	100	100	
0.403998	58	100	100	100	
0.404998	58	100	100	100	
0.405998	58	100	100	100	
0.406998	58	100	100	100	
0.407998	60	100	100	100	
0.408998	60	100	100	100	
0.409998	60	100	100	100	
0.410998	62	100	100	100	
0.411998	62	100	100	100	
0.412998	62	100	100	100	
0.413998	62	100	100	100	
0.414998	62	100	100	100	
0.415998	62	100	100	100	
0.416998	62	100	100	100	
0.417998	62	100	100	100	
0.418998	62	100	100	100	
0.419998	62	100	100	100	
0.420998	62	100	100	100	
0.421998	62	100	100	100	
0.422998	62	100	100	100	
0.423998	62	100	100	100	
0.424998	62	100	100	100	
0.425998	62	100	100	100	
0.426998	62	100	100	100	
0.427998	62	100	100	100	
0.428998	62	100	100	100	
0.429998	62	100	100	100	
0.430998	62	100	100	100	
0.431998	62	100	100	100	
0.432998	62	100	100	100	
0.433998	62	100	100	100	
0.434998	62	100	100	100	
0.435998	62	100	100	100	
0.436998	62	100	100	100	
0.437998	62	100	100	100	
0.438998	62	100	100	100	
0.439998	62	100	100	100	
0.440998	62	100	100	100	
0.441998	62	100	100	100	
0.442998	62	100	100	100	
0.443998	62	100	100	100	
0.444998	62	100	100	100	
0.445998	62	100	100	100	
0.446998	62	100	100	100	
0.447998	62	100	100	100	
0.448998	62	100	100	100	
0.449998	62	100	100	100	
0.450998	63	100	100	100	
0.451998	63	100	100	100	
0.452998	63	100	100	100	
0.453998	63	100	100	100	
0.454998	63	100	100	100	
0.455998	63	100	100	100	
0.456998	63	100	100	100	
0.457998	63	100	100	100	
0.458998	64	100	100	100	
0.459998	64	100	100	100	
0.460998	66	100	100	100	
0.461998	66	100	100	100	
0.462998	66	100	100	100	
0.463998	66	100	100	100	
0.464998	66	100	100	100	
0.465998	66	100	100	100	
0.466998	67	100	100	100	
0.467998	67	100	100	100	
0.468998	67	100	100	100	
0.469997	67	100	100	100	
0.470997	67	100	100	100	
0.471997	67	100	100	100	
0.472997	67	100	100	100	
0.473997	67	100	100	100	
0.474997	68	100	100	100	
0.475997	68	100	100	100	
0.476997	68	100	100	100	
0.477997	70	100	100	100	
0.478997	70	100	100	100	
0.479997	71	100	100	100	
0.480997	71	100	100	100	
0.481997	71	100	100	100	
0.482997	72	100	100	100	
0.483997	72	100	100	100	
0.484997	72	100	100	100	
0.485997	73	100	100	100	
0.486997	73	100	100	100	
0.487997	73	100	100	100	
0.488997	73	100	100	100	
0.489997	73	100	100	100	
0.490997	73	100	100	100	
0.491997	73	100	100	100	
0.492997	73	100	100	100	
0.493997	74	100	100	100	
0.494997	74	100	100	100	
0.495997	74	100	100	100	
0.496997	74	100	100	100	
0.497997	75	100	100	100	
0.498997	75	100	100	100	
0.499997	75	100	100	100	


==> 150818/data/seq7_rs_r010t010/r020t020.txt <==
0.438273	0.436278	0.082573	0.006082	0.079255	0.008451	0.070898	0.012625	
0.374346	0.567153	0.116944	0.096632	0.117818	0.098758	0.067080	0.073352	
0.299033	0.168979	0.084241	0.059066	0.050724	0.066477	0.048739	0.067651	
0.509313	0.187333	0.159146	0.170294	0.119897	0.130403	0.056051	0.095815	
0.353974	0.356489	0.248066	0.092054	0.219495	0.074333	0.363359	0.052151	
1.072555	0.456598	0.370186	0.237746	0.188818	0.231663	0.189046	0.217187	
0.692149	0.211027	0.142067	0.089333	0.099107	0.039602	0.088397	0.038556	
0.287852	0.629831	0.139370	0.125188	0.112167	0.031982	0.098523	0.027617	
0.074315	0.087041	0.179720	0.051788	0.095531	0.019011	0.082792	0.039479	
1.258567	0.425742	0.158700	0.193220	0.101060	0.128746	0.097663	0.124484	
0.389583	0.467668	0.092310	0.100526	0.112795	0.120138	0.093122	0.121362	
0.654655	0.689889	0.107878	0.147973	0.097159	0.160128	0.075189	0.124473	
1.279690	0.389487	0.094307	0.030811	0.079843	0.034887	0.050038	0.028509	
0.940419	0.196056	0.219910	0.067836	0.496952	0.059826	0.153112	0.028770	
0.564898	0.769945	0.196654	0.067574	0.332120	0.059691	0.144221	0.065258	
0.932257	0.286749	0.080972	0.069505	0.119625	0.068301	0.050286	0.058167	
0.238906	0.331116	0.234125	0.064608	0.246546	0.036212	0.334774	0.096221	
0.832605	0.391447	0.097712	0.073313	0.066812	0.055951	0.063329	0.074170	
0.131339	0.118980	0.111740	0.111395	0.051675	0.115711	0.050242	0.113547	
0.190743	0.190354	0.326426	0.072792	0.250378	0.084485	0.225241	0.074454	
0.521646	0.194808	0.114893	0.081939	0.067934	0.074662	0.064838	0.088470	
0.431767	0.304714	0.087282	0.109441	0.082328	0.111762	0.089711	0.093286	
0.406748	0.241747	0.156007	0.069746	0.115044	0.089451	0.120528	0.085667	
0.613771	0.232921	0.135645	0.106049	0.119088	0.063153	0.104866	0.068683	
0.457199	0.373740	0.626112	0.090072	0.431177	0.064073	0.341044	0.061486	
0.321116	0.444001	0.580878	0.111946	0.320237	0.104846	0.139298	0.169809	
1.134114	0.310590	0.129300	0.094580	0.069281	0.039690	0.030160	0.064825	
0.200562	0.095547	0.193360	0.021715	0.178960	0.025246	0.147315	0.023732	
0.441939	0.102938	0.203285	0.112344	0.127743	0.108983	0.144793	0.107617	
0.357295	0.191840	0.165248	0.060858	0.103897	0.026009	0.104120	0.029262	
0.457778	0.431497	0.109797	0.103532	0.078809	0.061884	0.023823	0.052977	
0.642105	0.375776	0.123983	0.043506	0.097004	0.042292	0.090228	0.031241	
0.541693	0.422746	0.206063	0.153112	0.333757	0.142505	0.160980	0.159297	
0.422038	0.222559	0.122224	0.103692	0.048339	0.100461	0.040795	0.096209	
1.051956	0.526360	0.093504	0.044967	0.056712	0.030782	0.041566	0.029780	
0.498384	0.406093	0.679505	0.054603	0.602246	0.046642	0.208340	0.016357	
0.258276	0.165091	0.176794	0.073004	0.167464	0.056946	0.175625	0.055482	
0.186863	0.472281	0.202567	0.156831	0.150659	0.091085	0.151720	0.069577	
0.261237	0.331217	0.291777	0.154522	0.136483	0.123168	0.113785	0.102771	
0.569861	0.279793	0.107668	0.065529	0.073538	0.065144	0.090558	0.060510	
0.593881	0.335031	0.086821	0.173464	0.073742	0.188060	0.079853	0.200689	
0.269732	0.135970	0.165775	0.056938	0.220822	0.048871	0.119891	0.034414	
0.588612	0.148153	0.182906	0.064108	0.159529	0.075679	0.153224	0.072083	
1.505337	0.367782	0.101060	0.069774	0.094528	0.056710	0.120419	0.094470	
0.105049	0.038696	0.107108	0.066511	0.057672	0.032350	0.032590	0.044426	
0.834763	0.361328	0.490326	0.128974	0.728155	0.137134	0.227112	0.141840	
0.705404	0.271456	0.165816	0.093246	0.106287	0.075043	0.116110	0.074793	
0.753329	0.383467	0.263353	0.095730	0.155655	0.054535	0.165237	0.020388	
1.861814	0.520454	0.109977	0.134305	0.088184	0.166742	0.085914	0.165271	
0.130802	0.134044	0.442854	0.147458	0.096760	0.157812	0.098905	0.156495	
0.284903	0.252231	0.061067	0.068668	0.053331	0.070883	0.037724	0.017715	
0.375596	0.402527	0.057465	0.184911	0.049635	0.194640	0.036913	0.192825	
1.606722	0.395346	0.114749	0.093776	0.091352	0.088699	0.055261	0.169225	
0.628304	0.669752	0.114264	0.137573	0.105553	0.145805	0.058664	0.121946	
0.898880	0.288376	0.973422	0.073919	0.959314	0.064778	0.489238	0.079169	
1.715534	0.469846	0.068095	0.082535	0.037362	0.049332	0.052021	0.034222	
0.258091	0.217290	0.107374	0.058220	0.094207	0.053102	0.098521	0.057347	
0.792214	0.278169	0.136759	0.036727	0.153364	0.033103	0.088493	0.032454	
0.352766	0.155167	0.216336	0.091719	0.271748	0.093455	0.116547	0.043406	
0.570436	0.231417	0.042894	0.048541	0.027091	0.043084	0.026299	0.044903	
0.068344	0.136341	0.704293	0.091486	0.251461	0.063322	0.182552	0.122204	
0.145248	0.270997	0.254605	0.026720	0.254534	0.042825	0.143014	0.041401	
1.105610	0.528934	0.981222	0.111854	0.120921	0.082806	0.105970	0.100446	
0.634917	0.358110	0.076629	0.038715	0.091021	0.032226	0.073605	0.033150	
0.660013	0.491495	0.319228	0.083655	0.388447	0.089198	0.154282	0.059266	
0.771242	0.530009	0.133907	0.101565	0.148566	0.073726	0.080305	0.061584	
0.993554	0.540004	0.142437	0.088681	0.076150	0.071138	0.069549	0.063304	
0.658525	0.368093	0.125267	0.077258	0.111866	0.076855	0.110796	0.091813	
1.237116	0.674165	0.097451	0.178698	0.067900	0.119645	0.063353	0.123984	
0.297040	0.348829	0.252356	0.146609	0.251770	0.142584	0.192675	0.149911	
0.273221	0.111419	0.536796	0.137864	0.077613	0.088876	0.060349	0.117191	
0.295130	0.147192	0.305570	0.074400	0.254470	0.084580	0.200712	0.113094	
1.297353	0.287989	0.050994	0.038407	0.051988	0.036323	0.058887	0.037492	
0.340069	0.493956	0.194052	0.104992	0.139236	0.121039	0.125396	0.110441	
1.074220	0.384270	1.360168	0.092423	0.583688	0.081804	0.096203	0.144192	
0.497323	0.265652	0.139073	0.050885	0.111630	0.057908	0.110211	0.031026	
0.857298	0.207512	0.540412	0.047674	0.654586	0.054468	0.193297	0.022368	
0.476341	0.095668	0.161839	0.045093	0.156567	0.044681	0.131206	0.078216	
1.057463	0.503768	0.186785	0.118290	0.228595	0.120700	0.119524	0.123191	
1.004489	0.421257	0.128040	0.068794	0.130568	0.063882	0.080950	0.051773	
0.483697	0.252840	0.079393	0.082530	0.064732	0.074866	0.064877	0.072747	
0.318719	0.118648	0.084478	0.030523	0.086183	0.004880	0.077784	0.011827	
0.677142	0.548933	0.156691	0.121746	0.145147	0.125956	0.130878	0.164671	
0.544304	0.309379	0.120895	0.188706	0.086400	0.185102	0.142342	0.200596	
0.223922	0.208306	0.245451	0.114490	0.163877	0.123160	0.167479	0.131904	
1.398098	0.598019	0.138230	0.016011	0.137815	0.016307	0.145745	0.020576	
0.702177	0.489356	0.192736	0.058513	0.217730	0.053249	0.155557	0.028751	
0.074226	0.084646	0.124296	0.052666	0.078965	0.027431	0.102602	0.055736	
0.491260	0.721394	0.149796	0.103568	0.101260	0.097997	0.103479	0.111777	
0.609001	0.407491	0.178494	0.079389	0.172478	0.075422	0.164377	0.112916	
0.230625	0.290717	0.113432	0.042934	0.112111	0.043660	0.067988	0.042844	
0.170123	0.181964	0.109374	0.052036	0.094524	0.031627	0.084532	0.030187	
0.626400	0.523659	0.204452	0.052757	0.150881	0.016483	0.150731	0.018677	
0.373749	0.111044	0.389979	0.085169	0.529427	0.089790	0.254262	0.091725	
0.434266	0.122366	0.175227	0.156996	0.199905	0.130760	0.067629	0.087051	
1.050539	0.815741	0.109292	0.158882	0.069026	0.167788	0.082207	0.169606	
0.880400	0.242737	0.315606	0.026959	0.295893	0.036476	0.171072	0.017372	
1.386532	0.544089	0.122219	0.025175	0.132113	0.014459	0.095678	0.032466	
0.392276	0.207514	0.113113	0.025211	0.092760	0.016610	0.099361	0.035854	
1.303722	0.456847	0.155225	0.105942	0.075892	0.042893	0.074541	0.049885	


==> 150818/data/seq7_rs_r010t010/r020t020_r_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	0	0	
0.006000	0	0	0	0	
0.007000	0	0	0	0	
0.008000	0	0	0	0	
0.009000	0	0	0	0	
0.010000	0	0	0	0	
0.011000	0	0	0	0	
0.012000	0	0	0	0	
0.013000	0	0	0	0	
0.014000	0	0	0	0	
0.015000	0	0	0	0	
0.016000	0	0	0	0	
0.017000	0	0	0	0	
0.018000	0	0	0	0	
0.019000	0	0	0	0	
0.020000	0	0	0	0	
0.021000	0	0	0	0	
0.022000	0	0	0	0	
0.023000	0	0	0	0	
0.024000	0	0	0	0	
0.025000	0	0	0	0	
0.026000	0	0	0	0	
0.027000	0	0	0	0	
0.028000	0	0	1	1	
0.029000	0	0	1	1	
0.030000	0	0	1	1	
0.031000	0	0	1	1	
0.032000	0	0	1	1	
0.033000	0	0	1	1	
0.034000	0	0	1	1	
0.035000	0	0	1	1	
0.036000	0	0	1	1	
0.037000	0	0	1	1	
0.038000	0	0	2	2	
0.039000	0	0	2	2	
0.040000	0	0	2	2	
0.041000	0	0	2	2	
0.042000	0	0	2	2	
0.043000	0	1	2	2	
0.044000	0	1	2	2	
0.045000	0	1	2	2	
0.046000	0	1	2	2	
0.047000	0	1	2	2	
0.048000	0	1	2	2	
0.049000	0	1	3	3	
0.050000	0	1	4	4	
0.051000	0	2	5	5	
0.052000	0	2	7	7	
0.053000	0	2	7	7	
0.054000	0	2	8	8	
0.055000	0	2	8	8	
0.056000	0	2	8	8	
0.057000	0	2	9	9	
0.058000	0	3	10	10	
0.059000	0	3	10	10	
0.060000	0	3	10	10	
0.061000	0	3	10	10	
0.062000	0	4	10	10	
0.063000	0	4	10	10	
0.064000	0	4	10	10	
0.065000	0	4	11	11	
0.066000	0	4	11	11	
0.067000	0	4	12	12	
0.068000	0	4	14	14	
0.069000	1	5	14	14	
0.070000	1	5	16	16	
0.071000	1	5	16	16	
0.072000	1	5	16	16	
0.073000	1	5	16	16	
0.074000	1	5	18	18	
0.075000	3	5	18	18	
0.076000	3	5	19	19	
0.077000	3	6	20	20	
0.078000	3	6	21	21	
0.079000	3	6	23	23	
0.080000	3	7	25	25	
0.081000	3	8	25	25	
0.082000	3	8	25	25	
0.083000	3	9	26	26	
0.084000	3	9	26	26	
0.085000	3	11	26	26	
0.086000	3	11	26	26	
0.087000	3	12	28	28	
0.088000	3	13	28	28	
0.089000	3	13	29	29	
0.090000	3	13	29	29	
0.091000	3	13	29	29	
0.092000	3	13	31	31	
0.093000	3	14	32	32	
0.094000	3	15	32	32	
0.095000	3	16	35	35	
0.096000	3	16	36	36	
0.097000	3	16	37	37	
0.098000	3	18	39	39	
0.099000	3	18	39	39	
0.100000	3	18	40	40	
0.101000	3	18	40	40	
0.102000	3	19	42	42	
0.103000	3	19	42	42	
0.104000	3	19	43	43	
0.105000	3	19	43	43	
0.106000	4	19	44	44	
0.107000	4	19	45	45	
0.108000	4	23	45	45	
0.109000	4	23	45	45	
0.110000	4	27	45	45	
0.111000	4	27	45	45	
0.112000	4	28	47	47	
0.113000	4	28	50	50	
0.114000	4	30	50	50	
0.115000	4	33	50	50	
0.116000	4	33	51	51	
0.117000	4	34	51	51	
0.118000	4	34	52	52	
0.119000	4	34	52	52	
0.120000	4	34	55	55	
0.121000	4	35	56	56	
0.122000	4	35	56	56	
0.123000	4	37	56	56	
0.124000	4	38	56	56	
0.125000	4	39	56	56	
0.126000	4	40	56	56	
0.127000	4	40	56	56	
0.128000	4	40	57	57	
0.129000	4	41	57	57	
0.130000	4	42	57	57	
0.131000	5	42	58	58	
0.132000	6	42	58	58	
0.133000	6	42	59	59	
0.134000	6	43	59	59	
0.135000	6	43	59	59	
0.136000	6	44	59	59	
0.137000	6	45	60	60	
0.138000	6	45	61	61	
0.139000	6	46	61	61	
0.140000	6	48	62	62	
0.141000	6	48	62	62	
0.142000	6	48	62	62	
0.143000	6	50	62	62	
0.144000	6	50	62	62	
0.145000	6	50	62	62	
0.146000	7	50	63	63	
0.147000	7	50	63	63	
0.148000	7	50	63	63	
0.149000	7	50	64	64	
0.150000	7	51	64	64	
0.151000	7	51	66	66	
0.152000	7	51	66	66	
0.153000	7	51	66	66	
0.154000	7	51	67	67	
0.155000	7	51	67	67	
0.156000	7	52	68	68	
0.157000	7	54	69	69	
0.158000	7	54	69	69	
0.159000	7	55	69	69	
0.160000	7	56	70	70	
0.161000	7	56	70	70	
0.162000	7	57	70	70	
0.163000	7	57	70	70	
0.164000	7	57	71	71	
0.165000	7	57	71	71	
0.166000	7	60	71	71	
0.167000	7	60	71	71	
0.168000	7	60	72	72	
0.169000	7	60	72	72	
0.170000	7	60	72	72	
0.171000	8	60	72	72	
0.172000	8	60	72	72	
0.173000	8	60	73	73	
0.174000	8	60	73	73	
0.175000	8	60	73	73	
0.176000	8	61	73	73	
0.177000	8	62	73	73	
0.178000	8	62	73	73	
0.179000	8	63	74	74	
0.180000	8	64	74	74	
0.181000	8	64	74	74	
0.182000	8	64	74	74	
0.183000	8	65	74	74	
0.184000	8	65	74	74	
0.185000	8	65	74	74	
0.186000	8	65	74	74	
0.187000	9	66	74	74	
0.188000	9	66	74	74	
0.189000	9	66	75	75	
0.190000	9	66	75	75	
0.191000	10	66	75	75	
0.192000	10	66	75	75	
0.193000	10	67	75	75	
0.194000	10	68	75	75	
0.195000	10	69	75	75	
0.196000	10	69	75	75	
0.197000	10	70	75	75	
0.198000	10	70	75	75	
0.199000	10	70	75	75	
0.200000	10	70	76	76	
0.201000	11	70	76	76	
0.202000	11	70	76	76	
0.203000	11	71	76	76	
0.204000	11	72	76	76	
0.205000	11	73	76	76	
0.206000	11	73	76	76	
0.207000	11	74	76	76	
0.208000	11	74	76	76	
0.209000	11	74	76	76	
0.210000	11	74	76	76	
0.211000	11	74	76	76	
0.212000	11	74	76	76	
0.213000	11	74	76	76	
0.214000	11	74	76	76	
0.215000	11	74	76	76	
0.216000	11	74	76	76	
0.217000	11	75	76	76	
0.218000	11	75	77	77	
0.219000	11	75	77	77	
0.220000	11	76	78	78	
0.221000	11	76	79	79	
0.222000	11	76	79	79	
0.223000	11	76	79	79	
0.224000	12	76	79	79	
0.225000	12	76	79	79	
0.226000	12	76	79	79	
0.227000	12	76	79	79	
0.228000	12	76	79	79	
0.229000	12	76	80	80	
0.230000	12	76	80	80	
0.231000	13	76	80	80	
0.232000	13	76	80	80	
0.233000	13	76	80	80	
0.234000	13	76	80	80	
0.235000	13	77	80	80	
0.236000	13	77	80	80	
0.237000	13	77	80	80	
0.238000	13	77	80	80	
0.239000	14	77	80	80	
0.240000	14	77	80	80	
0.241000	14	77	80	80	
0.242000	14	77	80	80	
0.243000	14	77	80	80	
0.244000	14	77	80	80	
0.245000	14	77	80	80	
0.246000	14	78	80	80	
0.247000	14	78	81	81	
0.248000	14	78	81	81	
0.249000	14	79	81	81	
0.250000	14	79	81	81	
0.251000	14	79	82	82	
0.252000	14	79	84	84	
0.253000	14	80	84	84	
0.254000	14	80	84	84	
0.255000	14	81	86	86	
0.256000	14	81	86	86	
0.257000	14	81	86	86	
0.258000	14	81	86	86	
0.259000	16	81	86	86	
0.260000	16	81	86	86	
0.261000	16	81	86	86	
0.262000	17	81	86	86	
0.263000	17	81	86	86	
0.264000	17	82	86	86	
0.265000	17	82	86	86	
0.266000	17	82	86	86	
0.267000	17	82	86	86	
0.268000	17	82	86	86	
0.269000	17	82	86	86	
0.270000	18	82	86	86	
0.271000	18	82	86	86	
0.272000	18	82	87	87	
0.273000	18	82	87	87	
0.274000	19	82	87	87	
0.275000	19	82	87	87	
0.276000	19	82	87	87	
0.277000	19	82	87	87	
0.278000	19	82	87	87	
0.279000	19	82	87	87	
0.280000	19	82	87	87	
0.281000	19	82	87	87	
0.282000	19	82	87	87	
0.283000	19	82	87	87	
0.284000	19	82	87	87	
0.285000	20	82	87	87	
0.286000	20	82	87	87	
0.287000	20	82	87	87	
0.288000	21	82	87	87	
0.289000	21	82	87	87	
0.290000	21	82	87	87	
0.291000	21	82	87	87	
0.292000	21	83	87	87	
0.293000	21	83	87	87	
0.294000	21	83	87	87	
0.295000	21	83	87	87	
0.296000	22	83	88	88	
0.297000	22	83	88	88	
0.298000	23	83	88	88	
0.299000	23	83	88	88	
0.300000	24	83	88	88	
0.301000	24	83	88	88	
0.302000	24	83	88	88	
0.303000	24	83	88	88	
0.304000	24	83	88	88	
0.305000	24	83	88	88	
0.306000	24	84	88	88	
0.307000	24	84	88	88	
0.308000	24	84	88	88	
0.309000	24	84	88	88	
0.310000	24	84	88	88	
0.311000	24	84	88	88	
0.312000	24	84	88	88	
0.313000	24	84	88	88	
0.314000	24	84	88	88	
0.314999	24	84	88	88	
0.315999	24	85	88	88	
0.316999	24	85	88	88	
0.317999	24	85	88	88	
0.318999	25	85	88	88	
0.319999	25	86	88	88	
0.320999	25	86	89	89	
0.321999	26	86	89	89	
0.322999	26	86	89	89	
0.323999	26	86	89	89	
0.324999	26	86	89	89	
0.325999	26	86	89	89	
0.326999	26	87	89	89	
0.327999	26	87	89	89	
0.328999	26	87	89	89	
0.329999	26	87	89	89	
0.330999	26	87	89	89	
0.331999	26	87	89	89	
0.332999	26	87	90	90	
0.333999	26	87	91	91	
0.334999	26	87	91	91	
0.335999	26	87	91	91	
0.336999	26	87	91	91	
0.337999	26	87	91	91	
0.338999	26	87	91	91	
0.339999	26	87	91	91	
0.340999	27	87	91	91	
0.341999	27	87	91	91	
0.342999	27	87	91	91	
0.343999	27	87	91	91	
0.344999	27	87	91	91	
0.345999	27	87	91	91	
0.346999	27	87	91	91	
0.347999	27	87	91	91	
0.348999	27	87	91	91	
0.349999	27	87	91	91	
0.350999	27	87	91	91	
0.351999	27	87	91	91	
0.352999	28	87	91	91	
0.353999	29	87	91	91	
0.354999	29	87	91	91	
0.355999	29	87	91	91	
0.356999	29	87	91	91	
0.357999	30	87	91	91	
0.358999	30	87	91	91	
0.359999	30	87	91	91	
0.360999	30	87	91	91	
0.361999	30	87	91	91	
0.362999	30	87	91	91	
0.363999	30	87	91	91	
0.364999	30	87	91	91	
0.365999	30	87	91	91	
0.366999	30	87	91	91	
0.367999	30	87	91	91	
0.368999	30	87	91	91	
0.369999	30	87	91	91	
0.370999	30	88	91	91	
0.371999	30	88	91	91	
0.372999	30	88	91	91	
0.373999	31	88	91	91	
0.374999	32	88	91	91	
0.375999	33	88	91	91	
0.376999	33	88	91	91	
0.377999	33	88	91	91	
0.378999	33	88	91	91	
0.379999	33	88	91	91	
0.380999	33	88	91	91	
0.381999	33	88	91	91	
0.382999	33	88	91	91	
0.383999	33	88	91	91	
0.384999	33	88	91	91	
0.385999	33	88	91	91	
0.386999	33	88	91	91	
0.387999	33	88	91	91	
0.388999	33	88	92	92	
0.389999	34	89	92	92	
0.390999	34	89	92	92	
0.391998	34	89	92	92	
0.392998	35	89	92	92	
0.393998	35	89	92	92	
0.394998	35	89	92	92	
0.395998	35	89	92	92	
0.396998	35	89	92	92	
0.397998	35	89	92	92	
0.398998	35	89	92	92	
0.399998	35	89	92	92	
0.400998	35	89	92	92	
0.401998	35	89	92	92	
0.402998	35	89	92	92	
0.403998	35	89	92	92	
0.404998	35	89	92	92	
0.405998	35	89	92	92	
0.406998	36	89	92	92	
0.407998	36	89	92	92	
0.408998	36	89	92	92	
0.409998	36	89	92	92	
0.410998	36	89	92	92	
0.411998	36	89	92	92	
0.412998	36	89	92	92	
0.413998	36	89	92	92	
0.414998	36	89	92	92	
0.415998	36	89	92	92	
0.416998	36	89	92	92	
0.417998	36	89	92	92	
0.418998	36	89	92	92	
0.419998	36	89	92	92	
0.420998	36	89	92	92	
0.421998	36	89	92	92	
0.422998	37	89	92	92	
0.423998	37	89	92	92	
0.424998	37	89	92	92	
0.425998	37	89	92	92	
0.426998	37	89	92	92	
0.427998	37	89	92	92	
0.428998	37	89	92	92	
0.429998	37	89	92	92	
0.430998	37	89	92	92	
0.431998	38	89	93	93	
0.432998	38	89	93	93	
0.433998	38	89	93	93	
0.434998	39	89	93	93	
0.435998	39	89	93	93	
0.436998	39	89	93	93	
0.437998	39	89	93	93	
0.438998	40	89	93	93	
0.439998	40	89	93	93	
0.440998	40	89	93	93	
0.441998	41	89	93	93	
0.442998	41	90	93	93	
0.443998	41	90	93	93	
0.444998	41	90	93	93	
0.445998	41	90	93	93	
0.446998	41	90	93	93	
0.447998	41	90	93	93	
0.448998	41	90	93	93	
0.449998	41	90	93	93	
0.450998	41	90	93	93	
0.451998	41	90	93	93	
0.452998	41	90	93	93	
0.453998	41	90	93	93	
0.454998	41	90	93	93	
0.455998	41	90	93	93	
0.456998	41	90	93	93	
0.457998	43	90	93	93	
0.458998	43	90	93	93	
0.459998	43	90	93	93	
0.460998	43	90	93	93	
0.461998	43	90	93	93	
0.462998	43	90	93	93	
0.463998	43	90	93	93	
0.464998	43	90	93	93	
0.465998	43	90	93	93	
0.466998	43	90	93	93	
0.467998	43	90	93	93	
0.468998	43	90	93	93	
0.469997	43	90	93	93	
0.470997	43	90	93	93	
0.471997	43	90	93	93	
0.472997	43	90	93	93	
0.473997	43	90	93	93	
0.474997	43	90	93	93	
0.475997	43	90	93	93	
0.476997	44	90	93	93	
0.477997	44	90	93	93	
0.478997	44	90	93	93	
0.479997	44	90	93	93	
0.480997	44	90	93	93	
0.481997	44	90	93	93	
0.482997	44	90	93	93	
0.483997	45	90	93	93	
0.484997	45	90	93	93	
0.485997	45	90	93	93	
0.486997	45	90	93	93	
0.487997	45	90	93	93	
0.488997	45	90	93	93	
0.489997	45	90	93	93	
0.490997	45	91	93	93	
0.491997	46	91	93	93	
0.492997	46	91	93	93	
0.493997	46	91	93	93	
0.494997	46	91	93	93	
0.495997	46	91	93	93	
0.496997	46	91	94	94	
0.497997	47	91	94	94	
0.498997	48	91	94	94	
0.499997	48	91	94	94	


==> 150818/data/seq7_rs_r010t010/r020t020_t_hist.txt <==
0.000000	0	0	0	0	
0.001000	0	0	0	0	
0.002000	0	0	0	0	
0.003000	0	0	0	0	
0.004000	0	0	0	0	
0.005000	0	0	1	0	
0.006000	0	0	1	0	
0.007000	0	1	1	0	
0.008000	0	1	1	0	
0.009000	0	1	2	0	
0.010000	0	1	2	0	
0.011000	0	1	2	0	
0.012000	0	1	2	1	
0.013000	0	1	2	2	
0.014000	0	1	2	2	
0.015000	0	1	3	2	
0.016000	0	1	3	2	
0.017000	0	2	6	3	
0.018000	0	2	6	5	
0.019000	0	2	6	6	
0.020000	0	2	7	6	
0.021000	0	2	7	8	
0.022000	0	3	7	8	
0.023000	0	3	7	9	
0.024000	0	3	7	10	
0.025000	0	3	7	10	
0.026000	0	5	8	10	
0.027000	0	7	9	10	
0.028000	0	7	10	11	
0.029000	0	7	10	14	
0.030000	0	7	10	16	
0.031000	0	9	11	17	
0.032000	0	9	13	19	
0.033000	0	9	15	21	
0.034000	0	9	16	22	
0.035000	0	9	17	24	
0.036000	0	9	17	25	
0.037000	0	10	20	25	
0.038000	0	10	20	26	
0.039000	1	12	20	27	
0.040000	1	12	22	28	
0.041000	1	12	22	28	
0.042000	1	12	22	29	
0.043000	1	13	25	30	
0.044000	1	14	27	31	
0.045000	1	15	28	33	
0.046000	1	16	28	33	
0.047000	1	16	29	33	
0.048000	1	17	29	33	
0.049000	1	18	30	33	
0.050000	1	18	31	34	
0.051000	1	19	31	34	
0.052000	1	20	31	35	
0.053000	1	23	31	37	
0.054000	1	23	33	37	
0.055000	1	24	35	37	
0.056000	1	24	36	39	
0.057000	1	25	38	39	
0.058000	1	25	39	40	
0.059000	1	27	39	41	
0.060000	1	28	41	42	
0.061000	1	29	41	43	
0.062000	1	29	42	45	
0.063000	1	29	42	45	
0.064000	1	29	45	46	
0.065000	1	31	47	47	
0.066000	1	32	48	48	
0.067000	1	33	49	48	
0.068000	1	35	49	49	
0.069000	1	37	50	50	
0.070000	1	40	50	51	
0.071000	1	40	51	51	
0.072000	1	40	52	51	
0.073000	1	41	52	53	
0.074000	1	44	53	54	
0.075000	1	45	56	57	
0.076000	1	45	59	57	
0.077000	1	45	60	57	
0.078000	1	46	60	57	
0.079000	1	46	60	58	
0.080000	1	47	60	59	
0.081000	1	47	60	59	
0.082000	1	48	61	59	
0.083000	1	50	62	59	
0.084000	1	51	62	59	
0.085000	2	51	64	59	
0.086000	2	52	64	60	
0.087000	2	52	64	60	
0.088000	3	52	64	61	
0.089000	3	53	66	62	
0.090000	3	54	69	62	
0.091000	3	55	69	62	
0.092000	3	57	70	64	
0.093000	3	59	70	64	
0.094000	3	61	71	65	
0.095000	3	62	71	66	
0.096000	5	63	71	67	
0.097000	5	64	71	69	
0.098000	5	64	72	69	
0.099000	5	64	73	69	
0.100000	5	64	73	69	
0.101000	5	65	74	70	
0.102000	5	66	74	70	
0.103000	6	66	74	71	
0.104000	6	69	74	71	
0.105000	6	70	75	71	
0.106000	6	71	75	71	
0.107000	6	72	75	71	
0.108000	6	72	75	72	
0.109000	6	72	76	72	
0.110000	6	73	76	72	
0.111000	6	73	76	73	
0.112000	8	76	77	74	
0.113000	8	77	77	75	
0.114000	8	77	77	77	
0.115000	8	78	77	77	
0.116000	8	78	78	77	
0.117000	8	78	78	77	
0.118000	8	78	78	78	
0.119000	10	79	78	78	
0.120000	10	79	79	78	
0.121000	10	79	81	78	
0.122000	10	80	82	80	
0.123000	11	80	82	81	
0.124000	11	80	84	83	
0.125000	11	80	84	85	
0.126000	11	81	85	85	
0.127000	11	81	85	85	
0.128000	11	81	85	85	
0.129000	11	82	86	85	
0.130000	11	82	86	85	
0.131000	11	82	88	85	
0.132000	11	82	88	86	
0.133000	11	82	88	86	
0.134000	11	82	88	86	
0.135000	12	83	88	86	
0.136000	13	83	88	86	
0.137000	14	83	88	86	
0.138000	14	85	89	86	
0.139000	14	85	89	86	
0.140000	14	85	89	86	
0.141000	14	85	89	86	
0.142000	14	85	89	87	
0.143000	14	85	91	87	
0.144000	14	85	91	87	
0.145000	14	85	91	88	
0.146000	14	85	92	88	
0.147000	14	86	92	88	
0.148000	15	88	92	88	
0.149000	16	88	92	88	
0.150000	16	88	92	89	
0.151000	16	88	92	89	
0.152000	16	88	92	89	
0.153000	16	88	92	89	
0.154000	16	89	92	89	
0.155000	16	90	92	89	
0.156000	17	90	92	89	
0.157000	17	92	92	90	
0.158000	17	92	93	90	
0.159000	17	93	93	90	
0.160000	17	93	93	91	
0.161000	17	93	94	91	
0.162000	17	93	94	91	
0.163000	17	93	94	91	
0.164000	17	93	94	91	
0.165000	17	93	94	92	
0.166000	18	93	94	93	
0.167000	18	93	95	93	
0.168000	18	93	96	93	
0.169000	19	93	96	93	
0.170000	19	93	96	96	
0.171000	19	94	96	96	
0.172000	19	94	96	96	
0.173000	19	94	96	96	
0.174000	19	95	96	96	
0.175000	19	95	96	96	
0.176000	19	95	96	96	
0.177000	19	95	96	96	
0.178000	19	95	96	96	
0.179000	19	96	96	96	
0.180000	19	96	96	96	
0.181000	19	96	96	96	
0.182000	20	96	96	96	
0.183000	20	96	96	96	
0.184000	20	96	96	96	
0.185000	20	97	96	96	
0.186000	20	97	97	96	
0.187000	20	97	97	96	
0.188000	21	97	97	96	
0.189000	21	98	98	96	
0.190000	21	98	98	96	
0.191000	22	98	98	96	
0.192000	23	98	98	96	
0.193000	23	98	98	97	
0.194000	23	99	98	97	
0.195000	24	99	99	97	
0.196000	24	99	99	97	
0.197000	25	99	99	97	
0.198000	25	99	99	97	
0.199000	25	99	99	97	
0.200000	25	99	99	97	
0.201000	25	99	99	99	
0.202000	25	99	99	99	
0.203000	25	99	99	99	
0.204000	25	99	99	99	
0.205000	25	99	99	99	
0.206000	25	99	99	99	
0.207000	25	99	99	99	
0.208000	27	99	99	99	
0.209000	28	99	99	99	
0.210000	28	99	99	99	
0.211000	28	99	99	99	
0.212000	29	99	99	99	
0.213000	29	99	99	99	
0.214000	29	99	99	99	
0.215000	29	99	99	99	
0.216000	29	99	99	99	
0.217000	29	99	99	99	
0.218000	30	99	99	100	
0.219000	30	99	99	100	
0.220000	30	99	99	100	
0.221000	30	99	99	100	
0.222000	30	99	99	100	
0.223000	31	99	99	100	
0.224000	31	99	99	100	
0.225000	31	99	99	100	
0.226000	31	99	99	100	
0.227000	31	99	99	100	
0.228000	31	99	99	100	
0.229000	31	99	99	100	
0.230000	31	99	99	100	
0.231000	31	99	99	100	
0.232000	32	99	100	100	
0.233000	33	99	100	100	
0.234000	33	99	100	100	
0.235000	33	99	100	100	
0.236000	33	99	100	100	
0.237000	33	99	100	100	
0.238000	33	100	100	100	
0.239000	33	100	100	100	
0.240000	33	100	100	100	
0.241000	33	100	100	100	
0.242000	34	100	100	100	
0.243000	35	100	100	100	
0.244000	35	100	100	100	
0.245000	35	100	100	100	
0.246000	35	100	100	100	
0.247000	35	100	100	100	
0.248000	35	100	100	100	
0.249000	35	100	100	100	
0.250000	35	100	100	100	
0.251000	35	100	100	100	
0.252000	35	100	100	100	
0.253000	37	100	100	100	
0.254000	37	100	100	100	
0.255000	37	100	100	100	
0.256000	37	100	100	100	
0.257000	37	100	100	100	
0.258000	37	100	100	100	
0.259000	37	100	100	100	
0.260000	37	100	100	100	
0.261000	37	100	100	100	
0.262000	37	100	100	100	
0.263000	37	100	100	100	
0.264000	37	100	100	100	
0.265000	37	100	100	100	
0.266000	38	100	100	100	
0.267000	38	100	100	100	
0.268000	38	100	100	100	
0.269000	38	100	100	100	
0.270000	38	100	100	100	
0.271000	39	100	100	100	
0.272000	40	100	100	100	
0.273000	40	100	100	100	
0.274000	40	100	100	100	
0.275000	40	100	100	100	
0.276000	40	100	100	100	
0.277000	40	100	100	100	
0.278000	40	100	100	100	
0.279000	41	100	100	100	
0.280000	42	100	100	100	
0.281000	42	100	100	100	
0.282000	42	100	100	100	
0.283000	42	100	100	100	
0.284000	42	100	100	100	
0.285000	42	100	100	100	
0.286000	42	100	100	100	
0.287000	43	100	100	100	
0.288000	44	100	100	100	
0.289000	45	100	100	100	
0.290000	45	100	100	100	
0.291000	46	100	100	100	
0.292000	46	100	100	100	
0.293000	46	100	100	100	
0.294000	46	100	100	100	
0.295000	46	100	100	100	
0.296000	46	100	100	100	
0.297000	46	100	100	100	
0.298000	46	100	100	100	
0.299000	46	100	100	100	
0.300000	46	100	100	100	
0.301000	46	100	100	100	
0.302000	46	100	100	100	
0.303000	46	100	100	100	
0.304000	46	100	100	100	
0.305000	47	100	100	100	
0.306000	47	100	100	100	
0.307000	47	100	100	100	
0.308000	47	100	100	100	
0.309000	47	100	100	100	
0.310000	48	100	100	100	
0.311000	49	100	100	100	
0.312000	49	100	100	100	
0.313000	49	100	100	100	
0.314000	49	100	100	100	
0.314999	49	100	100	100	
0.315999	49	100	100	100	
0.316999	49	100	100	100	
0.317999	49	100	100	100	
0.318999	49	100	100	100	
0.319999	49	100	100	100	
0.320999	49	100	100	100	
0.321999	49	100	100	100	
0.322999	49	100	100	100	
0.323999	49	100	100	100	
0.324999	49	100	100	100	
0.325999	49	100	100	100	
0.326999	49	100	100	100	
0.327999	49	100	100	100	
0.328999	49	100	100	100	
0.329999	49	100	100	100	
0.330999	49	100	100	100	
0.331999	51	100	100	100	
0.332999	51	100	100	100	
0.333999	51	100	100	100	
0.334999	51	100	100	100	
0.335999	52	100	100	100	
0.336999	52	100	100	100	
0.337999	52	100	100	100	
0.338999	52	100	100	100	
0.339999	52	100	100	100	
0.340999	52	100	100	100	
0.341999	52	100	100	100	
0.342999	52	100	100	100	
0.343999	52	100	100	100	
0.344999	52	100	100	100	
0.345999	52	100	100	100	
0.346999	52	100	100	100	
0.347999	52	100	100	100	
0.348999	53	100	100	100	
0.349999	53	100	100	100	
0.350999	53	100	100	100	
0.351999	53	100	100	100	
0.352999	53	100	100	100	
0.353999	53	100	100	100	
0.354999	53	100	100	100	
0.355999	53	100	100	100	
0.356999	54	100	100	100	
0.357999	54	100	100	100	
0.358999	55	100	100	100	
0.359999	55	100	100	100	
0.360999	55	100	100	100	
0.361999	56	100	100	100	
0.362999	56	100	100	100	
0.363999	56	100	100	100	
0.364999	56	100	100	100	
0.365999	56	100	100	100	
0.366999	56	100	100	100	
0.367999	57	100	100	100	
0.368999	58	100	100	100	
0.369999	58	100	100	100	
0.370999	58	100	100	100	
0.371999	58	100	100	100	
0.372999	58	100	100	100	
0.373999	59	100	100	100	
0.374999	59	100	100	100	
0.375999	60	100	100	100	
0.376999	60	100	100	100	
0.377999	60	100	100	100	
0.378999	60	100	100	100	
0.379999	60	100	100	100	
0.380999	60	100	100	100	
0.381999	60	100	100	100	
0.382999	60	100	100	100	
0.383999	61	100	100	100	
0.384999	62	100	100	100	
0.385999	62	100	100	100	
0.386999	62	100	100	100	
0.387999	62	100	100	100	
0.388999	62	100	100	100	
0.389999	63	100	100	100	
0.390999	63	100	100	100	
0.391998	64	100	100	100	
0.392998	64	100	100	100	
0.393998	64	100	100	100	
0.394998	64	100	100	100	
0.395998	65	100	100	100	
0.396998	65	100	100	100	
0.397998	65	100	100	100	
0.398998	65	100	100	100	
0.399998	65	100	100	100	
0.400998	65	100	100	100	
0.401998	65	100	100	100	
0.402998	66	100	100	100	
0.403998	66	100	100	100	
0.404998	66	100	100	100	
0.405998	66	100	100	100	
0.406998	67	100	100	100	
0.407998	68	100	100	100	
0.408998	68	100	100	100	
0.409998	68	100	100	100	
0.410998	68	100	100	100	
0.411998	68	100	100	100	
0.412998	68	100	100	100	
0.413998	68	100	100	100	
0.414998	68	100	100	100	
0.415998	68	100	100	100	
0.416998	68	100	100	100	
0.417998	68	100	100	100	
0.418998	68	100	100	100	
0.419998	68	100	100	100	
0.420998	68	100	100	100	
0.421998	69	100	100	100	
0.422998	70	100	100	100	
0.423998	70	100	100	100	
0.424998	70	100	100	100	
0.425998	71	100	100	100	
0.426998	71	100	100	100	
0.427998	71	100	100	100	
0.428998	71	100	100	100	
0.429998	71	100	100	100	
0.430998	71	100	100	100	
0.431998	72	100	100	100	
0.432998	72	100	100	100	
0.433998	72	100	100	100	
0.434998	72	100	100	100	
0.435998	72	100	100	100	
0.436998	73	100	100	100	
0.437998	73	100	100	100	
0.438998	73	100	100	100	
0.439998	73	100	100	100	
0.440998	73	100	100	100	
0.441998	73	100	100	100	
0.442998	73	100	100	100	
0.443998	73	100	100	100	
0.444998	74	100	100	100	
0.445998	74	100	100	100	
0.446998	74	100	100	100	
0.447998	74	100	100	100	
0.448998	74	100	100	100	
0.449998	74	100	100	100	
0.450998	74	100	100	100	
0.451998	74	100	100	100	
0.452998	74	100	100	100	
0.453998	74	100	100	100	
0.454998	74	100	100	100	
0.455998	74	100	100	100	
0.456998	76	100	100	100	
0.457998	76	100	100	100	
0.458998	76	100	100	100	
0.459998	76	100	100	100	
0.460998	76	100	100	100	
0.461998	76	100	100	100	
0.462998	76	100	100	100	
0.463998	76	100	100	100	
0.464998	76	100	100	100	
0.465998	76	100	100	100	
0.466998	76	100	100	100	
0.467998	77	100	100	100	
0.468998	77	100	100	100	
0.469997	78	100	100	100	
0.470997	78	100	100	100	
0.471997	78	100	100	100	
0.472997	79	100	100	100	
0.473997	79	100	100	100	
0.474997	79	100	100	100	
0.475997	79	100	100	100	
0.476997	79	100	100	100	
0.477997	79	100	100	100	
0.478997	79	100	100	100	
0.479997	79	100	100	100	
0.480997	79	100	100	100	
0.481997	79	100	100	100	
0.482997	79	100	100	100	
0.483997	79	100	100	100	
0.484997	79	100	100	100	
0.485997	79	100	100	100	
0.486997	79	100	100	100	
0.487997	79	100	100	100	
0.488997	79	100	100	100	
0.489997	80	100	100	100	
0.490997	80	100	100	100	
0.491997	81	100	100	100	
0.492997	81	100	100	100	
0.493997	82	100	100	100	
0.494997	82	100	100	100	
0.495997	82	100	100	100	
0.496997	82	100	100	100	
0.497997	82	100	100	100	
0.498997	82	100	100	100	
0.499997	82	100	100	100	

